Data-Agnostic Augmentations for Unknown Variations: Out-of-Distribution Generalisation in MRI Segmentation

Medical image segmentation models are often trained on curated datasets, leading to performance degradation when deployed in real-world clinical settings due to mismatches between training and test distributions. While data augmentation techniques are widely used to address these challenges, traditional visually consistent augmentation strategies lack the robustness needed for diverse real-world scenarios. In this work, we systematically evaluate alternative augmentation strategies, focusing on MixUp and Auxiliary Fourier Augmentation. These methods mitigate the effects of multiple variations without explicitly targeting specific sources of distribution shifts. We demonstrate how these techniques significantly improve out-of-distribution generalization and robustness to imaging variations across a wide range of transformations in cardiac cine MRI and prostate MRI segmentation. We quantitatively find that these augmentation methods enhance learned feature representations by promoting separability and compactness. Additionally, we highlight how their integration into nnU-Net training pipelines provides an easy-to-implement, effective solution for enhancing the reliability of medical segmentation models in real-world applications.

==> figures/esoteric/norms/conv2d_norms_pivoted.csv <==
Depth,No Aug,Base,MixUp,AFA,MixUp + AFA
0,20.25043808820365,17.66149139404297,14.749908065795898,18.173211288452148,15.211289596557616
1,18.651745537736986,16.25682601928711,13.037539863586426,16.638549423217775,13.393899536132812
2,21.065709104979558,19.088400268554686,16.89406051635742,19.299528884887696,16.988817977905274
3,19.260871052105,17.269926452636717,14.334988784790038,17.46295928955078,14.462531089782715
4,14.920744402430909,13.133209419250488,10.659379768371583,12.98900909423828,10.42576732635498
5,14.301347754705604,11.983249282836914,9.265537452697753,11.972499465942382,9.175666236877442
6,10.471799742019991,8.296066665649414,6.304411506652832,8.277516174316407,6.201105308532715
7,9.251996866307918,7.981861400604248,6.009559535980225,7.997845077514649,5.990437316894531
8,7.723907021312252,5.704074668884277,4.131184387207031,5.686186122894287,4.0716118812561035
9,7.6944896832790795,5.5781279563903805,4.069804954528808,5.600081920623779,4.043313217163086
10,6.016319237076302,4.2671788215637205,3.0308215618133545,4.300469779968262,3.009779357910156
11,5.341844929904408,4.205020904541016,3.0581063270568847,4.323546504974365,3.0306236743927
12,6.126509711686596,4.678108024597168,3.706349277496338,4.213968276977539,3.1402886390686033
13,6.391962080404666,5.040586662292481,3.8995055198669433,4.627385044097901,3.471457767486572
14,7.908001388024211,6.312661457061767,4.701160621643067,6.021518325805664,4.436326217651367
15,8.44484289068814,6.79755048751831,5.303750801086426,6.513737678527832,4.962360858917236
16,11.280960913848022,8.58419361114502,6.487487030029297,8.449434661865235,6.309995841979981
17,11.418931570444379,9.222890663146973,7.414535331726074,9.133270454406738,7.200275516510009
18,13.233955490089311,11.871403121948243,9.193717193603515,11.789297485351563,9.01468448638916
19,14.516255252008348,13.15385570526123,10.910606384277344,13.027662658691407,10.644802284240722
20,17.395123844301672,16.348789978027344,13.06440715789795,16.299248886108398,12.888967704772949
21,21.226753328724246,18.136881256103514,15.636159896850586,18.147237396240236,15.497452354431152
22,20.24308914665768,16.43675117492676,13.125900650024414,16.602471542358398,13.241181373596191
23,20.158856417436095,17.099934768676757,14.034322929382324,17.445584106445313,14.334368133544922
24,17.658620363861587,15.366222190856934,11.447329711914062,15.591760444641114,11.655475425720216
25,18.106002260005337,15.26076145172119,11.288327026367188,15.49034252166748,11.51254482269287
26,2.46522216796875,2.4425870418548583,2.4574864387512205,2.4270975589752197,2.4616878509521483
27,4.316672706604004,4.798275566101074,4.707011890411377,4.790473937988281,4.741348457336426
28,4.662306213378907,4.688356876373291,4.471413898468017,4.627754878997803,4.42028169631958
29,4.742395210266113,4.533308982849121,4.320092582702637,4.434709930419922,4.279529285430908
30,4.937899017333985,4.749442195892334,4.356984710693359,4.65789794921875,4.406718826293945
31,5.544952487945556,5.274475002288819,4.690719127655029,5.517940425872803,4.556171798706055


==> figures/esoteric/norms/conv2d_norms_pivoted_acdc.csv <==
Depth,No Aug,Base,MixUp,AFA,MixUp + AFA
0,17.25256024246092,14.763826370239258,10.69101848602295,14.895747947692872,10.870053482055663
1,15.883145486994493,14.41115665435791,10.1541015625,14.497394371032716,10.275675582885743
2,18.14557940003768,15.891612434387207,12.470310974121094,16.051762771606445,12.613521385192872
3,18.175499710288264,15.126019096374511,11.344573020935059,15.256562423706054,11.461873435974121
4,13.905259946677175,11.829789733886718,9.467169570922852,11.872473907470702,9.432914924621581
5,13.614927891590575,11.10037784576416,8.36735782623291,11.175764083862305,8.391931533813477
6,10.632653895903033,8.140225982666015,6.228101062774658,8.136321449279786,6.185862445831299
7,9.884438731117093,7.803791141510009,5.75221586227417,7.832150173187256,5.767245578765869
8,7.3682442563926305,5.661656665802002,4.16249713897705,5.6748710632324215,4.140850639343261
9,7.19992125740701,5.510297966003418,4.078967666625976,5.559302616119385,4.034415531158447
10,6.5808700384389605,4.160789871215821,2.9948044776916505,4.160669136047363,2.9164670944213866
11,5.428430322135218,4.160912036895752,3.0539196014404295,4.149818992614746,2.998212194442749
12,5.664403401311584,4.0653468608856205,3.2475162506103517,3.8018367290496826,2.9679274559020996
13,7.070438510496753,4.3572944641113285,3.385581111907959,4.284161567687988,3.290383148193359
14,7.083640922665222,5.709171199798584,4.192174625396729,5.631341648101807,4.1149131774902346
15,7.17425395466524,5.99927978515625,4.601349830627441,5.97326889038086,4.557719039916992
16,9.424032167917186,7.845010280609131,5.776663780212402,7.793728923797607,5.657260417938232
17,9.667844577004177,8.264065933227538,6.4490009307861325,8.195283699035645,6.258098602294922
18,13.333145870598793,10.977376174926757,8.138183784484863,10.895685958862305,7.9644817352294925
19,15.003699544867349,11.569042587280274,9.104182624816895,11.49064598083496,8.90423355102539
20,17.342067015899232,14.851503372192383,10.842550086975098,14.829246139526367,10.775014686584473
21,17.9460302682221,15.421187591552734,11.749661827087403,15.445203590393067,11.745738792419434
22,16.350475911013877,14.562479400634766,10.301456451416016,14.601797103881836,10.335497665405274
23,16.766859327733933,14.602211952209473,10.424695014953613,14.682466125488281,10.523416519165039
24,17.219225306414618,14.30006275177002,9.862918853759766,14.356053924560547,9.926420211791992
25,16.569200972950597,14.25241928100586,9.790793991088867,14.302053833007813,9.861077308654785
26,2.847369146347046,2.837401247024536,2.8123123168945314,2.851964235305786,2.8534061431884767
27,4.18743782043457,4.383837509155273,4.312500095367431,4.478450775146484,4.365628242492676
28,4.917923641204834,4.997248363494873,4.687170028686523,5.025957298278809,4.709209537506103
29,5.334519863128662,5.164199542999268,4.7985029220581055,5.160373497009277,4.785795021057129
30,5.750022220611572,5.274730682373047,4.827039623260498,5.361937236785889,4.8674468994140625
31,6.289277648925781,6.025666904449463,5.330233764648438,5.7853590965271,5.068410873413086


==> figures/esoteric/pca/AFA_Clean_0_depth_0_pca.csv <==
PC1,PC2,label
1.8735652,-3.3040137,2
4.461687,2.0017076,3
8.687823,4.1427774,3
1.3034122,-5.019854,2
4.6112623,-0.02212882,3
5.122734,2.4047313,3
6.75869,2.9556503,3
4.5221405,2.0247102,3
0.20475507,-4.0825677,2
-4.5829706,3.3652072,1
-0.24539483,-3.8994217,2
0.68038464,-4.3821282,2
2.2175677,-2.2465966,3
6.0117044,2.9698963,3
-4.010228,1.729251,1
-1.3465548,0.4514935,0
7.6433897,3.6607218,3
0.4010978000000001,-1.3108304,0
-4.2797117,3.2089095,1
-0.15100789999999997,-0.22997420000000002,0
8.063612,3.249103,3
1.6133003,-4.9027014,2
0.39585423,-4.104752,2
1.0318286,-3.621152,2
1.2193558,-3.954413,2
0.53406644,-4.4102697,2
2.6765945,-3.020452,2
-0.6990001,-3.3178518,2
-1.4586618,0.5354389499999999,0
0.8212774,-4.022304,2
5.2123404,2.458724,3
4.181554,1.9698848,3
1.386857,-4.4366565,2
-0.69668937,-3.4913518,2
0.7836969,-4.218246,2
4.0156317,1.3328196,2
-0.3717842,-0.5922951999999999,0
-5.3343344,3.1756153,1
0.89206266,-4.195403,2
-5.287155,4.0924015,1
1.2590358,-3.9447284,2
7.619751,2.7339215,3
1.040009,-3.5791974,2
-4.342254,3.672871,1
4.77693,2.1451445,3
3.3430989,-0.05514586,3
-0.6694948999999999,-0.4722817,0
4.291046,1.9654294,3
-3.472752,2.2798939,1
0.62472916,-4.3592696,2
-0.57701,0.5013906,0
0.3585234,-1.6503546,0
-0.6425843000000002,0.3786263000000001,0
2.5289257,-3.306412,2
-0.42942119999999995,1.5020604134,0
-4.1060905,2.616325,1
0.8384199,-3.4566085,2
6.2765045,2.8146062,3
0.0968405,-3.867917,2
0.4995911,-3.8479383,2
-4.654191,3.2830086,1
4.570631,0.70664084,3
6.1354675,2.7451024,3
-0.9927263000000002,0.3678305,0
4.766079,1.309297,3
-0.7765333999999999,-0.21232640000000003,0
1.5931265,-4.586951,2
-0.66969585,-3.330585,2
-0.49025319999999994,-0.6956882000000002,0
-1.124742,0.6782226599999999,0
-4.2740555,2.823763,1
5.2127028,2.436163,3
-4.0006046,3.2236643,1
-5.063649,4.390989,1
-1.2977319,-2.2605305,2
-1.2021253,-2.9807353,2
-1.0701492,0.006566800000000095,0
-0.9773940000000001,-0.0756650000000001,0
9.622829,4.336055,3
-0.0326041,-4.1464863,2
-5.075,4.4130826,1
-0.16516419999999998,-0.9283214000000002,0
-4.977233,4.540723,1
2.5752265,-2.5431983,2
-5.5649195,4.259874,1
-5.0543537,3.8594284,1
6.621005,2.1113467,3
-5.079296,3.5405965,1
-1.2494347,-2.9565248,2
-4.303692,3.5090652,1
5.331321,2.4757838,3
-0.6673365000000002,-0.6232238000000001,0
0.4981382000000001,0.7232885399999999,0
0.11676409999999993,-1.6020534,0
1.9630928,-3.327956,2
9.9017935,4.479764,3
0.1414808999999999,0.5927126,0
5.261716,2.2574883,3
-2.5567052,-0.3601961,1
-4.349115,3.7604342,1
5.779276,2.2951694,3
6.355798,2.317935,3
-0.7868326000000001,-0.46658489999999997,0
1.424121976,1.11907327,0
0.65304685,-4.1634703,2
-5.167136,4.832055,1
1.1231418,-4.8586745,2
-5.256842,2.691877,1
5.016245,2.1626792,3
-0.6968477000000002,-0.5459514000000001,0
0.22581625,-3.9903464,2
-4.4882603,2.9373403,1
-0.29414319999999994,1.590644956,0
-0.047977600000000065,-1.2148024999999998,0
-1.1112807,-2.6618094,2
0.2918886999999999,0.02624749999999998,0
-3.7807152,-0.022262335,1
-0.9262391,-3.1661363,2
-4.260029,3.4524364,1
7.25931,3.4342713,3
-0.6582012000000002,0.889508,0
-0.2080192999999999,1.08401704,0
-0.7549229,0.2730623000000001,0
0.9702623,-2.3275223,0
5.8742027,3.0584493,3
-0.5561666000000001,-0.7214081000000001,0
-4.57012,4.2654448,1
8.262682,3.8140416,3
-0.48370749999999996,-0.670579,0
-0.42696310000000004,-0.8987923000000002,0
-0.4941008,-0.7423042999999998,0
-2.5756938,-1.3689188,2
7.361966,2.7431607,3
-1.1890497,0.27753130000000004,0
5.417551,2.6185684,3
5.8716927,2.512629,3
6.837181,2.06706,3
5.057865,2.0471082,3
0.17518630000000002,-1.5151439,0
-0.11289470000000001,-1.1700647000000002,0
5.507784,2.4353142,3
1.2008648,-4.3510647,2
-0.7374934999999998,0.12138239999999989,0
5.0092106,1.9979428,3
-0.75617,-0.24219239999999997,0
0.04457209999999989,0.7640605,0
-5.0986757,3.9233027,1
-4.1245055,2.9691849,1
4.245906,1.0182694,3
1.6104405,-2.8928516,2
-4.715145,3.5069575,1
-0.9884423999999998,0.05004940000000002,0
5.485421,2.6726375,3
0.6012764,-4.636747,2
-4.456002,3.0881505,2
5.254587,2.2954903,3
-0.7139082000000001,0.18012699999999993,0
-0.46796970000000004,-0.4820561,0
0.8854902,-4.4074316,2
-0.66587,0.2953687000000001,0
4.826545,1.9962972,3
1.6384504,-2.845273,2
4.572282,1.7410237,3
-0.2852631000000001,-1.0544981999999998,0
0.1672982999999999,-1.3538241,0
0.2206461,-1.4355814,0
4.96043,2.1256518,3
-0.05863229999999997,-1.0571775,0
5.173234,2.007823,3
-5.3900166,3.5910344,1
-1.1307573,0.71610296,0
-5.015397,3.3460903,1
7.6680365,3.4383707,3
0.6485288,-4.3308096,2
-4.6194997,3.9331927,1
4.1348114,-0.07221866,2
5.0655746,2.51585,3
-0.3790814,-0.7581675000000001,0
-2.007038,0.81924,2
0.51606107,-4.2594943,2
-1.0429745,-0.08409270000000002,0
-0.5730442999999998,-0.4437145,0
10.963861,5.30688,3
-4.3633633,3.570704,1
0.6974547,-4.191579,2
-3.7362494,3.1607141,1
-0.7393288999999998,-0.037185500000000093,0
0.3884320000000002,-1.9608374,0
5.7127123,2.7950478,3
-4.7938147,4.0164814,1
9.7646675,3.3279166,3
-4.0609093,1.8065523,1
-0.16928279999999996,0.6694685,0
-0.013035178,-4.0889945,2
-4.116824,3.103507,1
-5.041607,3.9977226,1
-0.5170497999999999,-0.3966966999999999,0
0.42724276,-4.1501203,2
5.384203,1.9413646,3
6.245284,2.8633285,3
-0.2927225,0.7023667999999998,0
-4.8061676,3.9166389,1
-0.35450629999999994,0.2847397000000001,0
-4.058112,3.0240068,1
-3.5612283,2.3837304,1
-4.131668,3.2091627,1
-0.5237782000000002,-0.5975162999999999,0
-1.163566,0.32958149999999997,0
5.6479797,2.1081653,3
7.03407,3.292447,3
5.1164274,2.178855,3
-0.9439597000000002,-0.005342399999999969,0
-1.6534827,0.55302936,0
10.277144,4.5196557,3
-5.0308213,3.454648,1
-0.16182999999999992,-1.1430227999999998,0
4.9079294,2.2313476,3
5.831353,2.7425256,3
0.41891813,-4.281627,2
-0.05044399999999993,-1.269626,0
-4.941263,2.1175547,1
-0.7020955,0.09917759999999998,0
-0.4801847,0.2035453000000001,0
2.4460385,-0.33187032,2
-0.45546830000000005,-0.8768410000000002,0
-1.891452,-1.6105347,2
5.083107,1.8100039,3
-5.30631,4.6868873,1
-0.53771484,-3.67478,2
-4.2578897,2.7325492,1
-0.16245749999999992,-1.1596196,0
-0.7673204,-0.2597332000000001,0
-1.3447218,1.56048453,0
5.7517586,2.3302798,3
1.5394905,-5.1471615,2
-1.8504958,-2.1349754,1
0.6183109,-4.2830877,2
-5.0877633,3.5163622,1
0.2820697000000001,-1.4855347,0
8.524001,4.243253,3
-4.2693186,2.695641,1
-4.556132,3.4647927,1
-0.48593628,-3.5986845,2
-4.588934,3.7395544,1
1.8934822,-4.3076005,2
-0.33410019999999996,-0.0533745000000001,0
0.6775472,-4.3169417,2
-0.16809702,-3.8346288,2
1.7861998,-5.293079,2
5.6315536,2.6028614,3
5.5218725,2.3272457,3
-5.0550613,3.8557653,1
6.8722124,2.392846,3
-0.8774784000000002,-0.4482826,0
-0.3079822000000001,0.20716770000000012,0
6.017624,2.6915498,3
2.6494677,-2.0036173,3
-0.8600688000000001,0.12247000000000008,0
0.09024119999999991,-1.413917,0
0.9208977,-4.358028,2
-0.5533595,-0.3105825,0
-0.0037196999999999925,-1.1153342999999998,0
0.0682433,-1.0975381999999998,0
-4.6484804,3.5003886,1
-0.5838825999999999,-0.6853724000000001,0
5.493351,2.6853752,3
0.507426,-4.2206135,2
-0.4079505,-0.11393640000000005,0
-4.129616,2.1917992,1
-0.422551,-0.8679174999999999,0
-0.5511216999999999,-0.7514173999999998,0
-4.1201143,3.300578,1
1.7111201,-2.5775476,2
1.6794426,-3.364828,2
1.2646253,-4.974864,2
5.5909433,2.560742,3
-0.7956437999999999,1.0914141,0
-1.152805,0.6374870999999999,0
-4.734934,3.4219604,1
-4.4239707,3.023511,1
5.302149,2.251048,3
-4.1652517,3.0755029,1
4.775485,1.1559473,3
-4.173044,2.668264,1
4.705117,0.26160777,3
-0.16528680000000007,0.52566826,0
-4.0921116,2.9387698,1
-0.5097966,-0.5550807,0
5.0080853,0.066370845,2
1.9930599,-4.558919,2
-0.45142388,-3.6294858,2
-5.0325556,2.3703623,1
-0.5383651,-3.377942,2
0.0236578999999999,-1.14087,0
7.079936,3.0720377,3
-4.7019296,3.36126,1
-4.8002777,3.9702144,1
8.311054,3.0346742,3
5.065339,1.6216985,3
0.010978900000000014,-1.1405884999999998,0
3.6051304,-2.2704551,2
4.9727077,2.084921,3
0.14838016,-4.011173,2
5.851242,2.613295,3
1.9211583,-2.4302247,3
5.1517296,2.6090841,3
-0.18462219999999996,-0.7996976,0
-0.71435094,-2.9095764,2
-0.12928099999999998,1.01821005,0
4.750353,2.4484787,3
6.2503405,1.8246576,3
3.5322435,0.49510348,3
6.107275,2.663375,3
-0.7773829999999999,-0.3234041999999999,0
5.755149,2.490275,3
-4.352788,3.2586055,1
-3.1619966,1.8682572,1
-4.146578,3.545218,1
2.9628255,0.16061103,3
0.56635904,-4.252912,2
-4.177264,0.39284098,1
-4.6008224,2.9882908,1
1.7567885,-4.464062,2
-3.6202817,0.1596204,1
0.7578099,-4.58294,2
-0.40271159999999995,0.507469,0
1.0912495,-4.2356806,2
0.29603505,-3.998385,2
1.7067733,-4.17813,2
6.1009874,2.2727232,3
2.4707367,-3.2571955,3
-5.7770376,4.3214364,1
-0.8402243,-0.38976410000000006,0
-0.2941948999999999,-0.6580503000000002,0
-5.6168747,4.549216,1
-0.9100685,-0.1157165,0
9.437629,3.7881565,3
0.8446493,-4.119897,2
0.76666284,-4.297048,2
4.931264,2.3023896,3
0.36055756,-4.104879,2
-5.6848173,4.505916,1
7.7981853,3.649849,3
-3.6839542,1.658718,1
8.397617,4.148235,3
3.2989476,-2.0115297,2
-0.9304543000000001,-0.33924960000000004,0
-0.5481533999999999,-0.17806279999999997,0
2.2553265,-3.4392715,2
5.689231,2.3479762,3
-4.098481,3.202897,1
-4.366943,1.942258,1
4.7852907,2.3466773,3
-4.6681604,3.4684505,1
0.8117235,-3.5948567,2
5.406171,0.6362506,2
5.3864956,2.1939507,3
0.807487,-4.692854,2
-0.6151977,-0.3389826,0
1.1623011,-4.8975534,2
0.40908384,-4.180255,2
0.6064737,-4.382745,2
-5.4240656,3.2152677,1
6.4360533,2.5118628,3
5.790797,2.6691246,3
0.40060163,-4.4492106,2
5.1601257,2.3555217,3
7.9034195,3.0167885,3
6.946512,2.862617,3
2.1208267,-4.0273976,2
-0.07635462,-3.9480944,2
5.082361,2.0134125,3
-0.8841342999999999,-0.14822390000000008,0
0.6019416,-4.2004046,2
2.1032379,-2.6649582,2
-1.9510072,-2.1310968,2
4.6526947,1.1248919,3
5.9033184,2.738556,3
-0.32707759999999997,-0.9408846,0
5.8219995,2.9619894,3
-4.785676,3.537397,1
-5.0855274,3.7887635,1
-0.02674730000000003,0.4713066,0
-0.8218706,-0.46799599999999997,0
0.40620542,-3.9867015,2
0.4797237,-3.627942,2
4.3410244,-2.0140977,2
0.13928664,-3.8247771,2
0.57261515,-4.279687,2
-3.8132381,1.2862533,1
-0.16162220000000005,-0.8757600000000001,0
1.0362339,-4.340528,2
-4.197585,3.4701147,1
-0.8419037,-0.3928081000000001,0
-4.1723804,3.114615,1
-0.47125550000000005,-0.585772,0
1.2272999,-3.3986835,2
-0.9351435,-3.0953922,2
-5.5906014,3.8221526,1
-1.7188989,-1.7464855,2
-4.24755,3.3571787,1
-4.2299004,2.7167654,1
3.0686572,-2.4697063,3
-0.6005158000000002,-0.1691045,0
0.5590658,-3.9169006,2
10.015074,4.708563,3
-5.2660217,3.9419255,1
-0.6325259999999999,-0.7448684999999999,0
-0.7656111999999999,-0.12730090000000005,0
2.1853068,-2.7488832,2
-3.8782108,2.7203274,1
5.9979963,2.9071708,3
-4.487767,3.1213717,1
-0.5667321999999999,-0.6885865,0
-4.8133774,3.4013376,1
0.450783,-4.2514734,2
10.316578,4.5872664,3
7.8554573,3.4096632,3
8.187522,3.9708724,3
-0.618601,-0.7210812999999998,0
-0.26874890000000007,-0.22949219999999992,0
-4.3058968,2.9682593,1
-5.571253,4.8946967,1
5.3164043,2.4076948,3
1.4658349,-3.9128199,2
8.216021,3.9739943,3
-5.630579,4.5663347,1
-0.37346159999999995,-0.420818,0
0.92989206,-4.712849,2
0.1663773,-4.1816297,2
4.015294,-1.6904756,2
8.843091,3.8612533,3
-5.0037622,3.8520393,1
-0.734409,-3.4259925,2
-4.9205885,4.363597,1
-4.4495196,3.209506,1
-0.48174760000000005,-0.7322738000000002,0
-0.3861086,-0.9535851000000002,0
1.654918,-2.5563927,2
-0.5002534000000001,-0.5954170000000001,0
0.38075686,-4.2849503,2
-0.5271560000000002,-0.5840582999999999,0
-0.9181518999999998,-0.46334030000000004,0
1.4814892,-5.219396,2
-4.080043,1.4687606,1
-0.3632661,-3.323249,2
5.469346,2.482304,3
-0.45112777,-3.7138588,2
5.578821,2.6502366,3
-4.769721,3.650639,1
-5.7884254,4.527675,1
-4.0960712,3.08703,1
-0.4778068,0.19195060000000003,0
2.0272472,-3.5504034,2
-1.0242909999999998,0.7435522999999999,0
-4.670536,4.008713,1
2.0062933,-2.7877831,2
-1.0983638999999998,0.30651470000000003,0
-4.4004364,3.0972466,1
-0.46354439999999997,-0.6138619999999999,0
-0.22176719999999994,-0.5087069999999998,0
5.146738,1.8727766,3
1.8692088,-3.0095758,2
5.088257,2.3456259,3
8.728996,3.8074827,3
-4.23001,3.3752174,1
-0.5261830000000001,-0.8196068000000001,0
-4.419055,3.5108328,1
0.97819185,-3.9833364,2
2.3384159,-2.3628416,3
-4.0767803,2.958984,1
2.0605135,-1.9349136,3
-4.074088,3.2537527,1
8.001683,3.883068,3
0.39642024,-4.1694255,2
-0.12960149999999993,-1.2481559999999998,0
5.5341043,1.392146,3
-0.40794253,-3.5642653,2
-1.4614711,-2.8620553,2
4.2998896,0.4815408,3
5.2945356,2.2490525,3
-0.8966940000000001,-0.15143660000000003,0
0.49858117,-4.234983,2
-0.6067815000000001,0.3850473000000001,0
7.952383,3.3518295,3
-0.8700576,-0.4222074,0
8.004433,3.4924436,3
-4.0197372,2.4926596,1
-0.45583130000000005,0.173238,0
0.2569065,-4.168808,2
0.012014985,-3.6293135,2
-4.1370573,2.3720522,1
0.13951194,-4.079287,2
-0.34489119999999995,-0.8146563000000002,0
-0.5450933,-0.49164589999999997,0
-4.7218504,2.0537329,1
-4.6753645,3.2849374,1
1.5217142,-4.5412016,2
-2.9802492,4.0948734,1
-4.3533587,2.8547468,1


==> figures/esoteric/pca/AFA_RicianNoise_3_pca.csv <==
PC1,PC2,label
-2.462339,-2.4074752,0
-4.7300444,5.5623717,1
-2.132215,-1.8938775,0
1.3139031,-2.1726058,2
-4.0298605,3.440916,1
-2.9854684,-2.2946427,0
8.019867,2.545195,3
3.841344,-1.5872942,3
-0.3689828,-1.726694,2
0.623512,-5.5268106,2
7.9631023,1.8542516,3
4.9062862,1.3765726,3
-3.4734952,4.311691,1
9.46326,2.8992963,3
-2.0306468,-1.7252774,0
9.279895,1.1451154,3
8.259702,4.7267656,3
-2.9714477,-2.2938013,0
-4.282896,4.955136,1
-3.4128308,-1.5965741,0
-2.830188,-1.673609,0
2.250889,-3.9754548,2
-2.4056466,0.9737606,1
4.2820396,-0.21223581,3
-0.8721671,-0.46826816,2
-3.397688,-2.1569579,0
-3.0635931,-2.6257966,0
-2.2173328,-1.9187232,0
6.7535257,1.7685018,3
-2.9112563,-1.6313493,0
-2.593623,-2.7440996,0
0.5398998,-2.3702917,2
-2.7900264,-1.6748588,0
-4.0369377,3.4695358,1
-3.8524573,4.899002,1
-1.0436982,4.426263,1
-2.9656394,3.9144711,1
-2.3928652,-1.7367988,0
-2.4475799,-2.1061003,0
-4.2766714,2.6535268,1
5.731782,-2.229902,2
-2.6282067,-1.2328792,0
-3.4378836,3.671423,1
-4.300454,4.975662,1
-2.639648,-2.0907142,0
5.876918,1.6184294,3
-4.001899,3.4641275,1
-2.4799848,-0.7062564,0
3.0803702,-3.1666656,2
7.4329376,1.6167059,3
-3.7797296,4.335,1
-3.5036228,4.8615656,1
8.594393,2.3900175,3
-0.44623733,-3.4386168,2
-3.8205462,-3.2206235,0
-3.1176054,-1.9926901,0
7.5392513,1.5144064,3
-3.4235015,-2.455383,0
-3.4972847,-1.8992217,0
-0.019876957,-3.1383724,2
7.32798,2.4078245,3
5.025316,2.0552373,3
-2.9698045,-0.99059606,0
-2.6089146,-2.5491092,0
5.3825436,-3.758192,2
5.477463,-0.040136933,3
-3.1196752,-2.6260314,0
-2.9274218,-2.1810844,0
3.5761101,-4.3540044,2
8.590414,2.3508806,3
-3.5047321,3.1344714,1
-0.080255985,-5.3224277,2
-2.7925708,-2.1586342,0
0.0035862923,-2.630475,2
3.9206412,1.3660934,3
-3.4376843,4.874192,1
12.698621,3.954486,3
-3.0459383,-2.3635862,0
-3.1038017,-1.7726848,0
-3.455062,5.0264444,1
-3.3460853,-1.813248,0
-3.2514923,-1.3562427,0
1.7320063,-4.8033323,2
3.7026074,-3.090475,2
-2.5485597,-2.8117223,0
-1.5776137,2.9449492,1
-2.9307404,-1.7516756,0
-3.3345742,6.248961,1
-3.2908273,-1.6405272,0
-3.513073,6.52045,1
5.125909,-1.5785682,2
-1.9222844,-2.3470192,0
5.1495743,-0.47140467,3
2.4743536,-4.7476053,2
-3.5987792,3.310936,1
-1.4177624,4.905237,1
9.00325,2.5742154,3
-4.5082526,5.064801,1
-3.5303717,4.728562,1
-4.4590116,4.1150227,1
3.0722806,2.076761,3
-3.119346,-2.0674202,0
8.400913,2.2530587,3
8.280589,0.06762552,3
-3.5858493,4.5337415,1
-3.097984,-2.5035346,0
2.1167023,-4.182584,2
-2.970234,-2.310265,0
9.999957,4.9377413,3
5.8946543,0.46352315,3
1.2576382,-5.351844,2
-2.6375313,-2.4582672,0
-3.2329202,-2.6083527,0
-4.2035723,4.238754,1
5.8065376,-1.484487,3
5.499667,1.7854998,3
-3.112058,-2.4291635,0
-4.7111926,5.4029512,1
4.7710266,1.077522,3
-1.9832368,8.196409,1
-3.2448256,3.5064497,1
-3.1109517,-1.7565835,0
-3.9922261,4.4340515,1
-2.4486098,3.9084435,1
-1.3693162,6.2109714,1
-2.945157,3.9633603,1
-4.43742,4.9691167,1
4.793148,-2.096875,2
6.664237,2.0505133,3
-3.0506632,-1.914742,0
-3.193274,6.735252,1
-3.1137712,-1.5005361,0
6.0611544,2.3098984,3
7.4591713,3.2428446,3
10.016754,3.7170863,3
-3.2903748,-2.7422223,0
10.049226,2.8698664,3
-2.7167153,-2.377244,0
1.4446242,-3.9367406,2
-3.4036264,5.7356234,1
-3.952516,3.5314908,1
-3.04918,-1.7618222,0
2.2586186,-4.0016537,2
-2.1973593,3.8596382,1
-2.9670408,-2.9642239,0
-4.7039995,5.156606,1
7.9550734,3.5907302,3
-3.2338688,-1.9469182,0
0.17200351,-5.3525906,2
-3.4906387,-2.3592484,0
-3.1705787,-2.0828462,0
-3.24099,-2.026655,0
-3.7785978,4.779143,1
-2.9277804,-1.8882331,0
-2.9305682,-1.8519094,0
4.8967886,1.4755282,3
-4.020229,4.9828763,1
-2.3377218,-2.3675046,0
6.9423494,-0.016236186,3
-2.2230024,-0.23458052,0
8.116738,3.1146898,3
2.2714102,-2.6049306,2
2.5144904,-2.4568927,2
4.143338,3.2242212,3
0.094094515,-3.6483626,2
-2.413834,-2.276426,0
-4.5985956,-1.996181,0
-3.6721163,-1.9439689,0
0.95505595,-6.393051,2
2.036867,-3.2837286,2
-2.3130283,-2.0324953,0
-2.3197887,-2.0859568,0
6.4125586,1.4469409,3
8.299501,2.7586455,3
7.567032,1.8665621,3
0.7219355,4.6550994,1
-4.3965707,4.1611676,1
-3.0994163,-2.6206374,0
-2.147976,-2.7398577,0
-4.2142344,4.7162156,1
-2.7333813,-3.5495527,0
0.8280165,-2.4663584,2
8.46022,2.217234,3
-2.7083342,-2.318653,0
-4.2145886,3.5377622,1
-3.3080385,-1.58949,0
-2.2568657,7.359469,1
7.080332,0.10038626,3
8.84628,3.9718184,3
5.2935677,0.93208003,3
1.5970991,-3.5975807,2
5.7300415,2.374639,3
8.962393,2.3272223,3
-0.8089464,-0.50565827,0
7.12399,1.9959157,3
5.9161873,1.7257676,3
-3.641499,2.1471562,1
-2.7966096,-2.3582556,0
-1.956847,-1.3612891,0
0.2532766,3.2843585,1
-2.836563,-2.1591325,0
-3.408361,6.6906343,1
-3.5951579,3.075666,1
-3.4707165,-2.1341007,0
-0.33126402,-3.8191001,0
9.240963,3.534666,3
7.524127,2.3595138,3
6.2498093,1.3845265,3
-3.4539423,4.249455,1
-2.9065456,-1.6957402,0
7.7444544,3.9580936,3
-1.9702952,-2.0770583,0
0.17805886,-4.839363,2
-1.6484563,-1.700707,0
-0.32578564,6.9199243,1
6.9649057,2.2755136,3
7.620946,3.3757243,3
-4.9173584,-1.5169969,0
-1.6108782,-1.5631402,0
-2.3877738,4.017852,1
4.9031353,0.46595144,3
-2.8391836,-2.1658835,0
-2.9378545,-1.6872512,0
7.597538,3.3474555,3
-3.029469,-1.9663117,0
-3.2433908,-2.191743,0
6.5250015,-1.5266018,3
-2.4574575,4.846117,1
0.71802187,-4.811041,2
-3.0857983,2.5242896,1
-4.174141,4.267247,1
2.4574702,-4.2414913,2
-3.582491,3.7430968,1
-3.9658654,2.0223324,1
-3.179457,4.2613144,1
-3.0818653,-2.7639747,0
-3.6472003,-1.950069,0
-3.5645006,4.276128,1
8.191532,2.0359652,3
-2.6466043,2.8372216,1
-4.334568,5.4734507,1
-2.433584,-3.919664,0
8.781191,1.3828101,3
-3.6035423,2.2008572,1
-3.7688718,4.3926315,1
8.198744,2.2481258,3
-2.3300066,-1.7585672,0
-2.8790078,-1.7370018,0
-2.7990382,-2.1639075,0
9.856317,3.4267473,3
4.2194605,-5.1864953,2
-3.4292364,4.343534,1
-2.5673337,-2.0878522,0
5.7215443,2.2623491,3
-3.4189725,-1.0758588,0
2.1439903,-6.5281615,2
-3.1863432,-3.0552158,0
-4.1096635,3.8725743,1
2.7735207,-3.6304793,2
2.0459988,-5.704714,2
3.9033358,-3.4931378,2
-3.46642,-2.5648017,0
6.474353,2.6766787,3
6.8768826,2.512711,3
3.6853926,1.241225,3
-3.9946024,2.588787,1
10.0877285,2.7517972,3
-2.0483289,3.0667944,1
-2.2890906,4.0232425,1
-3.1401987,-2.4455438,0
8.164165,1.7789392,3
-2.189219,-1.8774421,0
-3.1959786,-2.6634965,0
1.2986157,-4.549078,2
-2.9136555,-2.2614996,0
-2.8216379,-1.8514283,0
-3.4491677,-2.3371735,0
-0.67829895,-3.2675834,2
-2.550388,-1.9047558,0
-4.454901,6.8680425,1
5.105384,2.1851404,3
-3.15254,5.505256,1
-3.942552,4.6516857,1
-3.3649716,-1.8446131,0
-2.4367335,3.8858933,1
8.104984,2.977097,3
-3.2888956,4.5620832,1
-3.1095378,-2.97051,0
-2.7173488,-2.6998842,0
-2.577096,1.2866313,1
6.958272,1.570276,3
-1.7355613,-2.7085547,0
-1.1590517,-2.0866516,0
-3.3142455,-2.432396,0
-2.6056752,-1.3194065,0
2.0364249,-3.9818377,2
-2.7537704,-2.3302264,0
4.0905237,-3.882354,2
-3.2021632,-2.38271,0
4.971468,-2.537623,2
-3.6757793,-1.6467927,0
5.258254,-1.6935499,2
2.435932,-4.06596,2
-4.188015,3.6571484,1
5.926628,2.14264,3
-1.913044,3.0919032,1
7.601166,3.3550715,3
-2.946865,-3.0566514,0
1.1779625,-4.8446517,2
-4.0440927,1.7489223,1
-1.9770823,-1.7511276,0
-2.590499,-2.0709581,0
6.52404,-0.13570046,3
5.473029,1.5381749,3
-3.8993487,3.3794708,1
7.8405104,2.7025542,3
-2.8778496,-2.4805477,0
-3.6615176,-1.5640643,0
6.098695,1.2616978,3
-1.6925207,-2.0025265,0
4.015353,1.3826079,3
-4.786388,6.117343,1
-0.49934292,-2.5256228,2
-2.522555,-3.7105098,0
-3.3328705,-2.4545765,0
8.666667,4.786974,3
-2.284336,6.986611,1
-3.8679845,2.3338442,1
-2.912173,-2.0883749,0
-2.651285,-2.2346287,0
8.520507,0.68147826,3
-3.89812,2.1505141,1
-2.5267637,-1.6863817,0
6.6019583,0.80581856,3
6.4014215,3.3266273,3
-1.9904835,-3.3695145,0
-3.8429618,4.9987984,1
-2.7690082,-2.567477,0
-2.4400003,-1.6936501,0
-3.0831285,-2.0320582,0
-2.3932788,-1.3766451,0
-2.9974551,-1.6351523,0
-3.9578683,4.6507545,1
5.664878,1.6123679,3
-3.7149158,5.2659316,1
-3.5926604,1.5741324,1
0.17525244,-3.8723254,2
4.4951906,-2.4459057,2
-4.5065556,3.893506,1
-2.8059847,1.7569058,1
-2.4894502,-2.1451726,0
1.6790898,-4.1592145,2
-2.8753576,-2.166479,0
-4.9406657,3.0810952,1
-2.818406,-1.3785906,0
-2.948461,-1.6717353,0
6.677265,-3.236216,2
-1.7314698,-1.8259046,0
-4.11019,6.020073,1
1.4688847,-4.6731644,2
-3.9743817,4.8828955,1
9.323575,4.741343,3
-2.6459112,-2.2056751,0
-3.2040715,-1.7798804,0
-2.1064672,-3.0826564,0
9.019672,3.6684852,3
6.791441,-1.2588216,3
-3.8873389,5.4243064,1
-3.3258474,-2.3514612,0
6.939315,1.7951093,3
-3.1738715,-1.7095852,0
-2.808143,-1.8795327,0
-3.1179237,4.889845,1
4.2034845,0.8912513,3
-3.2294662,-2.1535616,0
-3.351294,-2.9541557,0
-3.2460485,-1.070183,0
-3.4540584,-2.3603978,0
-3.2381828,4.549392,1
-2.9336352,-2.5488677,0
-3.1943889,-1.9596018,0
6.5476923,0.8799484,3
3.4753006,6.4953027,3
-3.315449,3.9090943,1
5.6590643,2.4653277,3
-0.11620259,-4.069113,2
-3.911653,4.7938437,1
8.1692,3.1652722,3
0.09224939,-4.3395853,2
6.3300714,2.5660043,3
-2.8180988,-1.8210403,0
1.4556367,-4.898718,2
1.7895958,-5.043929,2
-3.0301604,3.150003,1
4.2659416,0.12608361,3
-2.5872931,-2.8129945,0
-4.1188016,3.2142968,1
-2.9667406,-2.4261718,0
-3.6507902,-0.97249895,0
-2.597536,-2.7528334,0
-2.6314628,-1.7265376,0
-2.468177,-2.242085,0
-2.8980424,-2.230463,0
-3.030015,-2.1320229,0
9.206405,2.2287707,3
-2.9822922,-2.1441677,0
-3.12686,-2.6183724,0
-2.0241482,-2.1116314,0
0.5713732,-4.9296517,2
5.837887,-2.5645952,2
-1.549531,-1.5584021,0
-3.402966,3.9749866,1
5.1099586,-1.8573561,2
-4.1965775,4.0703044,1
-2.8710067,-2.665062,0
-4.295862,5.800362,1
8.275429,2.2684488,3
-3.381526,-2.168493,0
-3.1899064,-3.04029,0
-4.435964,3.727561,1
1.408324,-2.9147892,2
-2.9548757,-1.6722203,0
-2.7098331,-1.7844057,0
-3.0816624,-2.2076306,0
3.6244872,-5.291396,2
-3.9547954,2.9558258,1
7.5066605,2.5546985,3
-3.7484326,0.7332146,1
-4.153189,6.638658,1
8.545237,3.2433815,3
-4.4399424,4.200563,1
-2.8578615,-2.1448548,0
-3.5716043,4.733386,1
3.1806428,1.0131009,3
9.238524,4.4249988,3
-4.086627,4.613783,1
-3.7650447,-2.691113,0
-2.9049299,-2.0517824,0
4.2320614,-0.9698048,3
10.056791,3.019826,3
-2.8790753,-2.2040238,0
6.7415953,1.4122746,3
-3.0179617,-2.0779655,0
8.820898,2.8234549,3
3.8355,0.17528927,3
-3.1055315,1.806284,1
-3.728347,-2.1946552,0
-2.1580362,-1.5753202,2
2.4610164,-5.4451046,2
-2.936075,-1.0568279,0
-4.353752,5.1198177,1
-2.5243673,-1.5417479,0
-4.3642387,4.4395747,1
5.544342,2.4204578,3
0.26429343,-4.0705395,2
3.068445,-3.280253,2
8.255014,1.609942,3
-1.9702123,-0.93643516,0
6.234865,2.46179,3
-3.770283,5.2667947,1
-3.2822614,4.372934,1
-3.3350754,-2.036254,0
-4.217597,5.3640375,1
10.955662,6.7470603,3
1.6242974,-5.163838,2
7.5918484,2.041261,3
-2.767121,1.79671,1
5.106141,-5.2215815,2
-3.8775885,3.424039,1
2.033408,-4.984446,2
-2.8129816,4.7867355,1
4.061904,1.3637629,3
10.283306,4.5169635,3
9.359285,2.919324,3
-3.5884736,6.0416636,1
6.885502,1.1153173,3
-2.4373436,-1.6708962,0
12.232355,4.566379,3
-2.9481347,-1.5529125,0
5.9723673,-2.2768736,2
1.0178165,7.8202634,1
-3.3774786,6.0187225,1
-3.010339,-2.4082448,0
-3.984713,4.850293,1
7.029483,2.7931314,3
-3.121742,-2.9117274,0
8.477302,3.7745519,3
-3.205728,-1.7349855,0
2.6624248,-5.364748,2
9.902265,-1.9813321,3
8.281656,1.734911,3
-2.471493,-3.4439602,0
-2.8818421,-2.6369314,0
-3.2184365,-1.1588036,0
7.596176,2.825707,3
5.498392,1.5004056,3
-2.652516,-2.1361828,0
7.8261337,3.4418797,3
-4.0268364,4.42949,1
-2.8698106,4.5968013,1


==> figures/esoteric/pca/Base_Clean_0_depth_0_pca.csv <==
PC1,PC2,label
4.634307,-1.4878463,3
1.5020287,2.5344458,2
-1.279251,4.458803,2
-0.049660802,4.3238306,2
-1.7785435,1.4257276,0
-3.9267213,-3.018285,1
0.05000484,3.1775532,2
5.875722,-1.8719292,3
-3.5492127,-2.5387075,1
5.9952507,-1.9706175,3
0.18724954,4.88794,2
-1.8396387,0.70622224,0
0.12460804,4.10866,2
-1.9193654,-0.001170069,0
1.3753347,1.7488867,0
6.1883383,-2.0478988,3
6.0994625,-1.9858615,3
-3.6502285,-2.67036,1
0.9752369,2.9123518,3
4.3713408,-1.3590523,3
-3.5510423,-2.4828165,1
-3.81397,-2.864814,1
6.3449717,-1.95928,3
-1.7442765,0.8833289,0
4.0473156,-1.2661475,3
0.51210713,4.13903,2
7.285205,-2.474646,3
-1.6857948,0.61394453,0
4.4224234,-1.3960806,3
-3.5154653,-2.5026193,1
5.9888363,-1.9103305,3
6.422987,-2.1740272,3
-2.0644479,-0.3089503,0
-1.4757285,0.61451674,0
-1.9749608,0.4847885,0
0.5515003,3.2006023,2
-3.7363608,-2.6621783,1
4.8409433,-1.4993597,3
-1.5672586,0.42296675,0
-3.8187587,-2.8909438,1
-1.7839136,0.3249184,0
4.904458,-1.7415576,3
5.7309675,-1.822546,3
-2.1123004,1.8995134,1
-5.210555,-4.6034117,1
-1.6808249,0.13362935,0
1.2067909,4.1234756,2
9.103267,-2.0379086,3
-3.702216,-2.7162788,1
-3.7871776,-2.9464152,1
-1.7079563,2.964383,1
6.546133,-2.102599,3
2.1748261,-0.64177155,3
-1.7304715,0.30072463,0
6.080803,-1.9917297,3
-3.7580178,-2.8060746,1
1.1979346,2.650686,2
-3.7185118,-2.746295,1
-3.41365,-2.2513778,1
5.866602,-1.9763267,3
-3.1861424,-2.1893048,1
-1.7543931,1.1453719,0
-3.7160597,-2.8064308,1
7.7625666,-2.4678986,3
4.469386,-1.4481041,3
-2.3019073,0.8382571,2
4.52534,-1.4027203,3
-4.08564,-3.2593598,1
4.5078506,-1.4129688,3
-3.9072063,-2.9815528,1
-3.1525192,-1.5436993,1
-3.7548099,-2.861629,1
-0.6270498,4.195805,2
-1.1528043,1.1989467,0
0.9517143,1.6359221,0
-1.5478581,0.6782758,0
-3.888671,-2.9512854,1
-1.5071083,1.0321316,0
5.144183,-1.7716422,3
0.34303403,0.004039228,2
6.277748,-2.0547087,3
-1.5945753,1.36623,0
-4.195793,-3.3447297,1
-3.51444,-2.5386252,1
6.2031717,-1.9822652,3
-2.0115461,-0.1522029,0
-4.680931,-3.9625368,1
0.12351203,0.4766646,0
1.3885076,3.6375983,2
6.3796587,-2.0728405,3
-0.7256788,1.3539425,0
0.11970365,2.576691,2
-1.824542,-0.14730656,0
-3.6159995,-2.6740787,1
4.9609804,-1.596632,3
-3.806726,-2.9426818,1
5.217719,-1.6210835,3
-0.49505234,5.024566,2
0.7375872,1.8807514,3
-1.4179404,0.34113455,0
4.200613,-1.350718,3
-4.325191,-3.4880028,1
0.4597193,3.401857,2
5.915763,-1.9678817,3
-1.2724018,3.5899851,2
-3.9142785,-3.034977,1
0.7400471,1.1608776,0
-1.4523705,1.2721152,0
-0.22651386,4.5680494,2
-3.4884264,-2.468656,1
1.6799741,2.4046755,2
-1.4901136,0.6967083,0
-3.78873,-2.919828,1
-5.1513968,-4.393131,1
-1.6067686,0.16047025,0
4.378908,-1.3744171,3
-3.7477305,-2.7850552,1
-3.4589953,-2.4259257,1
0.9520683,4.6375356,2
-4.1842165,-3.458159,1
2.9264824,-0.8858775,2
-1.7019403,0.22447228,0
4.90672,-1.6285517,3
0.49242628,4.023542,2
0.9574616,3.6240833,2
3.9692743,-1.3211834,3
4.0284376,-1.2662915,3
0.01547575,5.210023,2
-3.6789742,-2.727303,1
-1.5644007,0.94872403,0
-1.933551,-0.06724635,0
4.7886076,-1.5069681,3
0.82300055,5.1736093,2
-3.949532,-3.166423,1
5.425666,-1.737387,3
0.20027196,4.436091,2
-1.2441189,4.075411,2
-1.8115314,0.72161865,0
-3.7062442,-2.7242024,1
2.259642,0.19730285,3
-0.6178378,3.6584375,2
-3.8704896,-2.958812,1
-3.6992893,-2.7165904,1
4.539959,-1.4282844,3
-1.1459835,4.1978254,2
-1.1984107,3.9288292,2
5.4878197,-1.7351239,3
3.4977176,-1.0716636,2
-3.6815104,-2.7094262,1
-3.7616274,-2.7935433,1
4.8000107,-1.5593553,3
5.679324,-1.8231354,3
-1.6152894,1.2880275,0
-4.4827447,-3.726067,1
-3.6761365,-2.688619,1
-1.9423416,-0.24743992,0
4.0504026,-1.2520653,3
5.656946,-1.8341646,3
-3.5406442,-2.6500258,1
-3.7049763,-2.817759,1
-1.5961132,0.33944374,0
4.1225557,-1.3658807,3
-0.13018799,3.8845797,2
9.120104,-3.0869298,3
-2.5449283,0.11615914,1
-4.7429686,-4.022243,1
1.8582778,0.37537926,3
-1.3197553,0.18095136,0
0.29078174,4.22897,2
0.3483436,4.1290975,2
-0.09154379,5.25668,2
-3.7909217,-2.850938,1
-3.868634,-2.8209968,1
-2.033768,0.38433635,0
-3.5680597,-2.589411,1
-3.9092908,-2.973441,1
6.3792553,-2.0070412,3
1.4546697,0.17900573,3
-5.205269,-4.879965,1
-2.0519757,-0.16835123,0
-5.4405127,-4.92436,1
-0.9202463,4.538854,2
3.6046941,-1.1352081,3
-1.8098533,0.16478282,0
6.0572414,-1.9160688,3
-1.7942193,-0.047228277,0
5.6534843,-1.7909474,3
-1.662546,0.23506673,0
0.62436473,1.9373896,3
0.907943,2.8341815,2
1.8451688,-0.35307336,3
5.4268885,-1.8246863,3
5.2712946,-1.6942017,3
0.32477605,3.6881337,2
0.844687,2.9152436,2
-3.6008966,-2.0001426,1
6.5051317,-2.0315845,3
1.3300447,0.39950982,3
4.4766846,-1.4326204,3
5.5843134,-1.7469885,3
-3.2701585,-2.1415958,1
3.870289,-1.2380881,3
-5.15055,-4.592238,1
-3.4865744,-2.460616,1
5.2692604,-1.5905979,3
-3.7253046,-2.7868764,1
-2.8969693,1.2423496,1
-1.7565498,0.2764992,0
-2.458561,1.6121844,2
1.2539251,5.2819333,2
5.6236143,-1.8521509,3
-5.573127,-5.0868506,1
3.6259596,-1.1362088,3
-1.712364,0.40341955,0
-4.0057864,-3.0992413,1
0.74035263,4.4767165,2
-1.7787015,0.9670921,0
-1.4816526,3.3836176,2
-1.6602455,0.33401722,0
-1.9602172,-0.23846006,0
-3.4843528,-2.247844,1
-2.8027256,-1.1009668,2
-1.6686093,0.15385926,0
-1.9629724,1.1865579,0
-1.9074643,0.47671342,0
0.48286414,4.6934342,2
0.042980313,4.298438,2
6.201597,-1.9369185,3
9.645564,-3.1090448,3
-0.7352165,4.664717,2
5.857218,-1.9399438,3
-2.7191525,1.0645106,0
0.33300996,4.189896,2
0.59788656,4.151763,2
2.2518828,3.8461099,2
-4.4100504,-3.6927543,1
-3.8987377,-2.9983718,1
0.2779473,5.273259,2
6.3940687,-2.5505378,3
-3.7824664,-2.9593544,1
0.23902392,4.8485913,2
-4.1271176,-3.2646172,1
-0.08960736,1.6600393,0
-0.73121643,1.6977464,0
-3.9015172,-2.9965706,1
0.14912558,4.365718,2
6.8558245,-2.2114115,3
0.9568176,2.8719597,2
-2.1016843,-0.21616751,0
-1.9745773,-0.01747489,0
10.772646,-3.406068,3
-2.639201,-1.4077088,1
-3.4999259,-2.5114431,1
-1.5876365,0.73891175,0
-1.4426901,0.48344186,0
-3.8850868,-2.9477637,1
-3.8120275,-2.8504434,1
-3.8952012,-3.0766306,1
0.47988176,3.8663306,2
1.3994553,3.5498269,2
-3.690945,-2.7366636,1
1.7874129,2.581072,2
-3.7443135,-2.8537152,1
1.524848,-0.3465401,3
-1.270528,3.6302774,2
-3.8058574,-2.850739,1
0.44940948,5.4508686,2
5.4604845,-1.771497,3
0.070216656,6.3127446,2
-3.5968363,-2.6684678,1
2.0376966,0.28835097,2
-1.4463698,3.008982,2
6.997449,-2.164299,3
-3.3459141,-2.2579057,2
-3.7854533,-2.8176203,1
-1.2805129,0.4432235,0
-4.010551,-3.1081214,1
0.3854065,4.7391996,2
0.30060983,3.74772,2
3.466462,-1.0606829,2
0.9370806,1.6131386,3
-0.18786323,1.3900036,0
-0.9032937,4.1445255,2
4.6670847,-1.4777459,3
-1.540323,0.8142161,0
4.233773,-1.3879483,3
-1.2878642,3.4401982,2
1.2483487,4.9376283,2
-1.5328754,3.6679208,2
0.3524381,4.7244234,2
6.4261703,-2.107781,3
6.3035307,-2.0606081,3
-3.4922895,-2.286358,1
0.65467894,3.578849,2
0.40645015,5.9244714,2
-4.2554874,-3.4111185,1
-1.2823774,3.8138304,2
5.3159637,-1.7579644,3
-4.101711,-2.7056248,1
6.4061775,-2.0244787,3
-2.004395,0.4412955,0
-2.2808695,0.6631503,0
-1.651633,0.43339932,0
6.506859,-2.1185186,3
-3.5254462,-2.4986267,1
-1.1991546,3.3750107,2
-3.7022636,-2.7472088,1
-0.30819315,4.0215707,2
-4.0013256,-3.091861,1
-4.0098667,-3.1437256,1
1.3776209,3.282088,2
-3.8879225,-3.0619013,1
-1.3029261,4.8702793,2
-0.11348903,4.255323,2
-1.4385605,0.83181345,0
1.1017776,2.2548802,2
-1.2006786,3.8114312,2
-2.0534365,-0.11762947,0
-1.8907546,1.0271873,0
6.8340807,-2.206689,3
0.04568088,4.8816223,2
6.6573887,-2.088489,3
7.4282646,-2.4669263,3
-4.2782125,-3.5199103,1
6.3260393,-2.0273626,3
0.6083293,4.9838963,2
-0.14739382,4.31565,2
-3.5425892,-2.5657597,1
-3.4960384,-2.4702606,1
-1.6279769,0.9663029,0
-4.4029584,-3.795206,1
-4.0238867,-3.1927965,1
-0.5756843,1.0345675,0
-4.242868,-3.3915715,1
5.990958,-2.007534,3
-0.6071699,4.588025,2
2.121233,-0.62689424,3
-1.924971,0.039612442,0
7.47523,-2.36056,3
1.188102,4.7182875,2
1.1151972,2.23552,0
-1.5904311,1.0033048,0
1.894341,2.0660126,0
-1.7730193,0.20275846,0
-1.1970836,3.2463412,2
-1.8328236,2.3403983,2
6.809185,-2.1319227,3
-1.3166041,4.4284616,2
5.4802885,-1.7327859,3
7.3746643,-2.4195576,3
1.1813679,2.5958245,2
5.142663,-1.7256179,3
4.296706,-1.4386809,3
-1.8627456,0.3228923,0
-2.03539,0.6196031,0
6.98792,-2.3199463,3
4.632066,-1.5383033,3
-1.7732544,0.14319733,0
-1.6200869,0.53341174,0
6.946209,-2.175825,3
-4.5433493,-3.762135,1
4.1162777,-1.2939508,3
0.7920046,1.321329,0
-3.6288798,-2.6287744,1
-3.9322708,-3.0590057,1
-3.5718923,-2.569737,1
0.3377689,3.691444,2
-0.23943305,4.0963254,2
9.673242,-3.1467764,3
-3.8637435,-2.928127,1
5.469243,-1.8264887,3
-1.2903101,3.784416,2
2.678229,-0.8115537,3
-1.2797581,4.1267776,2
-3.4602096,-2.3221102,1
-4.010749,-3.1915736,1
-2.8699594,-0.20182055,1
-0.96372485,4.2016163,2
-3.9258945,-2.9350615,1
0.58151317,4.4675493,2
-4.0770626,-3.2510176,1
5.5441923,-1.8700373,3
1.3491211,3.9485667,3
0.61361265,5.522407,2
7.1274223,-2.2253954,3
-1.9635148,0.7857919,0
-1.7368537,2.797273,2
-3.835464,-2.8893342,1
-2.7705512,-1.4774964,1
1.6933312,2.7239733,2
-0.2642275,4.1532183,2
-3.538704,-2.5822127,1
4.896549,-1.5689871,3
-1.6128497,0.6214443,0
-5.137679,-4.68071,1
-1.5680892,0.4605176,0
-0.18427294,4.0500946,2
-0.3173951,4.496851,2
-1.8381162,-0.039870113,0
0.5027511,3.656764,2
-3.814412,-2.8922524,1
-3.569449,-2.737625,1
6.8033686,-2.1728313,3
-3.419349,-2.2399814,1
-1.856992,1.8204113,2
-0.16287076,4.6783166,2
-1.9495976,3.0832107,1
5.1444216,-1.6588566,3
-1.7965572,0.026595414,0
0.15161109,4.212659,2
-3.992329,-3.0954392,1
-4.0090055,-3.1930482,1
-1.6986692,0.33344576,0
-3.6126447,-2.6665294,1
-4.5353923,-3.7993326,1
0.54741573,3.457904,2
-2.4984272,-0.8277345,1
-1.7258092,2.6358194,2
7.153015,-2.2231858,3
-3.7592022,-2.830286,1
-1.6344651,0.82695603,0
-3.4403205,-2.0503638,1
8.821825,-2.8889847,3
-1.2470498,4.5516834,2
-1.314793,4.4134755,2
0.92011666,4.7276692,2
-3.631731,-2.644856,1
0.15686524,3.9734085,2
-3.9401276,-3.0099213,1
-3.5530548,-2.6266153,1
5.151,-1.6540339,3
-4.402725,-3.6588254,1
-1.851139,-0.041861862,0
0.052902937,4.197958,2
-1.6309743,0.24262172,0
0.8080622,2.528075,2
-1.7463682,0.16656446,0
0.09801519,4.182928,2
-1.6401376,0.38646394,0
-3.947796,-3.0381749,1
-0.056625366,4.5438094,2
-1.613513,1.0930914,0
-2.3339925,-0.019426435,2
-0.32920355,3.1268482,2
0.006404996,5.0497146,2
-1.4549454,0.7856438,0
1.164283,0.86380315,3
-2.101794,-0.23234951,0
5.5177984,-1.778059,3
8.781454,-2.747256,3
5.4256115,-1.8319888,3
5.1393642,-1.6217568,3
-1.9809127,0.031739056,0
5.6121025,-1.8229775,3
-3.617938,-2.0994802,1
0.55487776,2.9287934,2
-3.927705,-3.0030324,1
-3.6297998,-2.6358933,1
-0.38331455,1.5636926,0
-3.7987833,-2.8410015,1
4.570717,-1.4618784,3
-1.6164867,0.7648369,0
5.859498,-1.872571,3
-3.7905788,-2.8327346,1
-3.5859218,-2.575247,1
-3.303052,-2.132328,1
-1.765695,0.54030895,0
-1.6839283,0.27154464,0
4.0962515,-1.3653349,3
-1.2545742,3.4554112,2
-3.633998,-2.638069,1
-3.7293608,-2.7717059,1
-3.6008773,-2.649852,1
-4.0210485,-3.1774201,1
-4.6761246,-3.9352417,1
1.8853564,3.531517,2
0.040896893,3.9334085,2
-2.4857464,1.4687185,2
-1.0987229,4.382471,2
-3.686027,-2.705452,1
-1.5414144,0.38699484,0
5.5128565,-1.7211313,3
-1.9734927,-0.08173889,0
4.6461697,-1.4597788,3
-1.0556356,1.1063467,0
-1.567236,0.7377949,0
-3.9781404,-3.195695,1
-0.30874312,4.8962216,2
0.4664507,5.0660715,2
5.135558,-1.6137176,3
-1.6706789,0.61388314,0
-1.8927348,0.292903,0
6.5237656,-2.1556454,3
-3.647837,-2.6670222,1
-3.7782695,-2.8537729,1
-3.5116901,-2.5190234,1
0.48340034,4.793587,2
-3.665753,-2.8073475,1
0.96592474,5.285314,2
9.024307,-2.9124868,3


==> figures/esoteric/pca/Base_RicianNoise_3_pca.csv <==
PC1,PC2,label
7.2304893,-2.901372,3
0.30967784,6.508031,2
-3.8031094,-0.91687775,0
-2.3264916,-2.1763513,1
-3.502149,-2.072672,1
0.9371929,5.578682,2
-3.2448275,-2.4374077,1
7.193088,-3.6107268,3
5.5094132,-4.3195047,3
-3.5354123,-1.3270191,1
-1.7812337,0.27681804,1
-3.0379128,-1.6419178,0
7.7714133,-0.69916093,3
-3.1079714,-1.1445189,1
-3.5553985,-2.229734,1
-2.0118487,-1.4317465,1
3.526554,0.8660495,3
-3.2713912,-1.2424355,0
2.2770653,5.0846653,2
9.1695385,-4.900876,3
-0.53932357,4.686475,2
2.0709305,10.899435,2
7.880654,-1.8002056,3
3.253366,3.7252624,2
-3.0054495,-0.7600626,0
-3.0677319,-1.9474041,0
1.8749499,5.196478,2
10.744804,-5.132787,3
-3.9681373,-2.0648093,0
-1.2318963,1.6651325,1
-3.5718443,-2.1016903,0
-2.5899763,-1.4957994,1
-4.1184945,-1.7664423,0
8.559109,2.9545238,3
-1.4326283,0.61864996,1
6.1423564,6.9607124,2
4.826954,2.1121454,2
-2.5794737,-2.1334593,1
-3.0490553,-1.8457928,1
-0.37833858,-3.4267287,1
7.596211,-3.4730067,3
0.2501154,4.060069,2
-3.4945047,-0.7932987,0
-4.150414,-2.244234,1
-2.3143897,-0.978689,0
-3.175012,-1.8943862,1
-2.7249377,-1.6445413,0
-3.1904263,-1.6793046,0
-2.4385753,-2.6656003,1
3.9732962,-3.2126832,3
-3.7494156,-0.70359373,0
3.9800334,-2.6285963,3
3.4334211,-1.5570588,3
-3.211525,-1.1329355,0
-3.0676794,-2.2577753,1
-3.5415182,-1.6176261,0
0.14213657,7.551347,2
5.182326,-3.4321127,3
0.70593,7.2344694,2
-3.7776713,-0.9864188,0
-3.0559757,-1.9688296,1
-2.2768183,-1.0922024,0
-3.951159,-1.7032733,0
-1.3714149,-2.592047,1
-3.126391,-2.8158908,1
-0.37388873,-2.5187178,1
-2.524623,-1.4470519,0
8.147045,-3.3372922,3
7.9397616,-4.8636513,3
1.5003748,3.7753985,1
-3.5962973,-0.7907387,0
-3.545679,-0.45717454,0
-3.0375843,0.506248,0
-3.4895985,-1.7496569,0
1.689096,6.6779957,2
5.0361133,5.3434544,2
5.81018,-3.301085,3
5.2546477,0.81637716,3
6.786405,-4.084547,3
-3.1215858,-2.0436466,0
5.5546126,-1.6582386,3
-2.0360818,-2.2989972,1
5.7915006,9.020843,2
-1.6322726,-2.1239073,1
6.5335402,-1.4853964,3
-2.5108905,0.3747568,0
2.8183427,3.72949,2
-2.081615,-3.071063,0
1.4081798,6.284545,2
6.743422,-3.2341719,3
-2.64586,-2.3846505,0
13.161806,-3.0063052,3
-3.2967443,-2.9143384,1
-1.7746538,-1.9576982,0
-3.365045,-1.5692528,0
-3.4008105,-1.7641336,1
4.9411073,-3.8468456,3
1.4471693,-1.1180644,3
0.8662753,7.9150715,2
11.3548565,-4.788122,3
8.546179,0.100536585,3
-3.0896854,-1.5980453,0
-1.0167081,4.1878138,2
-3.5395384,-1.8134881,0
-1.5609466,-2.5079,1
3.0625763,9.420118,2
-3.2674768,-1.990305,0
-3.4456074,-0.40191722,0
3.0422745,7.843483,2
8.018644,0.90575504,3
7.522102,-4.8759975,3
-3.520155,-2.0546024,1
8.984476,-4.7098227,3
5.13499,1.9120972,3
-2.3075876,-2.5006828,1
5.4220347,4.7915382,2
6.8492637,-1.0046599,3
4.5008016,0.24662352,3
-3.5359688,-0.8477017,0
-2.879271,-1.441477,0
-3.4215975,-0.8967535,0
-3.6207485,-2.183204,0
-3.611864,-1.8439031,1
-1.6991636,-2.4797318,1
-1.7278605,-1.9346055,1
6.778094,-3.0558858,3
-3.6331227,-0.7238535,0
-3.0429401,-2.0047681,1
-3.7773018,-1.0444987,0
-4.0040464,0.18283594,0
-1.4087769,-1.2302451,1
-1.810435,-1.6742928,1
-2.2489247,-0.85831547,1
-3.6985946,-1.5842566,0
13.93512,-5.6063614,3
-2.572614,-1.3126829,0
-3.6080568,-1.3599193,0
-2.760683,-1.8645034,1
-0.19059682,5.6486015,2
-3.7779698,-0.7065904,0
4.0769043,3.1848643,2
6.643887,-3.7300417,3
1.1327343,6.90312,2
-3.246943,-0.72535604,0
-3.9656038,-0.7196651,0
9.471243,-3.19233,3
10.1826725,-2.8020635,3
-3.2204235,-1.8130702,0
1.227684,4.14804,2
4.5611377,-3.2858891,3
13.237623,-4.675582,3
1.6511493,6.83821,2
-2.7783642,-1.6743814,0
8.676334,-4.86652,3
-2.5404637,-1.4085329,0
-3.4961147,-1.4655017,0
8.485464,-1.2011935,3
5.744947,-2.7905688,3
-3.5056973,-2.4583983,1
10.965479,-1.1615304,3
-2.1669111,1.009593,0
-3.4727597,-0.6309488,0
-1.029109,5.9987507,2
-3.0905845,-1.4386644,0
-3.0387726,-0.31251717,0
-2.8272357,-2.0310562,1
7.5063004,5.8694544,2
-3.0465264,-1.7906355,1
-3.2940989,-1.4717231,0
-3.2496357,-2.4980955,1
6.393536,-2.622443,3
4.25842,-3.5226045,3
-3.0118876,-1.8576438,0
-3.0903113,-2.090767,0
-3.504328,-1.3490819,1
-3.5575147,-1.1739727,0
-3.5479984,-1.7526349,1
-3.0481715,-2.3438787,1
-0.91058946,-3.4957337,1
2.981618,7.9355392,2
-3.5068107,-1.9400531,1
-3.1691236,-1.0296261,0
6.038281,6.090294,2
-2.5960453,-1.6115726,0
7.036015,-4.033531,3
6.619429,-1.7582786,3
1.6108685,6.56143,2
5.8610663,-3.763202,3
0.408839,2.960778,2
-0.86678076,-1.2374301,1
-0.9713025,-1.702494,1
9.465723,-3.8119938,3
-3.3766744,-1.2382491,1
-3.5178814,-0.7784282,0
-2.9556842,-2.0102835,0
-1.3674717,-2.0746698,1
-2.8199363,-2.1219745,0
-3.2314522,0.39075732,1
-2.856486,-1.677719,0
10.863863,-3.8861961,3
-3.5045578,-1.5397481,0
-3.24006,-2.254878,1
-3.6308296,-1.4721112,0
-3.9192903,-1.7702197,0
5.3231483,-1.7724023,3
-3.1021109,-1.8007935,1
-3.142084,-0.48717082,0
-3.4581234,-0.21052837,0
10.262583,-3.4120102,3
-3.7004728,-0.7951424,0
-3.584543,-1.0426428,0
-0.0004079342,4.187951,2
-3.3825307,-1.8437243,0
4.4717317,0.874387,3
6.669269,-4.4681044,3
6.2645164,-1.8391298,3
-1.331409,-3.259225,1
2.4475474,-2.273941,3
4.655593,4.274582,2
8.473953,-1.8892999,3
10.985483,-4.3265433,3
-0.1254549,1.5632119,1
-0.28462982,6.063593,2
3.9564757,-2.3875413,3
4.955256,4.5477886,2
4.303126,-3.348837,3
4.814249,-2.4479742,3
3.228168,6.8700905,2
-3.6876917,-2.4522016,1
-3.4645982,-1.7174168,1
-0.8651922,3.9440587,2
-3.263368,-2.108348,0
-3.7942042,-0.6545694,0
-2.2287846,-1.252412,0
5.685743,-4.008877,3
-1.9134167,-2.0294974,0
-2.5026479,-2.8902533,1
-3.1027622,-3.06657,1
-3.0929704,-2.8480546,1
-0.053970337,6.988393,2
-3.5601873,-1.4265394,0
-3.1859498,-0.8298915,0
-3.3034053,-1.5088513,1
7.707887,-4.05869,3
-2.625377,-3.6736443,1
-1.2045623,-2.3927622,1
5.6081557,-3.6057405,3
4.9526973,-2.027456,3
-3.364852,-3.644156,0
-3.6516643,-1.3009677,0
-2.7996566,-2.5638316,1
5.7751517,-3.6786287,3
6.456136,-3.0392425,3
4.105063,-2.824318,3
5.0066257,-2.6326442,3
-2.8129153,-2.1996055,0
-0.6992738,-0.70604366,1
-3.5536554,-1.6520258,0
-1.7979888,-1.5014645,0
3.3352613,7.6667995,2
-2.1262114,-1.8284119,0
-2.611039,-1.4410809,0
-3.2069159,-1.7692409,0
10.963434,-4.2023363,3
-3.6665127,-0.75936764,0
-2.5688643,-0.12441397,1
2.8811603,8.63467,2
-2.2103415,-1.4554428,0
-3.8314385,-0.15977669,0
2.0210876,7.2072344,2
12.034952,-3.2080545,3
6.033606,2.1489677,3
0.10076022,4.551893,2
-3.4609387,-1.0179281,0
-3.8072739,-0.5142734,0
7.9657254,-3.9805768,3
-3.6389174,-2.2183347,1
-3.2665617,0.8936403,0
-4.322896,-2.5343103,1
-3.5860043,-0.26144004,0
-2.5048418,-0.7706298,0
7.4851527,-3.571836,3
6.0619197,-3.5151227,3
5.0211654,-3.4701445,3
3.6118298,6.6173515,2
-2.8925688,-2.8513534,1
10.085144,-4.8366427,3
2.6681232,5.647188,2
-3.7161677,-1.0297351,0
-3.1951737,-1.2540478,0
-3.3577256,-1.2821987,0
-3.6176116,-1.904305,0
8.552895,-2.7216244,3
-3.1494045,-0.5056008,0
-3.5162263,-2.0100985,0
-2.8633754,-0.72029644,1
-3.1177177,-1.427745,0
6.8911843,-4.31059,3
-3.3364139,-2.6719613,1
4.6728005,-0.78586805,3
-3.065967,-2.040817,0
-3.6532612,-2.8940468,1
-2.626834,-2.0892167,0
8.996885,-1.7940074,3
-3.5372977,-1.3386817,0
-3.0556357,-2.464993,1
-3.5814567,-1.9366205,1
-3.0978389,-1.2190593,0
-3.8303928,-0.61183536,0
-0.044510603,2.8260162,2
-4.0831957,-2.0668998,0
-2.0420609,-3.0885506,0
-3.1080694,-1.0231415,0
-2.0596385,0.22546697,1
5.6133637,-2.5678823,3
-3.5708594,-1.3776821,0
-3.2056355,-2.0557718,1
7.218782,-4.460962,3
3.0489764,-3.520988,3
4.1185203,1.0346797,3
-3.5990722,-2.4713337,1
-2.5984583,-2.1898155,0
-3.102973,-2.5648115,0
8.532932,-0.1961391,3
-2.6921082,0.59467626,0
4.7659073,-3.7021475,3
-3.7801745,-2.4490287,1
-3.1553442,-0.5770638,0
5.23747,-3.1692467,3
-3.6691735,-2.1356082,1
-3.4948173,-1.7421714,0
-3.1224458,-2.7522087,1
-3.1793914,-0.7405173,0
6.713487,-2.0752194,3
-3.4534285,-0.8058722,0
-2.835104,-2.0287085,1
-3.8440678,-1.3647196,0
-1.5645825,-2.8541427,0
5.8878303,5.3115215,2
-3.162099,-1.8300389,0
3.2825022,-2.528211,3
-2.8230946,-1.4206761,0
-3.0822935,-1.3017653,0
-3.5083036,-0.81958103,0
0.61806846,8.340161,2
0.44451618,5.6596184,2
7.24215,-3.9305584,3
-3.4234412,-0.9904277,0
-3.447287,-1.559656,0
2.4754333,7.559725,2
-3.4086485,-0.46722734,0
-1.1603312,-2.1774538,1
8.019789,-4.5848875,3
-3.2978451,-0.28992128,0
-3.1386878,-1.0493817,0
-3.4599314,-1.9429473,1
-3.6812196,-1.8109245,0
-3.8579693,-1.0633376,0
6.6974044,1.1241829,3
-2.3539605,-1.721384,1
-3.32741,-2.1448488,0
5.812947,-3.703408,3
8.12779,-3.536333,3
2.486886,4.049817,2
6.053951,1.0860548,3
-3.0471668,-0.78886795,0
2.489346,7.557045,2
1.2210431,4.50965,2
-3.3381364,-0.22934389,0
0.4369955,7.638712,2
-2.3063946,-2.076272,1
-1.6129161,-2.4295235,1
-3.4054027,-2.7103186,1
-2.3926077,-1.8645284,1
-3.4363832,-1.5725796,0
-1.834682,-1.3856307,0
6.281898,3.4931657,3
-3.8014755,-1.6168317,0
-3.3664043,0.06695449,0
-3.2962875,-1.581156,0
-0.87581563,2.0414147,1
-3.3257635,-1.236555,0
-2.6501853,-1.4982282,0
2.2988071,6.5112934,2
-3.5838275,-1.3526986,0
-2.8544047,-1.1038663,0
11.714849,-3.1219869,3
-3.7495985,-0.07689059,0
7.7211146,-3.6310258,3
-0.064118624,0.8400116,1
-3.4630191,-1.1407566,0
6.763249,-1.8752638,3
2.5669742,7.2160473,2
-2.0960824,-1.4187844,1
-2.346095,-2.6264613,1
-3.5887413,0.5619683,0
-3.4235196,-0.7701357,0
-3.036489,-1.2371044,0
-2.5027373,-2.2886,0
7.114074,2.8332264,3
-2.512528,-2.527635,1
-3.3198092,-1.4397447,0
5.676374,-4.5297194,3
-3.3509264,-0.83414876,0
3.2546654,-2.227098,3
-2.6967947,-1.9101121,0
4.6914783,-2.3967454,3
10.7602005,-1.8093582,3
-2.4094656,-1.0268415,0
6.8740935,-3.7476966,3
-2.8110194,-2.9364753,1
-3.387553,-0.69713354,0
-3.1715903,-1.9951203,0
3.9777427,-3.5807943,3
-3.1469643,-0.3696879,0
-3.6807935,-1.2735955,0
-3.5107071,-2.3175874,1
-2.619107,-1.6310657,0
-3.343636,-1.360075,0
9.1308365,-5.4355,3
11.155266,-2.1397889,3
0.22624183,-2.991072,1
-2.1647737,-2.0835183,0
6.167958,-4.403064,3
8.860357,-4.7170553,3
-3.5872939,-0.9927692,0
-2.3875945,-1.4662818,1
-1.7420408,1.1976955,0
-3.3157384,0.47549367,0
7.2871594,-4.040875,3
-3.5538888,-1.2986593,0
-3.2049725,-2.00173,1
6.187926,-1.1680195,3
0.8486366,-3.2386026,1
-3.191941,-1.6745251,0
-3.3168883,-1.3340445,0
6.147199,9.857866,2
-2.8192258,-2.6855955,0
-1.7695373,-0.6992707,1
-2.9480445,0.8148856,0
5.45429,-2.20417,3
-2.1274369,-2.5403564,1
-3.441612,-1.3945584,0
-2.5629756,-2.6333103,1
7.7880425,-0.83009684,3
-2.8789456,-1.2170484,0
8.954004,-4.677577,3
8.399704,-3.5880284,3
4.0307856,0.17136359,3
-2.7782643,-1.208624,0
2.9462423,6.123597,2
-3.0057917,-1.1448509,0
-0.31871533,-2.6296415,1
-3.1338248,-0.11824131,0
-1.7477899,-2.0180602,1
-3.3786795,-1.1008475,0
-2.241571,-0.009330392,1
-3.4310637,-1.1601661,0
-2.7522347,-1.8789802,0
1.7273417,5.7639093,2
-3.4834595,-2.5108366,1
-1.7874782,-2.7622151,1
-2.8583672,1.598067,0
4.6833935,-3.5694518,3
7.2526383,-1.0905602,3
-0.51393247,-2.0287313,1
-3.3137264,-1.7579088,0
3.9049883,-2.8167262,3
-2.7443955,-1.6708654,0
-2.491403,-1.0338162,1
-3.2343602,-1.7581592,0
11.955484,-3.2555661,3
-3.5404325,-1.3854876,0
-2.9914973,-1.9329175,0
3.8643198,6.1271935,2
-3.5944376,-1.1914177,0
10.779762,-3.7078464,3
-3.4791033,-0.28170753,0
6.558434,8.006598,2
-3.0797725,-2.1327028,1
7.4951634,-3.8643572,3
8.398123,-4.8554087,3
5.874044,-2.5039926,3
-3.2472413,-1.2084233,1
7.1525855,-0.1044606,3
4.822617,1.2299106,3
-2.3126884,-1.9763429,1
-3.0517116,-2.567514,1
-3.6567123,-0.99845076,0
-2.4020886,-1.4968964,1
-1.991786,1.5429108,1
-2.9832284,-1.8217379,1
3.9863043,7.258481,2
4.1547136,6.649226,2
-3.490341,-2.0332382,1
-2.1122575,0.021596313,1
-3.63347,-2.4244466,1
-0.033571005,4.555496,2
-2.9085548,-1.7760593,0
-3.1334114,-0.4802605,0


==> figures/esoteric/pca/MixUp_AFA_Clean_0_depth_0_pca.csv <==
PC1,PC2,label
0.6745504,-3.7721958,2
4.3465705,4.110776,3
-0.3767815000000001,-0.2348481,0
2.0621612,-4.913295,2
0.10343623000000002,-0.47774110000000003,0
0.2940159,-1.4320369,0
-4.6277833,2.1358452,1
4.1588573,2.7941391,3
4.099336,3.9992135,3
-4.2267823,2.0585716,1
0.18428860000000002,0.10191490000000003,0
-4.2977304,2.5036578,1
-0.10865680000000011,-0.5710346,0
-0.9145514,-2.9322047,2
-4.7537527,2.4419367,1
3.1496906,-1.9662318,2
-1.380392,0.32642340000000003,0
-0.32609299999999997,-0.7517495000000001,0
3.85318,4.0378475,3
-2.514845,-0.40706486,1
2.2491806,-3.7474334,2
5.7113194,4.0756874,3
-0.19716179999999994,-0.45993400000000007,0
1.0011408,-3.4611776,1
4.629183,3.7761643,3
4.484621,4.062746,3
-0.9308852999999999,-0.7055457999999999,0
-0.5424055999999999,0.6012530300000001,0
-3.734194,0.7250062,1
4.0216618,3.6310828,3
-0.9407451,0.07035219999999998,0
4.1059074,3.79576,3
-3.311297,2.2043717,1
-0.7625841,0.47111179999999997,0
-3.9210052,2.9052782,1
4.6461,2.4321988,3
-3.9312274,1.9372449,1
4.8709064,3.7441986,3
-0.8709671000000001,-0.19979400000000003,0
-4.1497707,2.0337405,1
2.0507889,-4.480562,2
1.206558,-4.2155337,2
1.6371956,-4.7601614,2
0.3478086,-4.041055,2
-0.1433431999999999,-0.10681809999999992,0
3.8981848,3.94081,3
-3.0406294,1.5525568,1
0.8796762,-3.6638918,2
-0.631094,-0.5988709999999999,0
4.458313,4.1597776,3
-4.786043,2.4655592,1
3.1565351,2.2816477,3
1.5501494,-4.2165937,2
-0.4431655000000001,-0.12041560000000007,0
-3.706713,1.2090611,1
0.9215245,-3.7865736,2
3.4248633,2.0029383,3
-0.12082609999999994,-0.15353740000000005,0
-3.440689,0.21080065,1
-2.9213898,1.5007343,1
-0.40617140000000007,0.2556537,0
0.9406276,-4.3448734,2
-0.046332599999999946,0.6790675500000001,0
-3.956782,1.7270803,1
5.8634896,3.8130615,3
-0.5719657,-0.32968909999999996,0
4.060648,2.4550805,3
3.2108054,2.5349953,3
3.9895654,4.2843056,3
-0.7084572,-0.1081223,0
-0.94464165,-1.3236524,2
-0.4474324999999999,-0.1875617999999999,0
4.6041837,4.0428658,3
-0.4961317999999999,-0.6635194,0
3.3779416,2.6878936,3
3.348668,2.4177175,3
3.4086432,2.5977018,3
-0.4898195999999999,1.30071962,0
1.3097467,-4.434721,2
-3.5880105,1.7964685,1
0.8275839,-3.933177,2
4.2017093,3.6419466,3
-0.5148609,-0.02059820000000001,0
-0.2364816999999999,-0.32589899999999994,0
3.6733565,3.5806096,3
-0.8305726,-0.26348459999999996,0
3.3514137,2.5626247,3
1.1628842,-3.4314327,2
0.28285990000000005,-1.259519,0
2.4992943,0.7571492,3
1.0440586,-3.951824,2
1.1775484,-4.324978,2
0.97613907,-4.0478983,2
4.299282,3.5651448,3
-0.6617538999999999,-0.33652689999999996,0
-0.3316306,0.10026420000000003,0
4.1856375,3.906875,3
2.9539547,2.5505068,3
-4.3732977,1.7876279,1
-0.17960920000000002,0.26876409999999995,0
2.306435,-4.9017587,2
-3.566173,1.6885934,1
-0.02448368,-3.083756,2
2.8786643,2.225096,3
1.4279475,-4.2301197,2
1.6681218,-4.1758194,2
-3.2964735,1.4133158,1
-2.433683,-0.31527323,1
-4.4080963,2.6189466,1
-1.5674095,-2.3835495,2
1.6015401,-4.470124,2
3.8578725,2.9790504,3
4.0956125,3.190182,3
-4.3073616,1.2617927,1
-4.31851,2.1804755,1
-0.3032794000000001,-0.6087549999999999,0
-3.387719,1.6552737,1
-0.4429985000000001,-0.11060399999999992,0
5.5921626,3.7449572,3
-4.090437,2.5674205,1
-0.13619819999999994,0.12179594999999999,0
0.9235356,-4.08588,2
1.0253356,-3.3722358,2
2.4528732,-3.7250926,2
0.09324896000000005,-0.8363763,0
2.780807,-4.330038,2
-4.569023,2.350636,1
0.61693,-3.7664614,2
2.8524833,2.8805768,3
6.0767927,1.7641511,3
-0.06738500000000003,-0.9203197999999999,0
4.2582607,3.4652555,3
-4.5222673,2.3079498,1
-4.3002577,1.8696048,1
1.7526333,-4.311162,2
-0.16726149999999995,-0.1722903,0
3.3164911,3.6267312,3
-4.333477,2.0436878,1
-0.4923371999999999,-0.5962981999999999,0
3.030283,-1.6961682,2
0.99138784,-4.390934,2
1.6791561,-4.879494,2
3.839939,2.7068715,3
3.764637,1.9971111,3
0.8550868,-3.9644256,2
-3.9937594,2.0015686,1
0.8065157,-3.9907966,2
1.4999537,-3.8570478,2
4.0431294,-1.5269289,2
3.3997483,2.3854928,3
-4.348081,2.6998923,1
3.1009426,3.1497881,3
-3.5648751,2.4332702,1
3.3617043,3.1003134,3
4.767304,3.453533,3
-4.9736724,2.4942055,1
-0.6821971,-0.30036869999999993,0
-0.8367838999999999,-0.09807520000000003,0
2.0127091,-4.8622417,2
-2.779181,1.1661901,2
2.0014608,-4.578102,2
-3.8957613,2.5598452,1
5.0566792,3.8955328,3
-3.0077362,-0.28066778,1
-0.5849736000000001,-0.2505664000000001,0
6.7131543,4.1057053,3
0.45950556,-3.4158037,2
-0.276065,-0.3556904999999999,0
1.1097407,-3.81721,2
-0.024584699999999904,-0.42190440000000007,0
0.8967402,-4.1243057,2
3.5000339,2.6366906,3
-4.306098,2.0261133,1
4.3596196,4.3554335,3
-0.48374300000000003,0.41127366,0
-4.246743,2.594475,1
2.1359754,-4.767565,2
4.640797,3.2320845,3
0.9538417,-4.024607,2
4.06276,2.0971925,3
-0.6338017,1.80805457,0
4.9377937,3.4715617,3
-0.6121322,-0.22239720000000007,0
0.0855013,-0.4734802,0
-4.8473597,2.6562626,1
3.1899905,2.318673,3
0.68103874,-3.6019247,2
5.2191153,4.2590322,3
-5.1155252,2.4424367,1
3.4811263,3.332318,3
-3.6845968,1.7016113,1
4.1665015,3.8193452,3
-4.022908,2.2196155,1
0.15273369999999997,1.08222926,0
-4.5774384,2.0667186,1
-5.04091,2.852344,1
-0.805428,0.23856029999999995,0
-4.4248514,1.9467049,1
-4.561871,1.9044087,1
-0.743593,-3.0380232,2
-0.19667429999999997,0.4266807,0
4.00195,2.6585193,3
-3.2400022,0.32669032,1
5.3836784,4.4707336,3
1.2818806,-3.8183343,2
-3.960564,1.8372238,1
3.4031153,-2.1164293,3
5.3957343,3.5053775,3
4.191405,3.544779,3
-4.49522,2.3299663,1
0.22537269999999998,-0.6599245,0
-4.13395,2.2424052,1
-0.6791697999999999,-0.43745729999999994,0
1.1670451,-4.0297394,2
4.3128366,-0.03369713,2
-0.3164186,0.26110710000000004,0
-3.1706262,-0.09408766,1
3.508573,3.4988434,3
-0.7805078000000001,-0.13385589999999992,0
-0.10340330000000009,-0.7725287999999999,0
-4.6496763,2.0886092,1
4.1082487,1.1235776,3
1.9696343,-4.955829,2
-4.3177567,2.355464,1
4.025699,3.800711,3
-0.443449,-0.7803427000000001,0
-0.4752539,0.062192899999999995,0
3.1426735,-3.864552,2
4.2926,3.499448,3
3.171152,-4.474554,2
-0.45397280000000007,1.3701492499999999,0
3.4263358,2.8319945,3
5.0878596,3.83228,3
5.3734503,4.4741297,3
5.9391,3.7700713,3
-0.3738395000000001,0.13665645999999998,0
-0.1735985,0.01099574999999997,0
5.001656,4.0673227,3
-0.2552403999999999,-0.4978419999999999,0
-3.8215222,2.0895948,1
-4.1254334,2.5470867,1
-1.0017437999999999,-0.009656300000000062,0
-4.8201475,2.715507,1
6.679059,2.7730527,3
-5.098282,2.6273777,1
2.0109534,-3.9148374,3
1.1875899,-4.1150737,2
-4.7401104,2.1657023,1
-4.4202805,2.1501324,1
-4.2758226,2.3952463,1
-4.776988,2.6521573,1
-4.182951,1.878016,1
-0.7155050000000001,-0.3156232000000001,0
0.73790318,-1.193769,0
-4.0996246,1.7001135,1
-0.4263568,-0.4726254999999999,0
4.4149504,3.8593786,3
0.27209342,-3.2667,2
0.80797493,-3.2726061,2
-1.2910373000000002,-0.03062699999999996,0
-4.8097095,2.8552604,1
0.15010314999999996,-0.8343989999999999,0
-4.643303,2.7835844,1
3.9340267,3.4338496,3
-0.22101740000000003,1.33796096,0
3.2104125,2.7000678,3
-0.4891606,-3.2489953,2
4.91073,2.9692605,3
0.3849045,1.43476224,0
3.4988446,2.937622,3
-4.5518913,2.2455425,1
4.108406,3.780259,3
1.5063615,-4.6434402,2
-4.7232656,2.6546736,1
-3.5760047,2.3364427,1
-0.2496708,-3.4094992,2
3.6039696,3.2754595,3
2.8988495,3.5537598,3
2.1131227,-4.7205496,2
-4.5222187,2.38533,1
-0.5849793999999999,0.50815225,0
3.282301,3.6923425,3
-3.4679866,0.9042325,1
3.1153336,3.1994684,3
-1.0104945,-0.2036346,0
-0.1664323000000001,-0.8219088000000001,0
0.04064869999999998,-0.6432905,0
1.7591085,-3.306583,2
-0.9494532,0.006155849999999963,0
4.0691333,3.269852,3
-4.566204,2.782186,1
3.091044,2.432188,3
-4.884631,2.669173,1
5.228357,3.3685553,3
-4.4009767,2.113554,1
-0.6386491999999999,0.7761566,0
0.10833347000000004,-1.0058155000000002,0
-0.48142930000000006,0.34787369999999995,0
-4.3011613,2.5229013,1
2.057876,-4.8678865,2
2.8951235,3.2791202,3
3.676414,2.3233304,3
1.0735359,-4.247038,2
-2.13207,-0.53971565,1
0.873158,-4.0852547,2
-3.6292193,0.48655534,1
-0.35356619999999994,-0.6214892999999999,0
-0.7666595,-0.06386259999999999,0
0.02823030000000004,-0.9297183,0
-0.1492846000000001,-0.5819027000000001,0
3.8847814,2.8054004,3
-0.2282906,-0.5304873999999999,0
3.5526447,2.7628806,3
1.8158276,-4.5409164,2
-0.19761319999999993,0.63698828,0
-0.009645899999999985,-0.9215093000000001,0
1.0335863,-3.6800807,2
0.68006074,-3.389461,2
-4.496395,2.0193164,1
2.3169296,-5.148202,2
-3.3735213,1.9915304,1
-3.132324,1.47896,1
3.9573255,3.8835833,3
5.580257,3.5179503,3
0.4559282,-3.558551,2
-0.14704589999999995,-0.5572817000000001,0
3.9967523,-2.985787,3
0.9509311,-4.0788217,2
-1.111269,-0.03560410000000003,0
-0.20719599999999994,1.20096326,0
-1.5383217,-0.06984663,1
3.0437741,3.193313,3
-4.169187,1.7299244,1
-4.337343,2.4573174,1
1.4360759,-4.124615,2
-3.7400072,2.019994,1
2.0479918,-4.9718256,2
1.5263834,-3.976271,2
-4.855276,2.2860599,1
0.24539390000000005,1.4561504,0
-4.2390604,1.6586006,1
5.885365,3.9495347,3
-1.2434645,0.24043879999999995,0
-0.6419238,-0.14194430000000002,0
1.391155,-4.3305407,2
0.93963265,-3.908742,2
3.771552,3.4457042,3
0.24241140000000005,-1.3213298,0
-4.3300786,1.9743288,1
-2.4423783,-0.76127195,1
-0.3666153000000001,0.6404947599999999,0
3.2586975,2.5645182,3
0.005265949999999964,-0.9629909999999999,0
-3.5948381,2.1009076,1
-3.8996494,0.9419632,1
-0.30127689999999996,-0.4952259000000001,0
-4.7785664,2.7152836,1
0.8198104,-3.969832,2
1.4657109,-4.743848,2
-4.178233,2.464726,1
5.117254,-0.9720134,3
-5.010777,2.7535334,1
1.5754333,-4.0549803,2
-0.41255299999999995,0.04964400000000002,0
1.3428662,-4.0385437,2
-0.6655278,-0.601132,0
5.490407,4.1570444,3
4.304525,2.5703177,3
-3.829053,2.1645503,1
2.3987622,-5.399952,2
-0.13254980000000005,1.12324643,0
4.332635,3.0324805,3
-4.6958485,2.2715466,1
1.9377689,-4.7048073,2
0.8802012,-3.9485807,2
5.2114305,3.6329796,3
0.031128299999999998,-1.4073272000000001,0
-4.6015215,2.2590778,1
2.652857,-4.195344,2
5.123397,2.2562604,3
-4.3482776,1.9987495,1
-4.2731233,2.0327013,1
-4.239041,2.0178235,1
0.09235610000000005,1.3637514,0
0.6282208,-4.085241,2
5.4213805,2.5227854,3
2.009571,-4.7369566,2
-0.5031322,-0.7624162000000001,0
-0.9053864,0.10872689999999996,0
-3.868957,2.0306334,1
0.27424740000000003,1.36194634,0
1.2744889,-3.205073,2
2.2529354,-4.911851,2
4.344107,3.5566475,3
1.0545921,-3.550306,2
4.4882298,3.0613863,3
-1.044006,-0.06892349999999992,0
1.0730715,-4.2905064,2
0.72869873,-3.4744205,2
-0.37515300000000007,-0.1570480999999999,0
4.0383224,-2.0960221,3
1.2894816,-4.0232506,2
-0.4531938,-0.16149970000000002,0
-0.5875478000000001,-0.5214266000000001,0
1.7270854,-4.269452,2
1.3679373,-3.810317,2
1.4772811,-4.2127957,2
-0.1679227000000001,-0.7610481,0
-0.5276859,-0.5308128999999999,0
-0.4881150000000001,-0.41118980000000005,0
-4.680412,2.6534908,1
2.6656475,-4.646072,2
2.4124196,-3.5981524,3
0.36164773,-3.2059152,2
4.026603,3.3583343,3
0.61662376,-3.740234,2
-4.3691587,2.0076349,1
2.9242597,-1.2261517,3
-0.3942619999999999,-0.30581879999999995,0
3.724556,2.3046033,3
-4.0277824,1.7040565,1
-3.214134,1.6396918,1
3.5081892,2.8597744,3
-2.8586438,1.1289399,2
-0.9635407,-0.12854359999999998,0
-0.04190350000000009,-0.5646336999999999,0
-4.498843,2.388673,1
0.25230070000000004,-1.3881611999999999,0
3.536807,3.1391752,3
-0.6214303999999999,0.0600581,0
1.0968163,-3.7714303,2
-4.5629387,2.2332067,1
-4.228353,1.9830098,1
4.2285414,3.8804424,3
-4.6315327,2.3009758,1
4.3927956,3.4831607,3
-0.25706819999999997,0.25933003,0
5.094381,3.875624,3
0.14683282,-3.642344,2
3.9195366,4.1913776,3
0.06185790000000002,-0.9907805999999999,0
-4.0364466,2.4832478,1
-4.214017,1.9606512,1
-4.633731,2.117021,1
1.0986507,-3.4901962,2
-0.9037051,-0.09269799999999995,0
1.0852506,-4.4219003,2
-3.8007824,1.4706364,1
3.6670218,3.6299284,3
-4.319827,1.887989,1
1.3300786,-4.6035895,2
0.6203922,-1.5409837,0
-4.272829,2.5626886,1
3.675868,4.0052423,3
-4.6793246,2.213306,1
-2.3439074,0.1803664,2
3.3665152,2.563742,3
-4.384594,2.5791135,1
1.3240998,-4.6657734,2
3.3927722,0.8464432,3
1.2996087,-4.1342154,2
-0.023412200000000105,-0.44708970000000003,0
3.850388,2.5407057,3
-0.7071484,-2.9744349,2
-0.8470641000000001,0.22713863999999995,0
-0.37622620000000007,-0.4030334,0
-4.119439,2.7046473,1
2.9324312,1.0856249,3
-4.7081122,2.086508,1
0.9426367,-4.226102,2
-0.8243613000000001,-0.3205815999999999,0
-0.22507640000000007,-0.29995130000000003,0
-4.72735,2.1483414,1
4.5272064,4.0847006,3
-0.5452543000000001,0.2404851,0
0.6155124,-4.0595446,2
-4.551568,2.246295,1
1.7903724,-4.3891687,2
-2.3418713,-0.7619854,1
-0.47724370000000005,-0.5390565,0
3.4744005,2.420531,3
6.0427594,3.9734037,3
3.067309,3.408158,3
4.421029,3.6480877,3
-3.7149107,0.5464096,1
3.2475023,3.2509596,3
3.0861964,3.1661098,3
-4.0491056,2.0523515,1
1.6854198,-4.559042,2
4.239391,3.4363868,3
-0.1716508000000001,-0.6262485,0
4.354115,4.3699007,3
-4.2156854,2.0691547,1
-0.90215975,-2.9570606,2
-0.17101741,-3.502218,2
-0.7825599000000001,0.018483000000000027,0
5.619893,3.7569997,3
-4.5442038,2.3038962,1
0.53101265,-3.7482755,2
4.113325,3.474468,3


==> figures/esoteric/pca/MixUp_AFA_RicianNoise_3_pca.csv <==
PC1,PC2,label
-3.9907546,2.2763715,1
-1.2112105,-1.0602559,0
-1.8530223,-0.32794213,1
1.1781592,-3.4591188,2
3.7161736,2.2351809,3
4.573009,2.6290092,3
-3.903559,1.6515754,1
-1.0704553,-0.76020515,0
-3.4758043,1.5740627,1
3.8143473,1.4245969,3
4.05338,1.9613935,3
-0.6596899,-1.219137,0
-2.2242856,-0.4627316,0
-0.3551089,-0.5925593,0
1.4191325,-1.8645409,2
-0.9518934,-0.9174154,0
4.5585384,3.4970531,3
-4.0458913,2.8577442,1
-4.3767047,2.2548761,1
-1.6069443,-1.377861,0
-0.9792299,-0.7827722,0
-4.1558857,2.8481207,1
-0.3070618,-2.117004,0
-4.290335,2.5814762,1
3.318811,1.845148,3
-0.6994453,2.5285501,1
-0.43363625,-2.2228012,2
0.015052199,-2.7022402,2
-3.8301156,2.2781253,1
-0.48937303,-0.83250475,0
-0.3701386,-1.0011637,0
-0.6793245,-1.3265214,0
-4.1929693,2.4149861,1
-0.15023184,-0.25130975,0
-0.6300242,-2.0653832,0
3.4334793,0.97454476,3
-0.817468,-0.19617826,0
-4.113276,1.9206728,1
-1.3433392,-1.6696529,0
2.3492157,-2.0374444,2
-4.490657,2.184352,1
3.435121,1.72237,3
-0.4717514,-1.4693367,0
-0.6292831,-1.274954,0
4.7103367,2.5718236,3
3.3620443,1.6567568,3
-0.9863918,-1.3781706,0
3.0168457,1.5509201,3
4.5770164,1.6103071,3
3.2744439,-2.1392848,2
-0.8248645,-2.0950232,0
-0.69395846,-1.2526457,0
-1.0591135,-1.443124,0
-1.2934477,-1.9675882,0
-1.6237526,-0.48156598,0
-0.99994266,-0.32206386,0
-0.18691272,-0.72681785,0
-1.222409,0.54026735,0
3.6222754,2.8823013,3
4.7455964,2.8147535,3
-4.19929,1.8417879,1
3.107675,0.87183774,3
-0.19105801,-1.0170487,0
4.442983,2.6744647,3
2.195988,-4.0111275,2
4.040234,1.9449917,3
4.174497,2.5526404,3
-2.3649094,2.9870005,1
-2.4769216,2.5124369,1
-3.9688747,2.3183107,1
-4.1701946,1.818498,1
1.0598156,-2.1295443,2
4.875988,3.417038,3
1.6469526,1.2084097,3
-3.2815247,2.8735008,1
1.7043219,-2.2512808,2
-4.0883503,1.1341611,1
-4.0205503,1.7601112,1
4.0967016,2.0790505,3
-0.31720653,-1.7844694,0
-3.8129725,1.4669846,1
-0.68354994,-1.6513019,0
-3.9633265,2.4651527,1
2.0645242,-1.4352263,2
-0.32456675,-0.8637168,0
4.0632234,2.9113398,3
-3.7213721,2.5943227,1
-0.37936908,-0.7114924,0
1.0680075,-3.5656695,2
-0.44915953,-0.8038181,0
-0.45724684,-0.9163864,0
-0.48928913,-1.6144371,0
1.0647972,-2.4751756,2
1.7058971,-0.24511856,2
-0.83852386,-0.8177924,0
1.1295478,-2.6112251,2
4.1554146,2.5973902,3
-0.37461656,-1.7198594,0
3.2153802,1.439591,3
0.8469983,-2.1445456,2
4.6021347,4.328885,3
-3.2493436,1.5642041,1
1.929287,-1.9426186,2
-0.8593403,-1.5566578,0
0.3058403,-3.6523585,2
-4.0348473,2.0344176,1
3.2965314,1.884277,3
5.4392533,3.647346,3
-3.4285421,2.3841996,1
0.08218819,-1.2760086,0
1.7813511,-2.77291,2
-3.344672,2.8226342,1
-4.1852584,3.8577452,1
-0.91120315,-0.95690703,0
-3.9127913,2.7156887,1
4.180195,1.8004092,3
2.0066054,-1.5145378,2
-3.1308918,1.2630495,1
3.4575906,1.6921128,3
3.7316518,2.4843116,3
2.0084739,-2.374518,2
-0.81297684,-1.8031509,0
-0.7683147,-2.0897524,0
-1.0358762,-1.3775054,0
-0.9734415,-0.9089223,0
-1.1449593,-0.27137166,0
4.96302,3.6968617,3
-3.0148735,1.5945526,1
-3.4529586,2.1643763,1
-0.45691234,-1.0564156,0
-0.004289329,-0.9599589,0
-0.2609994,-2.24118,0
3.4009786,2.9000778,3
-0.4390666,-1.2064718,0
-2.8825698,0.8429549,1
-0.7913879,-0.4887909,0
-1.6302831,-1.2980263,0
-1.5044134,-1.3699342,0
1.8003278,-3.1726394,2
-2.8701923,1.8113192,1
-4.272132,2.5846562,1
-3.1331828,2.400845,1
-0.62689656,-1.0758197,0
-0.5753788,-2.2673385,0
2.3725846,-1.4115537,2
2.2760787,-2.2145681,2
-3.8004458,2.456997,1
-2.7142127,1.4158157,1
3.7907672,2.5639696,3
-0.59043163,-0.67657155,0
-3.0093794,0.8560138,1
5.3527393,3.3655043,3
3.4553432,2.8944035,3
-3.9055848,2.3072119,1
-3.2862885,1.2449847,1
3.4812865,1.8344322,3
-1.2695911,1.6248027,1
-0.08536965,-1.9868059,0
0.35368228,-0.74716675,0
-1.4021167,-1.6905622,0
-0.5884107,-0.49353638,0
-0.38824922,-2.4660091,2
-0.8554338,-0.28727323,0
-3.8978176,2.3533845,1
-1.3022959,-1.4071482,0
-4.3822584,2.7260861,1
-3.7564073,1.8978454,1
-2.293319,2.0368857,1
2.6613057,-2.9949908,2
-0.97545445,-1.5559354,0
2.9674475,2.1061444,3
-0.72929555,-1.3212603,0
0.831451,-2.3938737,2
4.5655503,2.436346,3
-3.949699,1.8423117,1
-4.338377,2.5073347,1
-0.48196524,-1.0715305,0
0.47235364,-2.2506652,2
1.8917217,-2.1927264,2
-3.1751258,2.290741,1
3.0840955,-0.7750838,2
1.6655343,-2.628625,2
-3.733599,2.24678,1
4.8227983,2.8753643,3
-1.1897717,-1.7734015,0
-1.4850807,-2.0035858,0
4.5519247,2.7974715,3
2.3016915,-3.96096,2
-3.424462,1.4500319,1
-1.0972209,-0.931997,0
3.6193223,2.0426016,3
-1.9187047,-0.16377985,1
4.1117506,2.9041862,3
-1.8709037,0.78429866,1
-3.9339123,1.5412935,1
2.9305224,1.9451033,3
3.5713358,1.7809292,3
2.7133472,-1.7655348,2
-1.0375141,-1.0418794,0
-3.3124807,1.6316243,1
2.059224,-3.0933795,2
-3.9596837,2.1691499,1
-1.3315573,-1.3973782,0
-4.1372323,2.173091,1
-4.44749,3.007341,1
-1.212154,-1.5926024,0
2.5480967,-3.4276018,2
2.0453713,-1.9760542,2
-2.8583233,2.1031837,1
-3.5954406,2.013001,1
-0.7423184,-1.5882716,0
-4.138135,2.9870124,1
-3.2418947,1.7957853,1
0.06909865,-0.78894526,0
-3.0546653,1.4295033,1
-1.129157,1.3285111,1
-0.49214524,-1.4018465,0
-1.0345807,-1.9585325,0
1.9342864,-2.5942607,2
-3.8163302,1.7126404,1
-3.392119,1.7424077,1
-3.8010647,1.8480228,1
3.5486789,1.8900687,3
-1.3701091,-1.1877979,0
-3.7588377,1.5993494,1
-0.8406743,-1.7347417,0
1.4761143,-0.5755415,2
3.8169665,3.0124197,3
1.6465223,-2.0980244,2
-4.4815087,2.9864101,1
-0.2413015,-0.8497486,0
0.37278575,-0.37311912,0
-0.6450731,-0.8057735,0
5.959697,4.4154167,3
-3.3952906,1.7302083,1
4.008496,1.771547,3
-1.370512,-0.7586479,0
2.6025684,-2.7246013,2
-3.8741872,2.346723,1
-0.8722382,-1.5706302,0
-3.5641146,2.1516585,1
-3.121359,2.8373685,1
-0.66801345,-1.2611564,0
-0.32409245,-0.6097083,0
4.984121,3.3476257,3
4.5766354,2.8680906,3
-4.292038,2.6690583,1
-0.65152675,-1.5167732,0
-0.82888585,-1.355113,0
-1.0383638,-2.1843348,0
-3.5283353,1.2428726,1
-0.61759,-0.9742757,0
2.6445043,1.5741085,3
-4.7107863,4.259843,1
0.37654167,-0.4839378,0
-1.3242503,0.9091121,1
3.5840697,2.471877,3
-0.59368336,-1.5738714,0
-0.39939392,-1.8451382,0
-3.3600526,1.9289318,1
-3.797663,2.2074437,1
-0.30336362,-1.0822341,0
1.1090524,-2.732421,2
-0.8879003,-1.517431,0
1.6887524,-3.8833385,2
-0.21854675,0.10630047,0
3.939724,3.3474994,3
-1.2153919,-1.493928,0
-3.5731287,1.8046397,1
-0.83596456,-2.0166588,0
-3.6759365,2.421679,1
3.4413915,1.5246412,3
-0.24434957,-1.5918412,0
2.441218,-3.2285266,2
3.5597038,3.0296016,3
4.044632,3.166181,3
0.08063352,-0.3449636,0
5.253969,4.4032626,3
-3.219138,2.708867,1
3.6520782,2.5655847,3
-4.414417,3.0460472,1
0.07455206,-1.7739148,0
3.0578473,1.3780626,3
-1.3097175,-1.5859728,0
3.2565796,-0.4283281,2
-1.0191776,-1.204692,0
1.3144615,-2.1492982,2
3.0719187,3.4103327,3
-4.0702195,1.9133543,1
-3.6121156,1.7804374,1
1.4229884,-2.0596962,2
-0.8792043,-2.2554326,0
-2.3785563,1.0604562,1
-3.4956174,1.3446897,1
0.44714898,-0.9128226,0
1.538526,-1.951689,2
-1.0906353,-1.256513,0
-3.8869534,3.8857474,1
3.5324898,2.5726175,3
3.577283,2.0070548,3
-1.0219648,-1.9729767,0
2.4898632,-2.789405,2
-3.5545228,1.792442,1
-1.0481927,-0.982021,0
-0.24744761,-2.9204645,0
-0.052728415,-0.32667118,0
-4.231181,2.535727,1
-1.0134168,-1.0722207,0
3.3837337,1.288613,3
0.64522856,-2.3196993,2
4.366519,3.7750068,3
-2.3685753,0.65729666,1
-2.7531397,1.3943068,1
-0.61035156,-2.5261507,0
-1.8657413,-0.19034517,1
1.4715447,-2.8551922,2
-0.4643482,-1.191657,0
3.882072,2.382956,3
0.102668345,-0.6730648,0
4.4732137,2.8990302,3
4.3071895,3.7717648,3
-3.7059295,2.3315325,1
-0.5062345,-2.1633482,0
-3.6771865,1.9040018,1
-0.8067063,-1.3334693,0
-1.3323994,-0.60821384,0
4.1007934,2.9750118,3
-4.573454,2.9408526,1
-1.3516109,-0.95270514,0
2.6986513,1.4819876,3
-3.272393,2.36581,1
-3.798536,3.4838905,1
-4.4062424,2.4028678,1
1.4720211,-3.241589,2
2.489913,-3.1598568,2
-3.77591,1.6150588,1
-0.6285868,-1.8651261,0
-1.573801,-2.3454537,0
-0.99448323,0.09261894,0
1.0490248,-2.7615328,2
3.7652912,1.8456682,3
4.378575,1.8662039,3
4.0029783,2.213131,3
0.071487665,-3.2887511,2
-0.6923907,-0.4339561,0
-0.13002509,-2.1967487,0
-0.621024,-0.8270551,0
-0.46396533,-1.3199058,0
3.2235203,2.4065223,3
3.569264,0.81278753,3
0.628527,-3.254057,2
-2.5202975,-0.5178423,1
-0.6945274,-1.2364306,0
-4.162978,1.6316894,1
3.4972196,1.4653436,3
2.1257732,0.3789475,3
-3.1503751,2.217217,1
2.5329745,-3.1383867,2
3.5914555,2.0888581,3
3.8327837,2.2430782,3
-0.41929734,-1.0490203,0
-0.3160653,-0.8157261,0
-2.0502336,3.1367955,1
3.083091,-2.0783045,2
-0.5871219,-1.125637,0
-0.3698753,-2.2141955,0
3.910112,1.9473861,3
-0.64537436,-1.0826584,0
-1.1848669,-2.0963178,0
-4.0285683,2.0571718,1
-3.0722039,1.3080145,1
-3.7614536,2.6296272,1
-0.295971,-1.1614469,0
3.8127995,1.9943923,3
3.3274088,-0.5598284,2
-0.71927756,-2.3778768,2
-0.86145175,-1.1162927,0
1.7874007,-2.9205015,2
0.908897,-2.7091994,2
1.4280076,-2.7533822,2
-3.2705133,1.2461196,1
-4.176924,1.995274,1
-1.3464489,-1.3414395,0
4.1440673,2.422711,3
-2.6858902,0.7717521,1
-2.5440693,1.8605515,1
-0.83243835,-1.0954581,0
-0.9597174,-1.9564505,0
0.32628256,-0.06919068,0
3.9108539,2.212469,3
3.6176286,2.384574,3
4.4076095,1.9216787,3
-3.736311,2.3707666,1
3.8632798,2.1250162,3
3.8294063,3.3036823,3
-0.49126786,-2.7845225,2
-4.4308276,2.1232147,1
-0.5032083,-1.6967034,0
-0.641237,-1.990718,0
2.3492277,-2.3902452,2
-0.38813275,2.135106,1
-3.0883338,2.1235719,1
5.117901,3.3850546,3
-2.4487603,1.5600051,1
-4.0266786,2.505086,1
-1.0742207,-1.2888118,0
0.7969623,-3.3509645,2
-1.6981468,-1.1648575,0
4.198677,2.503655,3
-3.600459,2.2809095,1
3.095077,-0.9652227,2
-1.0909152,-1.2133712,0
3.268145,-0.057116807,3
0.1898101,-1.7923373,0
0.04477513,-1.2369184,0
-0.56142575,-1.4826403,0
-0.7589942,-2.2579317,0
-2.8386114,1.8435708,1
-0.96983415,-2.4066496,0
-1.7402108,-0.7870604,2
-0.44020373,-1.7817271,0
-3.8692772,3.4571757,1
4.075795,2.9927025,3
-0.2398721,-0.9186288,0
-3.5618246,2.8149996,1
-0.7481016,-1.5126958,0
3.710074,2.8151221,3
4.5060267,3.1044765,3
-1.5934392,0.51326287,1
1.829735,-1.8344002,2
-4.6245914,2.6700797,1
-0.18916494,-0.9849554,0
-2.266448,0.8935851,1
-0.7470399,-1.4362657,0
3.3392053,-0.294361,2
-2.541493,0.9292089,1
-4.5708966,2.2410512,1
-0.11093998,-1.022033,0
3.7411819,2.3268156,3
-0.10603994,-0.9285408,0
4.2989078,3.1199517,3
-2.8899841,0.52032995,1
-2.840669,1.8126625,1
2.8489935,-2.6608548,2
-4.124331,2.039321,1
1.2833006,-2.293775,2
-3.6896954,3.6675754,1
4.4335346,2.8056488,3
-4.0602865,1.787578,1
1.4499445,-2.2558703,2
0.32635868,-2.3858824,2
3.0393767,-0.2692262,2
1.2090235,-3.7304125,2
4.2617006,2.3273945,3
-0.33742172,-1.7290603,0
3.9767342,2.2535844,3
-1.2341585,-1.8467784,0
4.538974,3.8253312,3
4.92305,3.155942,3
4.0680966,2.2139616,3
0.54321843,-3.049994,2
1.8466699,-3.9903283,2
-4.2518888,2.7858496,1
-0.86424065,-1.8686248,0
3.9594574,2.585857,3
3.9524183,3.0315275,3
-0.5470276,-1.4104623,0
3.9112363,2.974484,3
-1.6463263,-1.1561514,0
-2.6873286,0.7312403,1
0.63062793,-1.7857454,2
1.0530744,-2.926042,2
-0.32792863,-1.6894692,0
4.418176,3.6132264,3
-3.3422112,2.8364348,1
3.398838,2.842955,3
1.2174859,-1.6797305,2
-0.8083122,-1.5900844,0
3.8215098,3.0108676,3
-4.2704215,2.6780362,1
2.7577162,-0.8266994,2
-0.3632332,-0.9049201,0
-0.41319215,-1.2682132,0
-3.4203515,2.251371,1
-3.3146334,1.4793938,1
3.4540763,1.8789276,3
3.7120948,2.3303003,3
-3.407805,0.996065,1
-3.5122838,3.0684085,1
-0.3847494,-1.7327492,0
3.659523,2.9134283,3
-0.72812223,-1.6790402,0
-3.4739776,1.3022817,1
-0.4875328,-1.0548116,0
3.662372,2.7295918,3
4.341771,2.6385317,3
5.619259,4.286545,3
-1.3763779,0.9696492,1
4.8197575,3.5668707,3
3.3197286,1.8444892,3


==> figures/esoteric/pca/MixUp_Clean_0_depth_0_pca.csv <==
PC1,PC2,label
3.9343727,1.0698053,2
-0.9689921,3.9577017,1
0.18661892,0.00056535006,0
6.7832823,-1.5531259,2
-1.3331424,0.812336,0
-0.86168927,0.8660556,0
-3.1806679,-2.924833,3
-0.9917325,0.61463475,0
-1.0648603,0.60463727,0
-3.2590976,-2.717806,3
-3.1648898,-4.343742,3
-3.3452582,-3.219927,3
-2.7750244,-3.0246313,3
-0.5868963,4.2364726,1
-0.8748515,4.00891,1
4.3563204,-0.93291634,2
-2.4433856,-3.2916048,3
-0.8491579,1.0313559,0
3.5148585,-1.9893692,3
-0.90687275,3.6963863,1
-0.7753636,4.220699,1
4.510854,-1.1316922,2
-3.119156,-3.1780005,3
-1.2629935,0.72169834,0
3.8406265,-0.5384111,2
5.760336,-1.4528298,2
0.7130172,1.176764,0
-0.39533478,4.0792155,1
-3.7415967,-2.4720285,3
-0.65103525,0.4811943,0
2.316448,-1.9812186,3
-1.476001,0.6889022,0
-0.3392517,4.1833844,1
-0.91697323,-0.79458004,0
-0.27756906,0.40049917,0
4.6826973,-2.243579,2
-3.5835533,-3.28831,3
-0.85482407,3.508763,1
-1.1550775,0.5216315,0
-3.2980938,-3.3046558,3
-0.12728345,3.2691982,1
-3.2908263,-2.9266026,3
4.8615627,-0.56613976,2
-3.8232305,-3.147744,3
-3.250309,-2.9822435,3
3.903004,-1.6857197,2
-3.5401025,-3.3371003,3
4.3421326,-1.9030299,2
-0.95751476,0.7007843,0
-1.2009155,0.7215057,0
-2.8446164,-2.801496,3
6.2510023,-0.8967468,2
-2.262574,-4.2041883,3
5.755371,-1.6243508,2
-0.58104056,0.67234427,0
-3.170476,-2.561215,3
3.9486954,-1.1334741,2
-1.0046841,1.6536596,0
5.0585127,-1.6823745,2
-2.7609844,-2.7558796,3
-2.8559601,-2.8561223,2
-0.90993786,3.592029,1
-1.9797845,-3.1702685,2
-0.46913576,0.35263413,0
4.0326366,-0.092806995,2
0.34790683,-0.14789802,0
-0.37942576,3.0550501,1
-1.0088551,3.5752473,1
-0.53660506,0.43345642,0
-0.8924104,0.5499545,0
-0.09203279,0.76856714,0
-0.6127196,-3.256765,3
-1.0623811,3.9645174,1
4.773716,-1.1790144,2
-3.5823438,-2.7990587,3
3.0038307,-1.8699472,2
2.7089145,-2.1577616,3
-2.7308695,-3.365224,3
5.027235,-1.6579268,2
-2.8514416,-3.3081646,3
4.666233,-1.4980471,2
-1.1330367,3.5668716,1
-0.48103946,0.7127125,0
2.9493048,-1.7018323,2
-0.56613,0.7679112,0
-0.41115296,3.0874298,1
-0.9085949,3.7739332,1
-3.4491951,-3.2984734,3
5.519346,-0.7692484,2
0.10132241,0.4317803,0
-3.5137095,-2.9359438,3
-3.9334185,-3.003664,3
0.30207753,0.681442,0
-0.013574362,0.40234992,0
-0.31658947,0.24960509,0
-0.78350574,4.44229,1
-1.1828301,3.3484602,1
-0.91776013,4.1320863,1
5.6195555,-1.528835,2
-0.43242878,4.4518394,1
-0.9053075,3.85913,1
0.038990855,0.46525237,0
-3.864264,-2.4492218,3
0.95206404,0.18939075,0
-0.95923305,1.0128314,0
-2.9291573,-4.217048,3
-1.1128964,1.1398203,0
-0.6219208,3.563628,1
-1.243026,0.7465483,0
5.418604,-1.4695103,2
4.46375,-1.4708581,2
4.371687,-1.9944899,2
4.9083633,-1.9665136,2
-2.964172,-2.2995617,3
4.3747597,-0.9820203,2
-1.08642,3.6178777,1
-1.6204377,0.59668255,0
-0.7154589,0.38226897,0
-3.001284,-2.9946828,3
-3.7228322,-3.1907547,3
-3.4132173,-3.2943318,3
-1.5788295,-2.9072986,3
-0.7611408,4.1907735,1
-0.8424905,3.7484112,1
-1.0470705,-3.338497,2
4.8361664,-1.2300794,2
-0.8612437,3.7145438,1
-3.901923,-2.1870954,3
-0.21126842,0.6242071,0
-1.3312407,3.3931324,1
-0.7908807,0.81858367,0
-1.023099,3.51672,1
-0.7081922,3.7637765,1
-0.865255,0.6527986,0
-3.0205188,-3.0487554,3
-0.6037948,1.2123148,0
-3.3559306,-3.3605406,3
-1.5159905,1.1320975,0
-0.09187794,0.06785619,0
-0.56370384,0.7025645,0
-0.35782933,4.5346103,1
-1.1969576,3.4436605,1
-1.0338866,0.7418455,0
5.4887867,-1.0068119,2
-2.96357,-2.7874768,3
4.4097013,-2.8607874,2
-0.9932506,0.03621924,0
-3.4442434,-2.409069,3
-3.7102795,-3.3162024,3
-0.85654724,-0.7666051,0
-0.6197819,3.8871315,1
-0.7811037,3.7685544,1
-1.2081558,0.5223549,0
-0.88065124,0.8622361,0
-3.4974134,-2.432111,3
-2.9624708,-2.9651966,3
0.20702577,2.7618136,1
-3.2299652,-3.1822503,3
-3.2288203,-3.415614,3
-0.8048956,4.447924,1
-1.4401243,3.2809582,1
5.5604515,-1.7806368,2
-1.4040586,3.19101,1
-0.85299444,4.0369616,1
-0.8807614,-0.8928693,0
-1.1820028,0.3801853,0
-0.9582561,3.3218462,1
-1.2579277,0.68600327,0
-2.9040928,-2.743767,3
4.399313,-2.308187,2
-1.0355605,0.4676905,0
-0.34854168,4.9404902,1
-1.0282898,3.3133237,1
-2.8972163,-4.0545993,3
4.381733,-1.1938596,2
-3.3257258,-3.0827951,3
-0.9205736,3.7247214,1
-0.060557723,0.6729826,0
5.610224,-1.6673491,2
3.3143065,-2.1741571,2
-3.896204,-2.378014,3
-0.90049404,3.4513767,1
-1.0435178,3.486964,1
-0.92911357,3.802367,1
-0.8833622,3.8143117,1
-0.560285,0.39639997,0
5.425436,-2.0277789,2
-1.2179896,3.5523434,1
5.0271273,-1.1262302,2
-1.5010159,0.5979388,0
-3.3110971,-2.8935342,3
-3.0706973,-3.1211295,3
0.60463345,0.2886227,0
-0.78097194,0.42787963,0
2.8350008,-0.93253416,2
-0.28728688,-3.4757793,3
-1.027554,3.5259106,1
-3.755326,-3.0173388,3
-1.3373632,3.390167,1
5.667904,-1.4364607,2
3.7585657,-1.4320478,2
-3.2875056,-3.2233474,3
0.4903444,3.0323794,2
-0.37355816,4.0793266,1
-3.6821651,-2.7085972,3
-3.4045594,-3.2294943,3
5.0017233,-1.2471657,2
0.4447192,-2.674523,2
-0.81738627,3.7161777,1
-0.97869843,0.9908173,0
-1.3720704,3.3676074,1
-3.626058,-2.1800294,3
-3.2574298,-3.5174859,3
4.7811527,-1.6702127,2
-1.0843232,0.6167028,0
-0.75375295,4.2276306,1
-1.1029534,0.7217748,0
-0.4457819,4.3090096,1
-1.6144619,3.3042843,1
-3.911691,-3.0375834,3
4.8724394,-1.6150162,2
-0.5032949,-0.12399095,0
-3.2405243,-2.6988518,3
4.763506,-2.1427844,2
-0.83084404,3.896697,1
0.10621762,0.9935781,0
-3.6051247,-3.428786,3
4.836383,-0.91005903,2
4.034872,-1.2467296,2
-3.2563996,-3.4667027,3
-3.2012653,-2.7692015,3
-2.9368463,-3.4772193,3
-0.48074168,4.3174977,1
-3.536727,-2.9789448,3
-0.8721751,3.8505135,1
-1.3072628,0.6918355,0
-2.820272,-2.9897416,3
-2.8246613,-2.58158,3
5.7351885,-1.6024969,2
-0.59856623,3.8531983,1
3.0362513,-2.5142245,2
-3.5286758,-3.0760765,3
-3.5276713,-2.937247,3
-1.1830758,0.62552893,0
4.5778284,-1.370836,2
4.840699,-0.8619711,2
-1.1058731,0.17070031,0
4.446501,-1.2479062,2
5.876297,-0.978774,2
1.5420661,0.6117182,2
3.9043725,-0.97566336,2
2.778577,-2.0714312,2
-3.3925064,-2.5511432,3
-0.8513676,3.92092,1
-0.3915491,4.0840054,1
-0.06767273,-3.042145,3
-0.53945875,4.2379556,1
-0.42863554,4.4137144,1
-1.4827229,0.34963337,0
-0.682935,4.5421333,1
-0.29330564,0.2672859,0
-0.727373,4.081835,1
-0.6279537,-1.1596229,0
-3.0369396,-3.6193864,3
-0.6993998,4.325331,1
-3.6803071,-3.1064138,3
-1.5598525,0.30332342,0
-3.3756523,-2.6123524,3
-3.5731156,-2.8316736,3
5.1830063,-1.0066934,2
-0.05423355,0.068449736,0
3.3966205,-1.4417825,2
-2.748877,-3.2586741,3
-0.9969673,1.3263599,0
-0.9745575,0.63335574,0
-0.5208745,0.6568424,0
-1.2470726,-0.006641507,0
4.116827,-1.0621326,2
-3.153966,-2.781956,3
-0.76448786,3.832122,1
-1.4367211,-3.0504065,3
-0.78954864,0.40423524,0
-3.4349873,-2.9882932,3
-1.1297058,2.6589503,1
-3.9861841,-3.2251947,3
-0.6580417,0.66069657,0
-3.2670164,-2.6670065,3
1.5977781,-1.4615312,2
-0.7594802,3.659027,1
-0.53663474,1.066634,0
-0.59753144,4.064212,1
-0.67776763,4.162496,1
-1.2398337,3.626082,1
0.27840412,-0.040768683,0
-0.38135177,4.4051814,1
-3.1026983,-2.9235487,3
-2.6272159,-3.7724192,3
3.5005796,-2.2192888,2
4.7010794,0.39798462,2
-0.7192191,3.966086,1
-0.6956445,4.1657834,1
4.2433033,-0.76445276,2
-0.72783995,1.2627833,0
-3.896374,-2.4084945,3
-0.88955176,3.8831336,1
-1.6950456,0.5822909,0
-3.370625,-3.3268235,3
-2.9126942,-2.8838255,3
-0.96748805,3.9937837,1
3.8932922,-1.8245914,2
-0.7323574,4.135943,1
1.0321276,0.043837845,2
5.338093,-1.4032929,2
-0.8154803,1.0688742,0
5.058448,-2.1717317,2
-0.6277821,4.134202,1
-1.0694188,0.17556593,0
4.9482813,-1.277483,2
2.6180718,-2.1117792,3
-1.5730188,0.57912445,0
-1.0489237,0.9257568,0
3.663553,-1.4986608,2
-2.8569093,-2.900853,3
-1.8732028,0.59641767,0
-2.2834177,-3.3672907,3
-3.3293939,-2.6673353,3
-0.40793967,4.001311,1
5.7934875,-1.4467213,2
5.337578,-0.98013955,2
-0.45078075,0.61120397,0
-0.6692557,4.4145546,1
-3.5099313,-2.5593183,3
-0.5747191,4.445649,1
-0.2790382,4.155092,1
-0.9543811,3.8999562,1
0.35507202,-0.262241,0
-3.1993487,-2.8598394,3
3.2548501,-1.3207521,2
-0.5986787,-0.2641586,0
3.1699212,-1.8775761,2
-0.47002292,4.0739183,1
-1.4911206,0.84831804,0
-2.8642015,-2.424387,3
-1.0414705,0.80281603,0
2.5667884,-2.1666372,3
-1.6760373,0.8108461,0
-3.597348,-2.7483423,3
0.79248476,0.83803004,0
-1.3571897,0.83244306,0
-2.463145,-4.073879,3
5.208951,-1.3750031,2
4.4202003,-0.93573564,2
-1.0120097,-2.9460418,3
-0.6680668,0.21781504,0
2.2246022,-1.9246066,2
-1.0973278,3.3741171,1
-1.2154533,0.3619522,0
5.15664,-1.4988351,2
3.633177,-0.21270812,2
-0.7980093,4.209453,1
-0.6522251,0.46642056,0
4.1638193,-1.0433114,2
-0.64687544,0.54867214,0
-0.6598072,4.079412,1
6.3877907,-2.2859514,2
3.251578,-0.7334617,2
-0.6423246,4.3295517,1
-0.553014,0.19294086,0
-3.3303833,-3.2992396,3
-0.7735309,-3.0338366,3
-1.1412084,3.622692,1
-0.81774807,1.5085042,0
-2.9477625,-3.561104,3
-0.17880833,1.1140614,0
4.9107285,-2.2881744,2
-1.1328248,-0.021428823,0
-2.7904773,-3.4996574,3
-0.8867976,0.087878406,0
-0.73761004,1.0601407,0
-0.5869421,3.349554,1
-2.6701784,-2.8210557,3
-3.5399444,-3.2304995,3
-0.87192464,4.071981,1
-3.9474096,-3.1087234,3
-3.1950154,-3.3469038,3
-3.3497138,-2.4217105,3
-2.746945,-2.6958244,3
-0.45777798,1.0295954,0
5.7046022,-0.9078763,2
4.388753,-1.1331584,2
-1.4027016,0.6476869,0
0.34480155,2.3171806,1
-2.9155064,-2.638137,3
-0.548803,0.9088491,0
2.2135103,-1.9198341,2
4.895833,-1.4097757,2
-0.72819144,4.543423,1
-3.308607,-3.7995403,3
-0.9400777,0.28954872,0
-1.2809963,0.6337462,0
-0.6779328,0.70428437,0
2.636873,-0.47242302,2
-2.3225775,-2.9460928,3
-0.45317382,-3.7033799,3
0.22531557,0.5872371,0
-3.892482,-2.1756237,3
3.3298905,-2.2445042,2
-0.26012576,0.44803637,0
4.5684557,-0.4582551,2
-0.5758623,3.702654,1
-0.9240067,3.8107238,1
1.9733326,2.1814017,2
-0.93126774,3.5276935,1
-1.4965112,0.9113304,0
-3.1032784,-3.1888359,3
-3.4181528,-2.6644793,3
-0.55655855,0.6238936,0
-0.7904685,3.9398003,1
-1.4501697,3.1816878,1
-0.88116354,3.3227496,1
-3.471406,-2.702228,3
-2.2130501,-2.77308,3
-0.5785972,0.64046204,0
-1.1164652,0.87067497,0
-0.81575894,3.8622148,1
-1.498982,0.49908656,0
6.0014696,-1.7590513,2
-0.48188907,4.293461,1
-1.2767446,3.2461057,1
5.4426966,-1.8532171,2
-0.89540243,1.3111749,0
-2.9879813,-3.4594634,3
-0.7546904,0.36774105,0
-0.9287901,3.9488988,1
4.219328,-0.9947911,2
-3.7501872,-3.0456893,3
4.74187,-0.6866128,2
-1.166631,0.9895208,0
-1.1212592,3.5960588,1
5.8662443,-1.3191109,2
-0.6513165,0.23771974,0
-3.1156478,-3.1866562,3
-1.1299456,3.940239,1
5.046116,-1.1484873,2
2.717437,-1.9215174,2
-0.6819623,0.43316364,0
5.427825,-1.3098445,2
-0.17598331,1.1062258,0
-0.6402429,0.3451873,0
-1.1346688,0.42483723,0
-1.2220901,-3.2101624,3
5.429307,-1.5985503,2
4.432024,-1.0854783,2
-0.73244536,3.9039135,1
-3.4530678,-4.5250797,3
-3.263167,-4.1844687,3
2.098728,-2.2037523,2
6.2253904,-1.4346313,2
0.07366037,-0.15173823,0
4.9275684,-1.1395633,2
-3.57491,-2.9673193,3
5.9824076,-1.2539959,2
-3.3127227,-3.1410816,3
3.6331103,-2.77131,2
-1.1738757,3.733398,1
-0.9329418,-3.092286,3
-0.84736776,3.9275632,1
3.8409927,-1.3191385,2
-0.8646271,0.5467741,0
-1.0820675,0.60870886,0
-3.0509415,-4.2542844,3
2.0273602,-0.5046992,2
-2.4971108,-4.027439,3
-2.5567284,-2.6616986,3
-0.8653102,1.3644352,0
-1.6116406,0.70853287,0
-0.77023745,4.135178,1
-0.5273626,4.178771,1
-1.7993857,-3.1464977,2
-3.7988093,-2.743609,3
-0.8708799,1.353274,0
-3.8636346,-3.1341224,3
-0.5516,4.1670623,1
3.538819,-1.5112445,2
-1.4232734,3.2766223,1
-1.2700995,3.4945066,1
-0.5308669,-1.6209946,0
-0.70008326,4.132491,1
-0.39238268,0.3313107,0
5.8486958,-2.6480546,2
0.0044407845,0.090516925,0
-3.0857692,-2.3618731,3
4.4098415,-1.7467299,2
-1.2971392,-3.1512034,3
-2.6341844,-3.1840484,3
-3.1234918,-2.703019,3
-0.62916243,4.008113,1
4.5927563,-1.2714567,2
-0.3046726,0.5698979,0
-0.94612926,3.672717,1


==> figures/esoteric/pca/MixUp_RicianNoise_3_pca.csv <==
PC1,PC2,label
0.32508636,1.8938742,0
-2.8536992,-1.3826461,1
2.778504,-1.324618,3
-0.35100412,0.40837207,0
0.39391947,-1.3373083,0
3.1374946,1.3616065,2
2.1162753,3.9944878,2
5.2685204,-4.034966,3
2.541521,-1.6023839,3
-2.2271948,-0.7796631,1
-3.3972507,-1.5166689,1
-0.39800644,0.8321047,0
0.39324856,1.3870524,0
3.246923,3.866765,2
1.1649891,-1.5505047,3
-3.4630046,-0.75874263,1
1.0440403,3.4050071,2
3.2479944,-2.2610493,3
4.1616836,-2.1046169,3
-0.27584732,-1.8724856,1
4.455881,-3.5420046,3
2.6866322,-0.24018058,3
-0.27003622,-0.5862049,0
-0.03750229,-0.67402613,0
3.601612,0.9429498,2
0.45446086,-1.2138337,0
-2.5299954,-1.0187941,1
-2.7357912,-0.3427645,1
0.046567917,1.2454247,0
-2.39115,-0.39337325,1
-4.0070357,-0.7454718,1
2.4560623,-2.255369,3
4.3106785,-3.835368,3
0.4499452,0.351957,0
2.4565325,3.9064503,2
3.534894,-2.1118448,3
-0.6999793,0.14079246,0
-0.46465158,-0.1873215,0
-0.75168467,0.45826492,0
-0.40146756,1.2305781,0
-1.8160954,-1.3307409,1
-3.3421931,-1.0736665,1
1.3699085,2.5950606,2
3.8922405,-2.597151,3
5.992406,-3.1388319,3
0.16975689,0.2225689,0
3.0385504,-2.9313886,3
-0.7615106,-1.336239,1
-0.14488506,0.3311611,0
-0.86200464,1.8623822,1
2.4477634,3.5029595,2
-3.5831757,-1.3653119,1
3.585607,-3.3840773,3
-3.2287803,-0.95400286,1
2.816308,-0.10426551,3
3.7456303,-2.9543543,3
-4.417269,-1.1917723,1
-2.042708,-0.5881659,1
-0.97564125,0.51182747,0
-0.015445232,0.39563313,0
2.6074471,5.0754695,2
-3.8875494,-0.8287356,1
1.6143185,0.6891608,2
3.5069566,2.8683684,2
0.541106,-0.62806743,0
-3.9511757,-1.3630542,1
-0.58511305,-0.17348371,0
-4.1054144,-1.6507626,1
2.5740986,3.469013,2
-2.941887,0.19317284,1
-0.16453218,0.51029325,0
1.2380568,3.686761,2
0.38930845,-1.0186676,0
0.15505016,-0.25548857,1
-2.126459,-1.645385,1
0.035665274,0.53784037,0
-0.17153358,-0.36183232,0
-2.9954538,-1.5449432,1
1.5729035,2.6766658,2
3.456222,-2.1969495,3
-4.1843815,-1.7281171,1
-0.37502956,-0.5096787,0
-0.15960598,-0.47624722,0
-0.12605238,-0.4000277,0
-4.0135007,-1.0260984,1
-2.7308702,-1.5062927,1
-2.1963832,-0.11664429,1
-0.35696673,-0.32478678,0
0.013138771,-1.5344816,0
3.3381076,-3.3480947,3
4.356416,4.7208385,2
2.434547,4.7997665,2
-0.46125507,-0.3231407,0
-0.021527767,0.22349706,0
2.042653,2.921479,2
-0.100697994,1.2139134,0
-2.035131,-0.048140705,1
-2.6537104,0.05429709,1
3.3968759,-2.437942,3
3.3540487,-2.6558444,3
-0.07963562,-0.3569169,0
4.9749317,-3.334649,3
-3.7227917,-0.2532382,1
-4.4268727,-1.2169546,1
3.4951458,-2.9136088,3
4.8166046,-2.9406238,3
-2.6865396,-0.7625214,1
-3.7581568,-0.6873033,1
-2.9678354,-1.7481847,1
0.38252783,-0.4307915,0
-0.39955997,-0.21129592,0
0.1522665,-0.35714012,0
-0.028957129,1.2997683,0
2.2005148,1.7397943,2
-0.10235071,-0.06114751,0
-0.35015702,-0.30219087,0
3.4698644,-2.867142,3
-0.03504753,-0.6310847,0
-0.6806469,-0.11584002,0
3.7342205,-1.8910321,3
-0.046435356,-0.92710423,0
-3.7070436,-1.0587968,1
3.3266125,-2.8293364,3
2.8846126,-2.6445382,3
-3.2060604,-1.4534001,1
-4.832236,-1.4752879,1
-3.121056,-0.75301445,1
-1.1210823,-0.18584296,0
-3.698207,-1.2495284,1
4.9866686,-4.1699996,3
2.5494204,1.5727403,2
4.4528923,-3.5138657,3
4.8925967,-3.9832103,3
-0.3239715,-0.25185767,0
3.6983547,-1.7451975,3
-0.3589604,-0.09050217,0
5.3037906,-4.24303,3
-0.0028567314,0.60730386,0
-2.7919075,-0.94550955,1
-0.32053852,0.0053545833,0
-3.8139563,-0.5502665,1
3.2811346,-2.2128725,3
0.09600186,0.06653115,0
-0.03910017,-0.32911876,0
-3.3139148,-1.2759571,1
-3.4417825,-1.369871,1
2.8877325,-2.4017038,3
5.0126214,-1.9714774,3
-3.2190943,-1.5158986,1
3.8171177,-3.030479,3
-3.0670679,-0.8788539,1
-3.721282,-1.2934148,1
-0.10824442,-0.5480923,0
-0.4196942,-0.20473348,0
0.33404326,-0.31278998,0
-2.4793358,-0.35206318,1
-0.10345316,-0.26617798,0
0.44262552,-1.0738505,0
-0.28688192,-0.5612778,0
-0.51670337,-0.36444855,0
-0.036308765,0.91562545,0
-3.010395,-1.2773762,1
3.527914,7.1278763,2
0.3418386,0.4052699,0
3.933063,-2.952403,3
3.8850102,-2.6029,3
0.5340934,-0.9987234,0
2.3749743,-1.6402789,3
-0.43988633,-0.6069422,0
-1.0267563,-0.40542224,0
2.7702012,0.5969721,2
-2.900663,-1.4800768,1
-1.6432712,-0.23739466,1
-0.096869946,-0.7942227,0
-3.1339679,-1.0444673,1
3.1494946,-1.9884322,3
-2.5080895,-1.3831155,1
-1.3501302,0.97656417,1
0.16952777,1.4338168,0
0.19928455,-0.53348416,0
4.184399,-3.4660978,3
-0.3153081,-0.07043186,0
-0.15715075,-0.7146482,0
-3.457664,-1.206584,1
-0.44415426,0.6568388,0
2.4308515,1.5623145,2
-1.6125965,1.2962191,0
3.7662902,-0.121792436,3
-0.11615372,-0.68595326,0
2.209292,-1.6561731,3
-2.3045764,-2.3782938,1
-4.0011888,-1.4375396,1
-0.9240215,0.8899281,0
-0.23382711,0.37384304,0
2.628611,-2.5929384,3
0.5250914,-0.6930207,0
5.3523808,-2.0731308,3
2.3529477,5.457648,2
-2.5837445,-0.23104216,1
-0.25319076,-0.7602108,0
0.5031891,-1.0909121,0
-2.858379,-0.9041543,1
4.4406075,-1.5622408,3
-0.41455412,0.33011422,0
2.9145937,-3.505499,3
-1.1512947,-0.5323718,0
-1.0177078,-0.7203192,0
4.155334,-1.2548243,3
0.6051326,0.07267025,0
-3.72258,-1.0937979,1
-0.0544219,0.75261617,0
2.3144202,0.36261538,2
0.33069086,-0.6872426,0
-3.2753587,-1.5061429,1
4.203298,-2.7864957,3
-3.1022801,-0.4690722,1
-0.4889083,-0.5580871,0
-0.029556036,-0.41158605,0
-0.48378706,-0.6348312,0
-0.17859459,0.7438916,0
-3.5357075,-0.9348955,1
5.3701205,-3.7319348,3
4.70827,-1.6561699,3
4.252744,-3.6433873,3
2.9909768,-2.569837,3
-4.3223963,-1.0610675,1
3.0444717,-2.7671642,3
-1.1279593,-0.4970689,0
3.165059,-2.5844796,3
-0.26564837,1.2962936,0
-0.033056736,-0.11339328,0
-3.12714,-0.9202125,1
-3.36828,-1.2149988,1
-3.980648,-0.7034075,1
-3.6164594,-0.42920572,1
2.2524743,4.474429,2
2.6132283,5.447462,2
-0.4604292,-0.67864347,0
-0.3913567,-0.031098336,0
2.9084754,5.9481125,2
-3.3221679,-0.9910568,1
-0.12349939,-0.14140463,0
0.63059926,0.1844829,0
-4.2981915,-1.3366916,1
2.8302312,4.4554687,2
-0.30604315,0.934499,0
2.9428186,-3.2976015,3
1.8018631,3.3533192,2
3.250597,1.7259421,2
-0.19794226,1.1520528,0
-3.0624971,-0.7480787,1
-0.6773553,-2.2022953,1
-3.5261421,-1.6354135,1
0.46934938,0.2972444,0
2.688043,-1.4828522,3
-4.0042152,-1.4616414,1
4.19582,2.3538601,2
-0.21611023,-0.053029478,0
-0.017142296,0.29814914,0
1.8896836,3.5598252,2
0.26898885,-0.44827822,0
2.7625308,4.4556293,2
2.90483,-2.489313,3
0.025063276,3.492657,2
6.2646875,-4.0537696,3
-2.158194,0.32598248,1
1.7160236,1.8000877,2
3.1993008,-3.5265684,3
0.02802968,-0.20981106,0
-1.1963531,-1.6672652,1
-0.064554214,-0.23664814,0
1.4468089,4.29333,2
0.9840447,2.7997975,2
4.5945916,-2.006999,3
2.0526986,-0.4034185,3
-2.098742,-2.0662687,1
0.57521033,1.3965875,0
-2.5420866,0.09220329,1
0.16926146,-0.58164144,0
2.7224388,-2.414452,3
2.699564,-2.4397137,3
3.7308822,-1.6130196,3
0.7091017,-0.7539702,0
-1.1508999,-0.03774336,0
3.883913,-2.699312,3
2.6442194,5.1524997,2
2.0820003,3.5339103,2
-0.21575713,0.08229184,0
5.3195395,-4.306012,3
-0.16263628,-0.90328693,0
-1.4505277,-1.9951735,1
2.0671258,1.0875245,2
-3.8037267,-1.0876069,1
1.5598712,2.2481391,0
-3.8479443,-1.0411136,1
-2.4541602,-1.093284,1
-3.583302,-1.1673927,1
3.1402912,2.614342,2
2.0432763,-2.1634758,3
-3.0158308,-0.49362597,1
-3.1560793,-1.1547241,1
-0.22507071,0.16315421,0
-4.078668,-0.99771774,1
0.21404505,-0.06571084,0
3.337988,-3.2178702,3
-2.6765394,-1.1667626,1
0.39383936,-1.0215957,0
-0.62464714,-0.588141,0
0.46176958,1.5274462,0
0.7490189,0.47733453,0
3.3111916,-2.6228778,3
2.3067608,-2.5594146,3
4.7861423,-3.2775483,3
-3.5237756,-1.1646736,1
-1.009593,-0.26000723,0
-3.1346455,-0.09443802,1
1.1883583,0.611719,0
-0.06908512,-0.41757053,0
-0.265074,-0.9292879,0
0.14692354,-1.0928159,0
-4.0889254,-0.5933047,1
-1.162157,0.54766715,0
1.9022232,-2.5564554,3
2.5268774,2.705958,2
-0.4346397,-0.21614578,0
2.4509783,-2.4120455,3
-3.9528089,-1.4546001,1
-2.0891256,-1.7738037,1
-3.5550919,-0.7727082,1
1.7108692,2.3946302,2
1.7239183,-0.9837291,3
3.435532,-2.6380224,3
-1.8757069,-0.63674724,1
-0.52833605,-0.18647605,0
0.3185451,0.37978992,0
-3.5213275,-0.82726926,1
0.32593083,0.5790193,0
0.13757181,-0.15538397,0
-0.30176306,-0.3833014,0
-0.32226038,0.31731126,0
3.1538935,-2.679911,3
-2.4798636,0.3153955,1
2.0237184,-0.8033086,3
1.6512514,2.1277056,2
-0.44447017,0.34063098,0
4.5937696,-3.5338736,3
-3.4696589,-1.1677077,1
-0.58613205,-0.5744759,0
-2.6889353,-0.9304999,1
3.6089835,-2.8514636,3
0.05222845,-0.8885532,0
0.252378,1.3546149,0
-3.5638142,-0.030923188,1
-0.13484478,-0.24579583,0
0.44729805,-0.64311564,0
0.4990437,0.5023675,0
-3.9554753,-0.9239179,1
-3.5304542,-1.2012206,1
2.4082322,-2.2795215,3
-0.7812635,2.3092568,2
0.0146660805,-0.80687666,0
-2.6296606,-1.1550939,1
1.7836124,1.4678056,2
4.4221954,-2.1254232,3
-2.8497257,-0.81489706,1
-0.38020802,0.4511942,0
1.5929247,4.915268,2
3.623815,-2.8857508,3
3.887002,-3.493783,3
-0.36057615,0.868767,0
-2.777761,-0.6866435,1
-2.5442014,-0.73344296,1
-3.2421737,-1.3564241,1
0.9198029,2.2718003,2
0.19622588,-0.2909733,0
-0.3311937,-0.59511936,0
-2.811752,-0.70674014,1
3.2193065,-2.806608,3
-0.46655798,-0.24042916,0
3.3867412,-3.2113206,3
-3.6166496,-0.87810844,1
3.8018117,-3.956164,3
0.2054503,-1.6316288,0
2.4510875,-2.8363993,3
-0.13308978,0.27706197,0
-1.7724977,-1.2520603,1
3.276722,-2.188645,3
-0.3622651,0.6544194,0
3.0886726,-2.8586137,3
1.4203981,2.461815,2
-3.2906165,-0.9388715,1
3.9380217,-2.204729,3
3.0934334,-2.7989953,3
-0.60216,0.06361905,0
-0.23593223,2.5282423,2
3.366394,4.846032,2
3.5608754,-3.0433924,3
-3.7145166,-1.2103481,1
-3.2508955,-0.81222844,1
-2.919094,-1.322652,1
0.3311627,0.37517604,0
-3.5704012,-1.2282932,1
-3.5708032,-0.9452853,1
-3.31676,-1.1540987,1
0.54492784,5.1238694,2
-3.4230475,-1.2336593,1
3.0683923,-2.1824389,3
0.23166537,-0.23183362,0
4.5108953,-3.8768206,3
-0.0654397,-0.10770032,0
1.8135427,3.6081748,2
-1.4175196,-0.22004397,0
-3.7594538,-0.7403181,1
-0.61430526,0.83718693,0
3.70892,-2.8346057,3
-3.4508357,-1.1972446,1
-4.1661577,-1.4655663,1
3.5728116,-2.5011897,3
0.19082594,-0.5186329,0
4.4600773,-3.5365636,3
3.7412763,3.857739,2
0.08967829,-0.8653744,0
-1.1797528,0.10141066,0
-0.29891944,0.46653107,0
-0.48885918,-0.26075011,0
3.4293766,-3.4952486,3
0.23023152,-0.46526518,0
0.28279114,-0.2905738,0
2.147214,3.0742285,2
3.1350064,-2.0596905,3
-0.9429842,-2.1462016,1
1.1885849,2.7997732,2
2.4366713,3.8888202,2
-3.4764194,-0.6180247,1
-0.13679051,-0.93794346,0
-0.5177231,0.08310068,0
-3.7006083,-1.0367516,1
0.19725609,-0.2827355,0
-0.1956234,0.0033874214,0
0.20403647,-0.27803627,0
0.582157,2.1664274,2
-0.22853422,-0.7541677,0
-1.5044535,0.73834515,1
5.253598,-3.5185256,3
-0.21832061,-0.1319347,0
-3.8886304,-1.2002418,1
0.24348474,-0.47332877,0
-0.30222034,0.6081945,0
2.6937246,-2.6060457,3
-0.39221644,-0.9577131,0
3.1686745,5.050414,2
-3.5019484,-1.0821176,1
0.35463548,0.33089468,0
0.31985474,-1.0275626,0
2.4358907,-2.1880558,3
0.2024064,-0.40227705,0
-3.3377862,-1.0832877,1
-2.4658194,-0.9962081,1
0.28723598,0.40347806,0
-0.99768734,-0.19876961,0
-3.641696,-0.79079294,1
-2.4037504,-0.56041026,1
-0.0539546,1.4795513,0
0.09843397,0.9941803,0
-0.14093256,-0.21880767,0
-0.23677999,0.010415912,1
0.3982575,-0.21306139,0
-0.25120306,-0.43974444,0
3.8021474,-3.3108058,3
4.3104835,-3.785878,3
-3.0749114,-1.049516,1
2.4938269,1.528259,2
4.2790666,-3.1390424,3
-0.31931353,-0.23298188,0
1.4811071,2.7992442,2
0.7338898,-0.8908832,0
0.34885645,0.8367665,0
-3.3403149,-1.9161613,1
-0.71320295,-0.5989327,0
-3.3817182,-1.1235535,1
-3.9196715,-1.1817203,1
-0.35953832,-0.07402316,0
-2.3127475,-0.9896424,1
-3.3150468,-1.2014394,1
-1.6857991,-0.09851754,0
-0.4016745,-0.5285553,0
0.34825993,-0.56338114,0
5.658901,-4.22156,3
0.17377102,3.085434,2
0.047501564,1.4942193,0
0.13780522,-0.78870416,0
0.21284723,-0.5886575,0
-1.0117702,-0.2762403,0
0.4056785,-1.098626,0
-0.060887814,-0.7060956,0
2.4117804,3.7987819,2
-3.0545397,-1.239675,1
3.4806352,-2.9132154,3
-4.0291367,-1.0945112,1
-0.6786392,-0.839602,0


==> figures/esoteric/pca/No_Aug_Clean_0_depth_0_pca.csv <==
PC1,PC2,label
-2.5211797,-4.147627,3
-1.680582,3.1048353,1
-2.3674996,5.125106,2
-1.0631559,-0.1187779,0
-1.4013758,-3.2256,1
-1.2766402,-1.6118264,1
-2.116405,-2.2127705,2
-1.5545657,-1.0920347,3
8.870831,0.6752784,3
0.18733773,0.68250084,0
-1.8644379,3.5499597,2
-1.6541977,-0.3453072,3
-3.2588246,1.7289699,2
-1.4164276,-1.5642911,0
-1.0460855,-0.65360904,0
-1.0727007,-0.7114817,0
-2.371999,5.122891,2
5.9521184,0.4370046,3
14.269889,0.99207973,3
-1.280683,-1.5161991,0
-1.4550763,-4.376816,1
5.735338,0.5148603,3
0.66015387,-0.11890063,3
-1.2559037,-1.0792066,0
-1.5377492,0.40260053,3
-2.0414543,4.3161764,3
-1.8503207,-3.9298806,1
-3.4804282,-5.0672975,1
0.32433596,-2.443379,2
-0.75180656,-3.1111608,1
5.6932545,0.43615273,3
-1.3135818,-0.8163254,0
-1.0110015,-0.64239776,1
-1.1331853,-1.2297713,0
5.0629697,0.5046431,3
-3.1624901,0.92021894,3
10.09142,0.27810475,3
-3.380217,-3.958952,1
-1.7696155,-1.2406942,2
-2.2624605,0.60986614,2
-1.7674826,3.6089966,3
9.710885,0.72151566,3
-0.55407286,-0.100245565,1
0.6584898,-2.4418528,1
-0.85575974,-2.4281256,1
-2.2394667,-2.3101773,2
-3.353754,0.18967825,2
6.6844087,0.5653274,3
8.011314,-0.3543331,3
-1.974829,-2.6990352,1
-1.6614729,-1.1338481,2
-1.646427,-2.0269978,1
-1.8575429,3.856296,3
5.7743664,0.5190531,3
-1.6682228,3.3061025,1
6.835094,0.5783684,3
-2.3139942,-1.1767063,1
-1.4609442,2.408773,3
-2.2082024,-1.034479,2
-1.2452503,-1.4608196,0
-2.2768412,-1.542639,1
2.7364407,-0.8206023,3
-2.7158692,-4.349961,0
-2.0331433,4.2822285,1
-0.77078134,-1.7335465,1
-2.8025732,-7.533053,2
-0.41795695,-2.6178908,3
7.5517764,0.6267957,3
-1.2968365,-0.85939133,0
-2.6244361,5.8189507,2
-2.874483,-1.9148738,1
-2.5472844,5.548929,2
-2.6068168,5.518155,2
-1.3972764,-1.6437781,0
-1.5806983,3.0129948,2
-1.7717509,3.2477877,2
-1.5780612,3.0229216,2
4.6717067,0.12780228,3
5.757919,0.29049402,3
-0.98237884,-0.85629904,0
8.969432,0.36599302,3
-2.8852892,6.4538403,2
-1.99028,1.1902088,2
4.815782,0.3747746,3
-3.4413168,-5.1496034,1
-1.314483,-1.6967472,0
-1.9269735,3.5542903,2
-3.4761007,-1.1285776,2
-1.6910911,-3.8056118,1
-1.1846828,-0.61868906,0
-1.0455269,-0.5606779,0
-1.087298,-2.8512394,1
3.992095,0.9575819,1
4.777666,0.44746295,3
-0.28762504,-2.5252805,3
-1.1849624,-1.1011115,0
-1.0881416,-0.8098074,0
-2.970028,6.508542,2
-1.2010976,-1.072689,0
-2.4944208,5.448844,2
15.290083,0.32004392,3
-1.9457208,4.0924473,2
-2.531928,5.511326,2
-0.56185,-0.14323354,2
-2.8244343,1.5508225,1
-1.3028407,-1.6098266,0
-1.3447843,-0.28965947,0
7.2447605,0.60739833,3
-1.6947091,-6.410446,1
2.8377066,-0.19783354,1
0.50870085,0.6559596,0
-0.8401346,-2.3290768,3
-3.0591826,3.9554071,2
-1.2206137,0.0322375,0
-1.3467177,-0.5325192,0
-3.568711,-0.64081657,2
0.2064015,0.18448438,2
0.64316833,-5.0128736,1
-1.1772774,-0.65072775,0
-1.5219601,-2.660132,0
4.309157,0.2224638,3
-3.0259228,-6.423551,2
-2.5472138,-0.9418384,2
6.609844,0.5615404,3
-1.0112624,-1.8888083,0
-2.736653,-3.8248732,1
8.568728,0.6082431,3
-1.0796455,-0.9270706,1
5.6158233,-0.31948954,3
-1.0557506,-0.61781204,2
-2.427503,5.24668,2
-1.3756967,-0.46082178,2
-0.81778884,0.2584368,2
-1.1660818,0.6219492,2
-1.7520251,2.9798903,3
-1.4996278,0.87958276,2
9.045923,-0.02398406,3
-1.2124653,-1.0129344,0
3.9690766,-1.5449585,3
-1.2819134,-0.6647105,2
2.4873846,-0.9084457,1
-1.3379103,-0.5627055,0
-2.156855,4.5713625,2
-2.8482957,3.204734,1
-1.2706872,0.20999524,2
-3.5213742,0.9338902,1
-1.684376,3.3180735,2
-2.2667105,4.854608,2
-2.1538792,4.5652356,2
4.656602,1.5782503,1
-2.0583084,-0.9192946,1
-1.6510969,-2.489783,1
-1.9787678,-0.5655968,1
-1.3338318,-1.6719134,0
-1.349156,-1.355245,0
-1.2138486,-4.104977,1
-1.2336352,-1.6073934,0
-1.9460542,-3.76357,0
6.80988,0.53819734,3
-0.9142864,-2.852549,1
5.4551387,0.49221653,3
-1.9706742,-0.60186017,2
-2.7569633,-6.1818533,1
0.51624036,-1.565491,3
-0.87318134,-2.4128625,1
-1.9566368,4.0149136,1
4.7001486,0.5711938,3
-1.7917567,-1.7756914,1
-0.31924334,0.4630808,0
-1.1844736,-1.6616349,0
-0.31220618,-0.05461201,2
-1.4642888,-2.268647,0
10.172423,-1.0537559,3
0.9690045,-2.8913229,1
-1.920858,-0.23639286,0
-1.2427454,-1.0106738,0
-1.026799,-1.5552269,2
-1.919287,-0.32807994,0
-2.6950078,-4.856032,1
6.920674,-0.5575806,3
-1.6848472,-4.1485205,1
0.8983623,-2.1774764,3
-1.1893693,-1.1128395,0
15.832161,0.74433947,3
4.7358327,0.45892337,3
0.22668931,-0.46227017,0
-0.9029523,-2.6876934,3
-0.47263104,-0.3834456,0
-2.5072432,0.5146604,2
6.794998,-0.3030216,3
-1.4506632,-2.2729158,1
-2.6619,5.8116817,2
-3.6897142,-3.4560914,2
-1.232115,-1.2431846,0
6.3030434,0.2518785,1
-2.7335246,6.0717916,2
-0.8884925,-2.4911757,1
7.170335,0.59407896,3
-1.0715932,-1.3414689,1
7.9362206,0.3970321,3
-2.7561638,-0.71729445,2
-0.6581754,0.62665224,0
-1.6505859,-4.372708,1
10.544372,0.7939131,3
-2.6066916,5.703408,2
-1.3408636,-0.1044087,1
5.6607466,0.18280877,3
-0.8957155,-2.7160728,1
-1.1868298,-0.8593569,2
4.694278,0.45659414,3
-1.2267742,-1.209081,0
-1.1000394,-0.689857,1
4.977262,1.0934991,3
8.018948,0.23531777,3
-2.0737553,4.414108,2
-0.8812506,-0.305752,0
-1.1160305,-0.3072698,2
-0.9293987,-0.96825194,1
-1.1021029,-0.35290465,0
-3.3075862,-4.7341495,2
-1.3120608,-1.4899611,1
8.896117,0.6682949,3
-1.6016484,-2.1607003,0
-1.6344604,-0.30551192,0
-1.0797471,-0.57494915,0
-1.3552554,-0.08039245,0
-1.9703498,3.9916005,2
-1.1927955,-1.0835582,0
-1.1979475,-1.2410592,0
4.4810667,0.44299343,3
8.410775,0.662881,3
-2.0138526,-0.24980295,3
-2.3401206,5.026856,2
-1.0533469,-2.7913258,1
-0.6788035,-0.6598494,1
4.2965918,0.42358968,3
-0.93278825,-1.7864907,1
-2.4835808,-1.7647429,1
-0.39729744,-0.31142518,2
-2.6987221,5.8850265,2
5.6219335,0.5039844,3
-1.6870139,-0.13084272,0
-1.0736396,-0.9789032,0
-2.077846,4.347238,1
-3.0646744,1.5377461,2
4.7905836,2.5444531,2
-1.4665283,-1.6311961,0
-3.3349056,7.7032566,2
0.70678616,-2.635361,3
-1.5936378,3.1054947,2
0.09930989,0.20396058,0
-0.42848226,-1.1889422,1
-1.2949764,-0.95247626,0
-2.205563,4.606946,3
-2.8316517,-0.114753306,0
5.266058,0.49022973,3
-0.41681635,1.205242,3
-0.7546704,-1.2101798,1
-1.1928885,-1.2569861,1
-1.2169446,0.6986611,2
-0.8593807,0.10221197,0
-0.996943,-3.0509522,1
-1.0603111,-0.9577112,1
-0.9300884,0.3575564,0
-3.4122808,7.9454055,2
-0.6895609,0.029151112,2
-1.2163211,-1.1511412,0
-3.1414757,-4.2340007,2
-1.9184227,-4.024848,1
-1.3437728,-1.11881,0
-2.025293,4.1319957,2
12.584042,0.87280965,3
0.28717145,0.023668498,0
-1.0748534,-0.07793693,0
5.5015154,0.5251024,3
-1.2351713,0.70954823,2
-1.431985,-3.9850397,1
-2.0877895,4.1977196,2
-1.9379207,-3.892016,2
-1.2999352,-0.82505953,0
-1.3508624,-0.8009409,0
-2.0354764,2.693851,1
-1.8911765,-4.463655,3
-0.92669857,0.1265133,0
-1.8881394,3.7703698,2
-1.2498426,-1.2781411,0
-2.0164902,4.188336,2
4.1560225,0.14325312,3
-3.400388,-2.8122501,1
-1.0712264,-1.021271,0
-2.031311,4.2171907,2
-2.5203526,5.5054274,2
1.1937248,-0.17736387,1
1.5632634,-0.9673799,1
-1.4683313,-0.11056179,1
-1.1671267,-0.29075333,0
-1.0001203,-4.4317737,3
-1.1725179,-0.2906369,3
-1.0349821,-3.5644174,1
-2.7053947,-0.6579906,3
-2.2929966,-3.8947482,1
-1.6397932,-3.007696,1
-2.5827498,5.689684,2
-0.95397294,-3.1127458,1
5.838542,0.4728594,3
-2.6506813,5.8010936,2
-2.284976,-3.2739725,1
-1.6376057,-0.2669389,0
-2.018736,4.1979017,2
-2.9281282,3.7271748,2
-1.7220937,-3.6693509,1
-1.2552515,-0.40621915,2
-1.2283291,-0.12983143,0
7.1685643,0.48825574,3
-2.316331,-3.4664502,1
-1.5506879,2.989541,2
-0.26245824,0.04387907,0
-2.02329,3.1029534,2
-1.334471,-0.8961561,0
-1.6376953,-3.1059813,1
-1.3032647,-1.4960449,1
4.198104,1.6445553,3
-0.82525295,-2.1997757,3
-1.976935,4.0337605,2
-3.9381092,-7.1815157,1
-1.6265415,-0.85630774,0
-2.4708366,2.3522108,2
-1.5074254,-1.0604709,2
-2.453945,5.272278,2
6.0204396,0.5339308,3
-1.3305703,-1.3264438,0
5.7822413,0.48483157,2
-2.092826,-0.9147898,1
-0.29647595,-1.4835608,1
-2.2235115,0.5683098,2
1.1187904,-1.8679922,1
-3.617793,-6.24442,2
7.462214,0.5792197,3
-1.3310622,-1.0002664,0
-1.1939752,-0.5299487,0
-1.6831956,2.5408351,3
-0.31793544,-0.8619224,1
-1.0892081,-5.4287496,1
-2.4448316,2.487523,1
-2.22961,-3.6678536,1
-2.31148,-0.64280725,0
-0.7158005,-0.13454291,2
-0.16050851,-0.3174303,0
-1.1758184,-1.8421825,2
10.925214,0.5453032,3
-0.74809945,0.0031315982,0
-2.2883317,4.875514,2
-1.6301086,0.011156246,0
5.874691,0.51636386,3
6.581872,0.5614351,3
6.193779,0.5318191,3
-2.8545213,6.3374815,2
-2.0023415,1.4356253,2
-1.2988564,-1.5208429,1
0.40766093,-1.1405133,1
-1.7178366,-3.1034026,0
-2.0076745,-0.26648486,1
4.376951,-0.3090307,3
-0.092478275,-2.4237864,1
-1.2503655,-0.14314616,0
-0.76865506,-1.8736262,1
-1.0420909,1.7404375,3
-0.94564927,-0.048502266,3
-1.8831233,-0.5219945,1
-0.68724513,1.2010427,1
-1.3896203,-1.8692393,0
-1.8184607,-1.6997507,0
5.0461407,0.3581763,3
-1.7940321,2.4282634,2
0.08966246,0.061620906,0
-1.0548506,-3.8240843,1
-0.17384768,0.39289615,0
-2.2676325,-5.3379226,1
-1.1538684,-2.4166527,3
-2.1996217,4.67433,2
-2.3674228,5.0782857,2
-1.188776,-1.0412881,0
-2.1873798,-3.508914,1
-0.5633926,0.022788286,0
-1.2156065,-1.432289,0
-2.0266802,4.1314945,2
-2.6629171,2.240404,3
-2.2323198,2.13214,2
4.8492947,0.47219506,3
-1.1437483,-0.847294,0
0.07148346,0.26647526,0
0.6231251,-0.91196454,2
2.3951654,0.3584058,0
3.5023382,1.595021,3
-1.4754287,-1.3038466,0
-3.284028,-6.3575954,2
-0.8984386,-2.5733602,1
-2.546657,-1.0775485,1
-1.7334684,2.7976706,3
-1.9944495,1.1316729,3
-2.136101,2.41449,2
-1.3743892,-1.5651174,0
-2.980974,6.7214413,2
-1.2011216,-0.8368671,0
-1.2906029,-1.4756292,0
-2.9692214,2.6147854,2
-2.073804,-7.020982,1
-3.377811,-4.3546324,1
-2.0366533,-3.8951483,1
-0.85734326,-0.28973836,0
3.7562737,0.2615549,1
-2.0614321,4.3515058,2
-1.7456458,0.3355618,2
-1.9340901,3.9440272,2
-1.6255167,3.1569326,2
-0.9076979,-1.6556017,3
-1.0703093,3.1779864,3
-1.060556,0.8200501,0
0.530826,-0.38151374,3
-2.1906462,1.2136924,2
-1.4925796,-0.49581036,0
-2.6220605,5.798959,2
-1.1840694,-1.0797464,0
-1.4185916,-1.4571061,0
1.216061,0.020854011,1
-1.7939883,3.6000533,2
2.2873821,-2.5291266,3
-1.3774645,-2.035587,0
-1.5300311,-2.7214293,0
5.645875,0.50683916,3
-0.9895725,-3.2106278,1
-1.3605809,2.5208359,3
10.60475,0.50857604,3
-1.440454,-0.21285549,0
9.590006,0.7778976,3
-2.1339452,3.032094,2
4.6157775,-0.33219963,3
-2.5935833,5.698168,2
-0.90875113,-2.7365706,3
-1.9169347,3.1037118,2
0.5828247,-1.2079228,3
-1.8435674,-2.205199,1
-0.86741996,-0.28259423,0
-1.2978418,-1.5477291,0
-2.3509228,0.08210861,1
-1.1238519,-0.47227392,0
5.823523,0.51342905,3
-0.9019183,-2.8213065,1
-0.8926687,0.17013565,0
0.28673384,0.3238632,0
6.0801964,0.52551246,3
-1.3339436,-0.6480191,0
-1.8897396,3.8177478,2
-0.837499,-3.319157,1
-1.7846537,-0.5696032,0
-1.3218726,-1.081921,0
-2.5899024,5.6802864,2
-0.83418596,-2.2218852,1
-2.162785,4.485479,2
-2.426901,2.7279382,2
-2.2771642,-0.19804361,1
-3.772749,-7.967155,0
-0.7261448,0.41735572,0
-2.7128563,6.0194893,2
-2.2035875,4.693596,2
-3.5970426,2.4806879,2
-1.2532387,-1.1488522,0
-1.3711226,-1.2333401,0
9.484374,0.73998845,2
-3.158533,7.135524,2
-1.9446522,-3.571508,1
-0.9419785,-2.4074492,1
6.287483,0.51402795,1
-2.5470126,-7.1010714,1
5.7890525,0.51507515,3
0.8951925,0.9039242,1
-2.8982232,6.5379043,2
3.546629,-2.8117573,1
-0.94964886,-2.6038637,1
-2.1186957,-2.729574,2
-2.7414734,6.1105494,2
5.4588704,0.51218283,3
-1.3558602,-0.4667516,2
-0.99152625,-2.7878733,1
-1.1811088,-1.3468806,0
1.5081975,-2.1022437,3
-1.4866216,-4.9798794,1
-1.2978456,-1.8722665,0
-0.9362328,-2.542748,1
-0.8751786,-1.2904518,1
-5.1536293,-6.266934,2
2.8608797,-0.08257496,1
-1.3238491,-1.3765535,0
-0.9375839,-2.8885038,1
-1.952948,4.064354,2
-0.18696049,1.3192695,2
-3.4556558,-5.230265,2
10.812934,0.82409835,1
-0.5324992,-0.3982862,0
-0.94944525,-2.9075844,1


==> figures/esoteric/pca/No_Aug_RicianNoise_3_pca.csv <==
PC1,PC2,label
3.3635688,4.0655556,2
-3.128674,-3.1165874,0
-3.5672107,-1.2976815,1
-3.1677759,-3.3047414,1
6.096537,-3.2441552,3
-2.7615626,-2.404783,0
-3.4730484,-2.5285807,0
-2.9269836,-1.7983298,0
0.06973839,5.417238,2
9.2362175,-1.3097842,3
-3.346871,0.970819,2
-2.5819755,-0.34122205,2
-1.0616164,-3.3453069,1
-2.7522593,-2.6229165,1
2.3005605,4.543769,3
-3.2232366,-2.386367,0
-2.368502,-2.4989967,1
-3.4032269,4.264555,3
1.4896708,4.7885866,2
-2.96868,-2.8419268,1
-4.0874925,-2.2873373,1
-2.856503,-2.9613783,1
0.10197663,-1.9223304,1
-2.5123146,-2.0470152,1
-3.0675015,0.15684223,1
-1.9567493,2.1426098,2
9.192684,-4.6317635,3
-3.2093163,-2.3659549,1
7.5868516,-3.293044,3
3.6796918,6.8953924,2
4.975245,7.0888453,3
5.121733,-3.885068,3
8.401768,-2.8876123,3
5.2620435,3.9381444,1
-2.2439816,-1.5999222,1
-3.17418,-3.0338326,0
12.230938,-2.717071,3
-0.34480524,-0.63060296,1
5.700505,0.59692264,2
-3.3093784,-2.1254618,0
-3.808168,3.9237463,1
-3.4273677,1.9616096,2
1.0457258,7.9663305,3
4.1136146,0.92409277,2
5.487229,-3.865421,3
-0.9015646,1.0837357,1
6.786547,-2.0023255,3
-3.437679,-1.8085197,0
-3.534895,-1.3592186,2
-0.6414871,5.8950176,1
-3.2704675,-1.3485981,1
9.2841,-4.3988624,3
-1.6536611,3.2764394,1
-1.6237148,4.9295654,2
-1.9879125,3.8593853,2
-2.8279598,-2.465045,0
-2.9435024,-1.5726724,1
-2.469483,-2.58311,0
-3.7618527,-1.7911131,0
1.1806188,-3.4898555,1
-3.321415,-2.5006857,0
-3.0525124,-2.9342215,1
1.0140834,4.748006,1
-3.8090632,-0.13315868,0
-3.5460021,4.8854847,2
8.197418,-3.22481,3
1.3133063,1.0935183,0
-2.5801783,-2.2443697,1
-3.4337702,-2.6747391,1
1.4825382,4.623332,2
-3.2276292,-0.5581337,0
-2.298944,-0.3878467,2
4.656873,-0.8021852,3
-3.692234,-1.0305784,2
-2.2882445,0.5619881,1
-3.616859,-0.23895407,0
3.1838255,8.267637,2
0.9614053,3.2576587,1
-0.75970984,1.5919929,2
-2.7317038,-2.7611012,1
-3.6989176,-2.8398595,0
-3.243638,-2.3151321,0
-3.1106403,-2.267703,0
5.6592336,4.526376,3
5.014794,-0.64947593,3
-1.5898191,-1.8525934,1
-3.3199952,-1.8400489,1
-3.3038828,-2.4131045,0
-3.3908212,-0.056925297,0
-0.38109422,3.464328,2
-3.3167214,-0.9764755,2
-3.131564,-2.5161483,0
3.2967572,7.350603,2
-3.1320276,0.32262206,0
-3.5391967,-1.9166257,0
9.166496,-4.646993,3
-2.9950721,4.44666,2
-3.6789699,-2.0084448,0
-1.7263145,7.5791063,2
1.3043947,5.7036867,1
-3.1793237,3.2335699,2
-2.8406162,-2.2873998,1
1.5003347,3.87019,1
7.519608,3.185034,1
-2.7056885,1.0947418,3
-3.6059432,-1.1551849,0
-3.4508045,0.33264232,1
-1.9853655,-2.308573,0
-1.2640338,-2.0314794,1
-3.6199474,-2.4111543,0
-2.044133,-0.5909041,1
5.101153,-2.7128844,3
-3.326749,-2.2624178,0
-2.826325,-1.9162657,0
7.7113004,-4.0596175,3
0.5914109,-2.9958463,1
5.671224,-2.9296665,3
3.0402021,7.781784,3
-1.5718918,-0.2193799,3
-0.20922828,4.3039227,2
6.8348823,-3.835837,3
-3.054144,-2.9062746,0
-3.1286123,-1.9735227,0
-3.8156478,-2.0604982,0
-2.4488575,-1.1853853,0
-2.2323472,-1.823735,1
-4.3109097,2.28463,1
-2.2043593,-2.5208063,1
-2.915037,-2.804207,0
-3.625753,-2.1983156,0
-2.913916,3.1836708,1
-2.9639888,-2.622968,1
-1.6604471,1.6367183,2
1.6947942,6.549411,2
-4.256593,0.93474793,2
-2.245461,4.409918,2
-2.521439,-3.1279535,1
-2.5026839,-2.167715,1
-2.065783,-1.2482147,2
-1.4696145,-2.6203845,1
-2.399682,-2.3990662,0
11.74115,-3.4685926,3
-3.2613966,6.134197,2
-3.2573922,-2.217138,0
2.584683,2.8288624,3
-3.1179004,-1.2396965,1
3.079812,4.3824377,2
-3.2309973,-1.4530759,0
5.2950444,9.025054,2
-3.237042,-2.148867,0
-1.4748067,3.2822754,1
1.5589838,-3.3043177,3
-3.0937204,-1.7296941,0
7.309277,-2.5971494,3
3.294518,8.502822,1
5.290725,-3.6837506,3
-3.3681884,-2.4848464,0
0.65162635,6.1229944,2
-3.532424,-1.2781584,0
-3.512626,-0.1115818,0
-3.3028467,-1.4787912,0
11.323406,-4.584177,3
-2.769431,-1.6999512,1
-2.6311634,-3.1415906,1
-2.3908758,-0.12138677,1
9.299973,-0.5874562,2
-0.7268121,-3.326737,1
7.889568,-4.3636684,3
1.8720365,6.115425,2
1.2736082,6.3667326,2
-3.8442817,3.1961625,2
-1.3697957,6.5262527,2
-3.3482072,-2.729917,1
-0.018701315,-1.330522,1
-3.5471323,-2.4143183,0
1.2686548,4.9587145,2
-3.0390165,-2.4313266,0
-3.2722023,-2.057351,0
7.4903054,-2.1758673,3
-3.1312356,-2.8028264,1
7.004027,-3.1713927,3
11.580013,-3.0179622,3
-2.2594752,-2.1464217,0
-1.6690352,-0.7092149,2
-1.9156075,1.1344573,2
-0.17180109,7.416811,3
-2.3591435,4.2968187,2
-1.3989948,-2.6492152,1
-2.4317513,-2.5565639,0
-2.2591987,-3.2134447,1
-3.176715,4.1797714,2
-3.9275563,-1.7195926,0
7.680261,-0.20389366,3
4.6941504,0.35556412,3
-3.3852282,-2.2040446,0
-4.0511465,-0.0052719116,2
-2.2659569,5.5152636,2
7.127311,-4.2100954,3
9.584286,-4.008383,3
0.21176767,8.312648,2
-3.49568,-2.7885773,0
-1.8560443,-2.4553416,1
-3.4175377,2.611441,2
11.007399,-3.4211392,3
1.9945917,5.767069,3
-3.6341193,-2.151863,0
-3.06052,-1.0436275,1
5.663914,4.3320103,2
-1.3814796,5.5744753,2
-2.1825664,-2.4680057,0
-2.80592,-2.3613007,0
-3.5248425,-2.692831,0
-1.9348854,-0.3882482,0
-1.4226971,6.6159534,3
-3.331447,-1.8520367,0
-4.2143097,3.374482,2
-4.078596,-0.76190007,0
-3.8588483,-2.253817,0
-4.1147203,1.0994751,2
9.401232,1.5757113,2
-1.9731573,-3.6714125,1
-3.516261,-2.3042011,0
-3.4003582,-2.4574258,0
0.95131016,6.387863,2
-3.0166633,-0.8134177,0
-3.0338628,-1.8027313,0
-3.2475104,2.9885414,2
-0.577101,7.3366976,2
-0.9900677,-2.2384248,2
1.6131034,2.859875,3
1.8952355,5.442091,3
-4.2385798,0.51547885,2
-3.842793,-1.7867427,0
-0.34625363,-1.1139323,3
-1.7406696,-0.72056484,2
-2.1684897,-2.2236528,1
-3.0965428,-2.0935094,0
3.9774861,3.6537168,3
-1.3096572,-3.1410494,1
-3.2561963,-1.4264884,0
-3.6991804,-1.1203932,0
-2.7839289,-1.9699062,0
3.767836,-2.3991983,3
1.6135974,-3.1215894,3
-3.1369255,-2.6974804,1
-2.0514634,-2.5614293,0
7.7502847,-0.98137796,2
-3.366464,0.24375653,0
-1.1265541,3.6996467,2
4.8951545,6.8173313,1
9.30102,-3.6920886,3
-2.723685,-1.8880042,0
-2.6618664,1.1608546,2
-3.1623917,-2.671212,1
-2.2831771,-0.3566699,1
12.495371,-2.1983697,3
-1.9084053,-2.9292052,3
6.920317,2.3106978,2
6.8750653,-1.4274789,2
6.135775,-1.1929368,2
-3.1721609,-2.5582855,0
-3.361157,-1.5466108,0
-3.0209215,2.0442746,1
2.9818325,-2.8983452,2
-3.719479,-2.3293705,0
-3.378692,-2.0113218,0
-2.4223773,-2.0427322,1
1.3167944,6.9510946,2
1.5522861,-0.44969785,3
2.106001,3.7286322,2
3.383944,5.547923,2
-1.3459208,-2.9087458,1
0.17646813,2.4408576,2
-1.8049442,-2.0722365,1
-3.9097388,-0.14600563,0
-3.1554735,-1.5318903,0
6.3328156,-3.8027868,3
-1.6660914,-3.483126,0
-3.0179465,-1.9264088,0
-3.0364451,2.1631987,2
-3.312302,-1.639663,0
-3.391566,4.521409,2
-1.9191805,0.030348778,1
-2.2494113,-2.3989725,1
-1.703874,3.9849956,3
2.3687892,1.8088148,3
-1.0065451,4.5917215,3
-3.1012769,-3.0600297,1
5.121264,2.522939,2
9.017067,-1.3927294,3
-0.26731634,5.6921015,3
-3.7218616,-2.518893,0
-1.3284088,-2.5431979,1
-4.394451,1.0842607,1
-2.498244,-0.26134038,2
2.6646938,5.850769,1
-2.7732885,-2.454131,0
-3.5836446,-1.3550981,0
5.2556167,-2.7859051,3
7.867682,-1.8981762,3
-2.0163069,-1.1614014,1
-3.7178588,-2.029378,0
3.733325,2.1073787,3
5.036279,-3.8892624,3
0.9846058,4.043068,2
6.2879996,0.14726472,3
7.079719,-4.129275,3
-2.4270751,-1.2446384,0
-2.4755445,-1.9968964,1
-3.3913195,-2.3938584,0
-3.7806911,-0.1928525,1
-2.558475,-2.6927109,0
-0.90394974,4.345929,2
7.181192,-3.5110693,3
5.132233,-3.2287269,3
-3.629136,0.7184622,2
-2.6044865,-2.7176275,1
-1.2690711,-1.8572665,1
-3.3633294,1.9884536,1
8.614933,0.52034307,2
-3.6997745,-1.3649664,0
6.6336713,0.034852743,3
6.3451123,-0.67497265,3
-2.9658341,1.4214284,2
4.355004,3.0996501,2
2.4017406,5.365862,2
-4.0731716,0.018187761,0
-1.6479528,-0.8017709,2
0.23664546,3.8433974,2
-2.225189,-2.1856897,0
-3.0211,-2.1225042,0
-2.8768556,-2.3888314,1
6.121058,1.1372087,3
6.1326375,-4.189738,3
0.07277894,-2.5777388,3
1.6342716,2.0076873,3
-3.5893786,-1.8494637,0
7.3103766,-1.0415915,3
4.353645,-3.1805148,3
-3.1913621,-2.7264845,0
4.889773,5.828183,2
-0.7844269,1.078434,1
-3.3290515,1.9590857,2
6.0214944,-3.0208135,3
-4.267392,0.7470622,1
-2.8092484,2.4853766,2
7.1921334,-2.282258,3
-3.8160806,-2.7101402,0
-3.2203622,-1.7484765,0
-2.6126175,-1.1292877,1
-0.38577938,-3.1385093,1
-3.2447948,-2.1715493,0
5.2136645,-3.4553597,2
-0.776958,-2.3902035,1
0.7866113,5.3237333,2
7.255193,-1.50615,3
3.520928,5.701455,1
-1.7376801,1.591681,1
-1.5538813,0.054517984,2
5.7656293,-3.1540122,3
-3.4792461,0.15193224,2
-2.7594638,-3.5452173,1
-3.3773866,-2.193036,0
-3.3173351,-2.403076,0
-2.2474797,-1.9934137,1
-3.604447,-1.8979157,0
-2.6322463,-1.2925795,0
-0.92985225,-2.494413,1
11.200035,-3.8005247,3
-2.8449714,0.40141153,2
-4.209871,0.78316665,0
-3.3274052,-0.43264198,0
-3.778451,-1.7097414,0
3.6873488,2.3972795,3
-3.0716333,-2.7450771,1
9.603603,-3.5832174,2
-3.2428048,1.2031002,1
-0.38904405,-0.10419178,2
2.025391,6.895952,3
-3.349605,-2.9271963,1
8.323872,-3.447709,3
-3.3877475,-0.93617713,0
3.3674216,5.550907,1
0.909791,8.903736,3
-1.332569,6.196803,3
-1.9832844,-1.959686,1
-2.9967191,-0.87703836,0
-1.9940637,1.221663,1
3.4880724,7.2925787,2
12.598207,-1.217008,3
-2.8610513,-0.96488,0
7.522925,-2.5262876,3
4.9367995,1.5022838,2
0.058459044,4.830965,3
-2.3400402,-1.8346545,1
10.350683,-3.849897,3
-2.6595166,-1.878015,1
-1.4819088,0.22821999,2
-0.9758446,4.3694096,2
9.185785,-3.8329484,3
-3.2891545,-2.6979232,0
-2.650533,-1.9800127,0
-3.1486583,-1.1556618,0
2.3735304,2.3766778,3
0.46121573,5.8296623,2
-2.6100967,-2.8102453,0
-3.0143058,-0.7652861,1
-2.4394982,-3.1988382,1
1.9744554,6.0523386,2
-2.6900978,-2.1859734,0
-3.310495,-2.41376,0
-3.1399958,-1.673964,0
2.641673,-3.9917078,3
-2.6121879,-2.0386577,1
-3.2119858,-2.962244,1
-3.123731,-2.8710546,0
-3.592201,-1.4273922,0
-2.7132502,-0.881444,0
-4.2587495,0.86422753,1
-4.1803637,3.2195642,2
-3.1554105,-3.3044453,1
-3.2710457,1.5086191,2
-1.4307563,5.7928934,3
3.3719416,1.8099844,2
2.5812273,5.738057,2
-2.466672,6.72482,2
-3.0216887,-2.8373597,1
-2.185821,0.78949213,2
6.4908414,-3.4075055,3
-2.6393921,-1.5534115,0
2.062809,4.4475527,2
-0.60463715,-0.051965952,3
0.48126101,1.1473384,1
5.055428,-3.7841423,3
-2.6054466,-2.568876,0
-2.4148164,-2.9007773,0
7.943311,-0.43734396,2
-3.3163428,3.819578,2
8.776476,3.557297,2
2.7883148,3.4469826,3
-3.0047517,-1.8910716,0
-1.5001107,-2.6648877,0
-0.98962855,5.655326,3
-2.0721376,3.6989944,2
5.889705,-3.6540453,3
9.647907,-3.3984413,3
-3.227826,1.049386,2
1.8632698,7.2040854,3
-3.1535099,-2.7805626,1
-2.97018,-2.7441392,0
-2.8501852,-1.8476143,0
5.2813573,-3.5331073,3
0.8806777,10.998744,3
-2.81661,1.3861828,2
-0.73133206,6.0091,2
9.680443,-3.429878,3
-3.9226851,0.7553582,2
1.0251632,6.551676,3
-2.9810557,-2.554968,0
2.16012,2.6316793,3
5.0819154,-3.4388611,3
-3.1956003,-2.5467017,0
-1.3774358,-3.8040392,1
-3.7101874,-2.2079015,0
-2.3515573,-2.5523016,0
1.002306,7.4915094,2
-2.5392628,-2.9484127,1
0.7794585,6.3453245,2
-0.98122644,2.4240234,2
-1.2786213,4.106537,2
9.128296,-3.789507,3
-2.81829,3.6898944,2
-1.7661061,-2.2761588,0
5.118465,-3.4481902,3
-0.034624815,6.439726,2
-2.6448264,-0.9753834,1
0.03940773,-2.9966588,3
-1.703125,1.3462205,1
-3.9834585,-0.6415417,1
8.023788,3.5189493,2
-3.6755123,-1.7631456,0
2.5558133,-2.246231,3
-2.6081452,-2.2853796,1
-3.5137372,-2.321845,1
-3.345766,0.8789334,2
6.1358275,-0.8192084,3
-2.6426752,0.9157984,2
-1.8142964,-2.6404681,1
-1.9008901,-3.1337843,1
-3.8476794,-0.21225286,0
-3.511039,-1.9364293,0
-0.5777323,8.601452,3
4.4797907,9.039352,2
-3.2238789,-2.4394586,1
7.433557,-3.7930796,3
-3.9984975,-2.1451232,0
-0.6565237,4.916172,3
0.37723136,5.506276,2
-1.9265231,1.9595268,3
-3.4137547,-3.114218,1


==> figures/esoteric/pca/acdc/0/AFA_Clean_0_depth_0_pca_f.csv <==
PC1,PC2,label
1.8735652,-3.3040137,2
4.461687,2.0017076,3
8.687823,4.1427774,3
1.3034122,-5.019854,2
4.6112623,-0.02212882,3
5.122734,2.4047313,3
6.75869,2.9556503,3
4.5221405,2.0247102,3
0.20475507,-4.0825677,2
-4.5829706,3.3652072,1
-0.24539483,-3.8994217,2
0.68038464,-4.3821282,2
2.2175677,-2.2465966,3
6.0117044,2.9698963,3
-4.010228,1.729251,1
-1.8465547999999998,-0.04850650000000001,0
7.6433897,3.6607218,3
-0.09890219999999994,-1.8108304,0
-4.2797117,3.2089095,1
-0.6510079,-0.7299742,0
8.063612,3.249103,3
1.6133003,-4.9027014,2
0.39585423,-4.104752,2
1.0318286,-3.621152,2
1.2193558,-3.954413,2
0.53406644,-4.4102697,2
2.6765945,-3.020452,2
-0.6990001,-3.3178518,2
-1.9586617999999998,0.03543894999999997,0
0.8212774,-4.022304,2
5.2123404,2.458724,3
4.181554,1.9698848,3
1.386857,-4.4366565,2
-0.69668937,-3.4913518,2
0.7836969,-4.218246,2
4.0156317,1.3328196,2
-0.8717842,-1.0922952000000001,0
-5.3343344,3.1756153,1
0.89206266,-4.195403,2
-5.287155,4.0924015,1
1.2590358,-3.9447284,2
7.619751,2.7339215,3
1.040009,-3.5791974,2
-4.342254,3.672871,1
4.77693,2.1451445,3
3.3430989,-0.05514586,3
-1.1694949000000001,-0.9722816999999999,0
4.291046,1.9654294,3
-3.472752,2.2798939,1
0.62472916,-4.3592696,2
-1.07701,0.0013906000000000196,0
-0.14147660000000006,-2.1503546,0
-1.1425843000000002,-0.12137369999999992,0
2.5289257,-3.306412,2
-0.9294212,1.0020604134,0
-4.1060905,2.616325,1
0.8384199,-3.4566085,2
6.2765045,2.8146062,3
0.0968405,-3.867917,2
0.4995911,-3.8479383,2
-4.654191,3.2830086,1
4.570631,0.70664084,3
6.1354675,2.7451024,3
-1.4927263000000002,-0.13216950000000005,0
4.766079,1.309297,3
-1.2765334,-0.7123264,0
1.5931265,-4.586951,2
-0.66969585,-3.330585,2
-0.9902532,-1.1956882000000002,0
-1.624742,0.17822265999999998,0
-4.2740555,2.823763,1
5.2127028,2.436163,3
-4.0006046,3.2236643,1
-5.063649,4.390989,1
-1.2977319,-2.2605305,2
-1.2021253,-2.9807353,2
-1.5701492,-0.4934331999999999,0
-1.4773939999999999,-0.5756650000000001,0
9.622829,4.336055,3
-0.0326041,-4.1464863,2
-5.075,4.4130826,1
-0.6651642,-1.4283214000000002,0
-4.977233,4.540723,1
2.5752265,-2.5431983,2
-5.5649195,4.259874,1
-5.0543537,3.8594284,1
6.621005,2.1113467,3
-5.079296,3.5405965,1
-1.2494347,-2.9565248,2
-4.303692,3.5090652,1
5.331321,2.4757838,3
-1.1673365000000002,-1.1232237999999999,0
-0.0018617999999999135,0.22328853999999998,0
-0.3832359000000001,-2.1020534,0
1.9630928,-3.327956,2
9.9017935,4.479764,3
-0.3585191000000001,0.09271260000000003,0
5.261716,2.2574883,3
-2.5567052,-0.3601961,1
-4.349115,3.7604342,1
5.779276,2.2951694,3
6.355798,2.317935,3
-1.2868325999999999,-0.9665849,0
0.924121976,0.61907327,0
0.65304685,-4.1634703,2
-5.167136,4.832055,1
1.1231418,-4.8586745,2
-5.256842,2.691877,1
5.016245,2.1626792,3
-1.1968477000000002,-1.0459513999999999,0
0.22581625,-3.9903464,2
-4.4882603,2.9373403,1
-0.7941431999999999,1.090644956,0
-0.5479776000000001,-1.7148024999999998,0
-1.1112807,-2.6618094,2
-0.2081113000000001,-0.4737525,0
-3.7807152,-0.022262335,1
-0.9262391,-3.1661363,2
-4.260029,3.4524364,1
7.25931,3.4342713,3
-1.1582012000000002,0.38950799999999997,0
-0.7080192999999999,0.58401704,0
-1.2549229,-0.2269376999999999,0
0.4702623,-2.8275223,0
5.8742027,3.0584493,3
-1.0561666,-1.2214081,0
-4.57012,4.2654448,1
8.262682,3.8140416,3
-0.9837075,-1.170579,0
-0.9269631,-1.3987923000000002,0
-0.9941008,-1.2423042999999998,0
-2.5756938,-1.3689188,2
7.361966,2.7431607,3
-1.6890497,-0.22246870000000007,0
5.417551,2.6185684,3
5.8716927,2.512629,3
6.837181,2.06706,3
5.057865,2.0471082,3
-0.3248137,-2.0151439,0
-0.6128947,-1.6700647000000002,0
5.507784,2.4353142,3
1.2008648,-4.3510647,2
-1.2374934999999998,-0.3786176000000001,0
5.0092106,1.9979428,3
-1.25617,-0.7421924,0
-0.4554279000000001,0.26406050000000003,0
-5.0986757,3.9233027,1
-4.1245055,2.9691849,1
4.245906,1.0182694,3
1.6104405,-2.8928516,2
-4.715145,3.5069575,1
-1.4884423999999998,-0.4499506,0
5.485421,2.6726375,3
0.6012764,-4.636747,2
-4.456002,3.0881505,2
5.254587,2.2954903,3
-1.2139082,-0.3198730000000001,0
-0.9679697,-0.9820561000000001,0
0.8854902,-4.4074316,2
-1.16587,-0.20463129999999996,0
4.826545,1.9962972,3
1.6384504,-2.845273,2
4.572282,1.7410237,3
-0.7852631000000001,-1.5544981999999998,0
-0.3327017000000001,-1.8538241000000002,0
-0.27935390000000004,-1.9355813999999998,0
4.96043,2.1256518,3
-0.5586323,-1.5571774999999999,0
5.173234,2.007823,3
-5.3900166,3.5910344,1
-1.6307573,0.21610295999999996,0
-5.015397,3.3460903,1
7.6680365,3.4383707,3
0.6485288,-4.3308096,2
-4.6194997,3.9331927,1
4.1348114,-0.07221866,2
5.0655746,2.51585,3
-0.8790814,-1.2581674999999999,0
-2.007038,0.81924,2
0.51606107,-4.2594943,2
-1.5429745000000001,-0.5840927,0
-1.0730442999999998,-0.9437145,0
10.963861,5.30688,3
-4.3633633,3.570704,1
0.6974547,-4.191579,2
-3.7362494,3.1607141,1
-1.2393288999999998,-0.5371855000000001,0
-0.11156799999999989,-2.4608374,0
5.7127123,2.7950478,3
-4.7938147,4.0164814,1
9.7646675,3.3279166,3
-4.0609093,1.8065523,1
-0.6692828,0.16946850000000002,0
-0.013035178,-4.0889945,2
-4.116824,3.103507,1
-5.041607,3.9977226,1
-1.0170498000000001,-0.8966966999999999,0
0.42724276,-4.1501203,2
5.384203,1.9413646,3
6.245284,2.8633285,3
-0.7927225,0.20236679999999996,0
-4.8061676,3.9166389,1
-0.8545062999999999,-0.21526029999999996,0
-4.058112,3.0240068,1
-3.5612283,2.3837304,1
-4.131668,3.2091627,1
-1.0237782000000002,-1.0975163000000001,0
-1.6635659999999999,-0.17041850000000003,0
5.6479797,2.1081653,3
7.03407,3.292447,3
5.1164274,2.178855,3
-1.4439597000000002,-0.5053424,0
-2.1534827,0.053029360000000025,0
10.277144,4.5196557,3
-5.0308213,3.454648,1
-0.6618299999999999,-1.6430227999999998,0
4.9079294,2.2313476,3
5.831353,2.7425256,3
0.41891813,-4.281627,2
-0.5504439999999999,-1.7696260000000001,0
-4.941263,2.1175547,1
-1.2020955,-0.4008224,0
-0.9801846999999999,-0.29645469999999996,0
2.4460385,-0.33187032,2
-0.9554682999999999,-1.3768410000000002,0
-1.891452,-1.6105347,2
5.083107,1.8100039,3
-5.30631,4.6868873,1
-0.53771484,-3.67478,2
-4.2578897,2.7325492,1
-0.6624574999999999,-1.6596196,0
-1.2673204,-0.7597332000000001,0
-1.8447217999999999,1.06048453,0
5.7517586,2.3302798,3
1.5394905,-5.1471615,2
-1.8504958,-2.1349754,1
0.6183109,-4.2830877,2
-5.0877633,3.5163622,1
-0.2179302999999999,-1.9855347,0
8.524001,4.243253,3
-4.2693186,2.695641,1
-4.556132,3.4647927,1
-0.48593628,-3.5986845,2
-4.588934,3.7395544,1
1.8934822,-4.3076005,2
-0.8341002,-0.5533745000000001,0
0.6775472,-4.3169417,2
-0.16809702,-3.8346288,2
1.7861998,-5.293079,2
5.6315536,2.6028614,3
5.5218725,2.3272457,3
-5.0550613,3.8557653,1
6.8722124,2.392846,3
-1.3774784000000002,-0.9482826,0
-0.8079822000000001,-0.29283229999999993,0
6.017624,2.6915498,3
2.6494677,-2.0036173,3
-1.3600688,-0.3775299999999999,0
-0.4097588000000001,-1.913917,0
0.9208977,-4.358028,2
-1.0533595,-0.8105825,0
-0.5037197,-1.6153342999999998,0
-0.4317567,-1.5975381999999998,0
-4.6484804,3.5003886,1
-1.0838826,-1.1853723999999999,0
5.493351,2.6853752,3
0.507426,-4.2206135,2
-0.9079505000000001,-0.6139364,0
-4.129616,2.1917992,1
-0.9225509999999999,-1.3679175,0
-1.0511217,-1.2514173999999998,0
-4.1201143,3.300578,1
1.7111201,-2.5775476,2
1.6794426,-3.364828,2
1.2646253,-4.974864,2
5.5909433,2.560742,3
-1.2956438000000001,0.5914140999999999,0
-1.6528049999999999,0.13748709999999997,0
-4.734934,3.4219604,1
-4.4239707,3.023511,1
5.302149,2.251048,3
-4.1652517,3.0755029,1
4.775485,1.1559473,3
-4.173044,2.668264,1
4.705117,0.26160777,3
-0.6652868000000001,0.02566826,0
-4.0921116,2.9387698,1
-1.0097966,-1.0550807,0
5.0080853,0.066370845,2
1.9930599,-4.558919,2
-0.45142388,-3.6294858,2
-5.0325556,2.3703623,1
-0.5383651,-3.377942,2
-0.4763421000000001,-1.64087,0
7.079936,3.0720377,3
-4.7019296,3.36126,1
-4.8002777,3.9702144,1
8.311054,3.0346742,3
5.065339,1.6216985,3
-0.4890211,-1.6405884999999998,0
3.6051304,-2.2704551,2
4.9727077,2.084921,3
0.14838016,-4.011173,2
5.851242,2.613295,3
1.9211583,-2.4302247,3
5.1517296,2.6090841,3
-0.6846222,-1.2996976,0
-0.71435094,-2.9095764,2
-0.629281,0.51821005,0
4.750353,2.4484787,3
6.2503405,1.8246576,3
3.5322435,0.49510348,3
6.107275,2.663375,3
-1.277383,-0.8234041999999999,0
5.755149,2.490275,3
-4.352788,3.2586055,1
-3.1619966,1.8682572,1
-4.146578,3.545218,1
2.9628255,0.16061103,3
0.56635904,-4.252912,2
-4.177264,0.39284098,1
-4.6008224,2.9882908,1
1.7567885,-4.464062,2
-3.6202817,0.1596204,1
0.7578099,-4.58294,2
-0.9027116,0.007468999999999948,0
1.0912495,-4.2356806,2
0.29603505,-3.998385,2
1.7067733,-4.17813,2
6.1009874,2.2727232,3
2.4707367,-3.2571955,3
-5.7770376,4.3214364,1
-1.3402243,-0.8897641000000001,0
-0.7941948999999999,-1.1580503000000002,0
-5.6168747,4.549216,1
-1.4100685,-0.6157165,0
9.437629,3.7881565,3
0.8446493,-4.119897,2
0.76666284,-4.297048,2
4.931264,2.3023896,3
0.36055756,-4.104879,2
-5.6848173,4.505916,1
7.7981853,3.649849,3
-3.6839542,1.658718,1
8.397617,4.148235,3
3.2989476,-2.0115297,2
-1.4304543,-0.8392496,0
-1.0481534,-0.6780628,0
2.2553265,-3.4392715,2
5.689231,2.3479762,3
-4.098481,3.202897,1
-4.366943,1.942258,1
4.7852907,2.3466773,3
-4.6681604,3.4684505,1
0.8117235,-3.5948567,2
5.406171,0.6362506,2
5.3864956,2.1939507,3
0.807487,-4.692854,2
-1.1151977,-0.8389826,0
1.1623011,-4.8975534,2
0.40908384,-4.180255,2
0.6064737,-4.382745,2
-5.4240656,3.2152677,1
6.4360533,2.5118628,3
5.790797,2.6691246,3
0.40060163,-4.4492106,2
5.1601257,2.3555217,3
7.9034195,3.0167885,3
6.946512,2.862617,3
2.1208267,-4.0273976,2
-0.07635462,-3.9480944,2
5.082361,2.0134125,3
-1.3841343,-0.6482239000000001,0
0.6019416,-4.2004046,2
2.1032379,-2.6649582,2
-1.9510072,-2.1310968,2
4.6526947,1.1248919,3
5.9033184,2.738556,3
-0.8270776,-1.4408846,0
5.8219995,2.9619894,3
-4.785676,3.537397,1
-5.0855274,3.7887635,1
-0.5267473,-0.02869340000000009,0
-1.3218706,-0.9679960000000001,0
0.40620542,-3.9867015,2
0.4797237,-3.627942,2
4.3410244,-2.0140977,2
0.13928664,-3.8247771,2
0.57261515,-4.279687,2
-3.8132381,1.2862533,1
-0.6616222,-1.37576,0
1.0362339,-4.340528,2
-4.197585,3.4701147,1
-1.3419037,-0.8928081000000001,0
-4.1723804,3.114615,1
-0.9712555,-1.085772,0
1.2272999,-3.3986835,2
-0.9351435,-3.0953922,2
-5.5906014,3.8221526,1
-1.7188989,-1.7464855,2
-4.24755,3.3571787,1
-4.2299004,2.7167654,1
3.0686572,-2.4697063,3
-1.1005158000000002,-0.6691045,0
0.5590658,-3.9169006,2
10.015074,4.708563,3
-5.2660217,3.9419255,1
-1.132526,-1.2448685,0
-1.2656112,-0.6273009,0
2.1853068,-2.7488832,2
-3.8782108,2.7203274,1
5.9979963,2.9071708,3
-4.487767,3.1213717,1
-1.0667322000000001,-1.1885865,0
-4.8133774,3.4013376,1
0.450783,-4.2514734,2
10.316578,4.5872664,3
7.8554573,3.4096632,3
8.187522,3.9708724,3
-1.118601,-1.2210812999999998,0
-0.7687489000000001,-0.7294921999999999,0
-4.3058968,2.9682593,1
-5.571253,4.8946967,1
5.3164043,2.4076948,3
1.4658349,-3.9128199,2
8.216021,3.9739943,3
-5.630579,4.5663347,1
-0.8734616,-0.9208179999999999,0
0.92989206,-4.712849,2
0.1663773,-4.1816297,2
4.015294,-1.6904756,2
8.843091,3.8612533,3
-5.0037622,3.8520393,1
-0.734409,-3.4259925,2
-4.9205885,4.363597,1
-4.4495196,3.209506,1
-0.9817476,-1.2322738000000002,0
-0.8861086,-1.4535851000000002,0
1.654918,-2.5563927,2
-1.0002534,-1.0954169999999999,0
0.38075686,-4.2849503,2
-1.0271560000000002,-1.0840583000000001,0
-1.4181518999999998,-0.9633403,0
1.4814892,-5.219396,2
-4.080043,1.4687606,1
-0.3632661,-3.323249,2
5.469346,2.482304,3
-0.45112777,-3.7138588,2
5.578821,2.6502366,3
-4.769721,3.650639,1
-5.7884254,4.527675,1
-4.0960712,3.08703,1
-0.9778068,-0.30804940000000003,0
2.0272472,-3.5504034,2
-1.5242909999999998,0.24355230000000005,0
-4.670536,4.008713,1
2.0062933,-2.7877831,2
-1.5983638999999998,-0.19348530000000008,0
-4.4004364,3.0972466,1
-0.9635444,-1.1138620000000001,0
-0.7217671999999999,-1.0087069999999998,0
5.146738,1.8727766,3
1.8692088,-3.0095758,2
5.088257,2.3456259,3
8.728996,3.8074827,3
-4.23001,3.3752174,1
-1.026183,-1.3196067999999999,0
-4.419055,3.5108328,1
0.97819185,-3.9833364,2
2.3384159,-2.3628416,3
-4.0767803,2.958984,1
2.0605135,-1.9349136,3
-4.074088,3.2537527,1
8.001683,3.883068,3
0.39642024,-4.1694255,2
-0.6296014999999999,-1.7481559999999998,0
5.5341043,1.392146,3
-0.40794253,-3.5642653,2
-1.4614711,-2.8620553,2
4.2998896,0.4815408,3
5.2945356,2.2490525,3
-1.396694,-0.6514366,0
0.49858117,-4.234983,2
-1.1067814999999999,-0.11495269999999991,0
7.952383,3.3518295,3
-1.3700576,-0.9222074,0
8.004433,3.4924436,3
-4.0197372,2.4926596,1
-0.9558313,-0.326762,0
0.2569065,-4.168808,2
0.012014985,-3.6293135,2
-4.1370573,2.3720522,1
0.13951194,-4.079287,2
-0.8448912,-1.3146563000000002,0
-1.0450933,-0.9916459,0
-4.7218504,2.0537329,1
-4.6753645,3.2849374,1
1.5217142,-4.5412016,2
-2.9802492,4.0948734,1
-4.3533587,2.8547468,1


==> figures/esoteric/pca/acdc/0/Base_Clean_0_depth_0_pca.csv <==
PC1,PC2,label
-2.1608052,-0.22499096,0
5.8969183,-2.0128007,3
-0.5236892,4.1966352,2
6.728903,-2.379039,3
3.980918,-1.3096268,3
0.49031818,2.1301262,2
1.1547546,2.9367547,0
-1.9718037,-0.13605452,0
-1.5066752,1.0296254,0
4.7068343,-1.6203713,3
-3.9799304,-2.8410437,1
1.87344,2.3555005,3
-2.879932,-1.4765447,1
-4.1945,-3.1730766,1
-1.8220055,0.8394517,0
-1.6517788,0.71927816,0
5.119686,-1.8896608,3
0.008049488,3.8449047,2
-3.8070657,-2.639435,1
3.6823673,-1.2041435,3
-1.5024457,0.9615072,0
5.343472,-1.9190941,3
-1.5729417,0.5458027,0
5.9119673,-2.0324447,3
-1.474904,0.7495691,0
1.2159383,4.3535304,2
0.8957045,1.506732,0
-1.7310624,0.6639471,0
-1.3462484,3.6098766,2
0.9942677,5.1467376,2
-1.8986369,0.82219183,0
-0.16480172,3.5698826,2
-2.3706164,-0.4310884,1
5.2510943,-1.8564382,3
1.4031844,3.8691325,2
9.11597,-3.448336,3
-2.6635742,-0.8843483,1
-0.8267023,4.338519,2
-3.7629528,-2.5801697,1
1.077235,1.4622895,0
-2.1113544,2.1132684,0
-1.9530731,0.30108064,0
-3.7270079,-2.5386972,1
-1.676213,0.61347926,0
7.4662676,-2.7120569,3
0.77946293,4.30025,2
7.365199,-2.5770652,3
-1.4896495,0.4871097,0
5.547868,-1.9459002,3
4.381036,-1.5767946,3
-3.9861503,-2.9807692,1
-1.637624,0.7413129,0
-0.11340177,3.290476,2
-1.2021033,4.054776,2
-2.071971,0.07141006,0
1.4341247,3.2964675,3
-3.7788951,-2.6042974,1
-1.6761405,0.47383553,0
-3.5345209,-2.351844,1
2.4282796,-0.788141,3
0.8862426,4.4953747,2
4.794655,-1.685075,3
-1.6055351,0.8064656,0
2.4588988,-0.7641196,3
-1.635211,0.3762538,0
0.36043632,4.4515204,2
6.627472,-2.3647318,3
-0.7248848,3.9634497,2
10.677093,-3.7495437,3
-1.6128042,0.26315612,0
9.143076,-3.2815163,3
6.0294437,-2.0590835,3
-3.9913068,-2.8623,1
-3.9878836,-2.8366337,1
-1.9422684,0.52717036,0
-3.835413,-2.6657553,1
-1.8154331,1.0687702,0
-3.86296,-2.690253,1
5.3289137,-1.8355362,3
-1.7148147,0.92001176,0
5.460311,-1.8506131,3
5.0976562,-1.6515663,3
0.8081176,2.9883132,2
4.2269497,-1.4118478,3
-1.592466,0.57811147,0
-1.5624887,0.89372945,0
0.24310446,5.995541,2
5.155942,-1.7403703,3
-4.7969804,-3.8493066,1
-4.518256,-3.5071888,1
-3.509512,-2.2784867,1
1.7508941,0.4861583,2
3.0142078,-0.9396893,2
-0.69731,5.378847,2
-1.7196143,0.29294533,0
5.6963043,-1.8956769,3
-3.9335186,-2.9006484,1
0.3101418,3.832679,2
-0.043023944,3.2632809,2
0.85896826,2.8329074,0
6.07117,-2.1862135,3
7.944516,-2.8093095,3
0.9177549,2.364762,3
6.4505396,-2.2817233,3
-1.9525065,0.25170738,0
4.7431717,-1.564872,3
-1.7961316,0.16999862,0
-5.7219443,-4.9789157,1
-2.0253646,0.13036945,0
-3.8644314,-2.7362556,1
-1.8094145,0.4561399,0
5.7630625,-2.0474849,3
-3.4940643,-1.7816956,1
-3.9585507,-2.8088427,1
-3.9519582,-2.8111534,1
4.5159516,-1.5886569,3
5.142815,-1.7681189,3
6.7206244,-2.4206693,3
-4.526915,-3.520545,1
-1.8699296,1.6785218,2
-0.48275214,4.7161407,2
8.424,-2.9662738,3
2.8857918,-0.8818972,3
-3.4269404,-1.8306961,1
0.60075676,4.946797,2
-3.7343566,-2.5150518,1
-3.3904953,-1.6813405,0
-4.1072865,-3.0674362,1
-2.4503345,-0.5865334,0
-1.4453928,1.4612885,0
0.41165352,4.0654216,2
7.426773,-2.559885,3
-3.609068,-2.4296386,1
1.0326114,2.6464763,2
5.888016,-2.099881,3
5.7841597,-1.9749367,3
-4.765705,-3.9329834,1
-1.7020525,2.3807106,1
4.014658,-1.3877485,3
-1.228327,5.5116944,2
-2.8935442,-0.9660045,1
4.5342836,-1.5400155,3
0.33824396,4.389224,2
-4.465226,-3.5458636,1
0.93206644,3.324136,2
0.22793865,4.8259406,2
1.4028764,1.4933276,3
-3.4341938,-1.6921821,1
0.48142767,4.4116416,2
-4.133956,-3.0209453,1
-4.1200857,-2.9927495,1
-0.8838502,4.087537,2
-4.114459,-3.0032063,1
4.6973724,-1.6368592,3
-4.4097834,-2.867696,1
0.6481097,4.1446114,2
-4.1597843,-2.9691815,1
-0.27570605,5.5744786,2
-1.4790444,0.812606,0
-1.2270192,3.8823562,2
4.996499,-1.6627083,3
6.1258454,-2.1874537,3
-0.6871872,4.238428,2
-1.7630789,0.21985891,0
0.9761419,2.5195096,2
-1.6207018,0.57356536,0
0.44832504,0.9970243,0
-0.9125731,4.443552,2
-1.611883,0.44372886,0
7.1278687,-2.4084246,3
7.425746,-2.586242,3
5.7862067,-1.9877465,3
-3.9427402,-2.8124459,1
5.2697487,-1.772886,3
6.0122313,-2.138076,3
0.8233032,0.9345908,3
8.125801,-2.8073564,3
1.5238321,3.4457426,2
-3.9236634,-2.9318287,1
0.10669541,4.4439898,2
-2.0616426,0.50120175,0
-1.5329664,0.5377931,0
-1.2536987,3.9341753,2
5.8469696,-2.0012248,3
-3.912852,-2.768237,1
5.0820956,-1.84129,3
-0.6634467,1.1027223,0
-5.5201807,-4.868389,1
-1.4936726,0.500353,0
-1.8700866,0.2924018,0
-2.3161216,1.9378476,2
-3.6094553,-2.2887385,1
-3.721521,-2.5501516,1
-1.1053257,4.264128,2
-0.35044432,4.511609,2
0.10056198,3.2131898,2
-1.816424,0.33420607,0
4.1395164,-1.2365382,3
-1.6480085,0.42178175,0
5.8661695,-2.060302,3
-4.371582,-3.30032,1
0.57247126,4.538675,2
-3.4783711,-2.0791516,1
-5.2459035,-4.4090962,1
-2.7954702,-0.86386454,1
-1.60866,0.1316159,0
-1.645392,0.5345681,0
5.833816,-2.0524976,3
-3.540345,-2.3337548,1
-3.9361155,-2.8109708,1
-4.5682487,-3.5364137,1
-4.133232,-3.083156,1
0.5008079,4.607962,2
-3.8605402,-2.780034,1
-1.5615759,0.49012285,0
0.11961305,1.6523887,0
-1.8173645,0.37038046,0
-4.237233,-3.103106,1
1.6917739,4.9432034,2
6.1074533,-2.102764,3
-1.8486958,0.119680405,0
-3.8293912,-2.6656826,1
-1.7834051,0.36173603,0
3.034339,-0.9500567,3
-1.3707078,1.597036,0
-1.1652454,3.5369706,2
-3.6612024,-2.4567661,1
-1.6094956,0.9549279,0
-4.4311724,-2.5493932,1
-0.64273095,5.064955,2
-4.23387,-3.1524327,1
-1.221428,4.101555,2
-5.866828,-5.238953,1
6.282825,-2.1717854,3
5.2927957,-1.8157854,3
-1.487674,1.7286185,0
2.1776254,3.0069706,0
-1.6637292,0.4877993,0
-3.4292743,-2.1505618,1
5.2626066,-1.831392,3
-1.9383711,0.14909425,0
0.97841835,2.2984705,2
1.2790189,2.4806066,3
1.1865098,4.032798,2
6.5858665,-2.2216213,3
1.2069714,1.7499291,2
-4.219515,-3.1577551,1
5.4116445,-1.839025,3
7.136118,-2.4087934,3
-1.5984991,0.3002056,0
-4.1350117,-3.0165114,1
-1.7380035,0.3448524,0
-4.0505958,-2.9350336,1
-2.0602703,-0.18848962,0
-0.8498946,4.07314,2
0.79921865,4.7749877,2
0.83425164,4.483798,2
0.14740121,3.986138,2
-3.5117917,-2.139829,1
-3.679926,-2.4786336,1
-0.9405396,3.997207,2
7.788247,-2.7134209,3
3.0044522,-0.9499762,3
1.0070367,4.9555607,2
7.087658,-2.5747874,3
6.1140785,-2.1070945,3
-0.6893989,1.1053529,0
-1.4860964,1.3616867,0
-4.0982733,-2.990324,1
6.383713,-2.2077746,3
7.913904,-2.767239,3
5.4642763,-1.894341,3
-3.926086,-2.8756158,1
-3.9957085,-2.844127,1
5.335257,-1.8682792,3
-4.0709066,-2.8766823,1
6.3504777,-2.2751598,3
-1.6184578,0.39763868,0
-4.0905485,-2.8225265,1
-0.7917455,4.3281574,2
-3.9782083,-2.826183,1
-1.8747733,0.13598534,0
0.6447642,4.549182,2
0.91952515,2.543495,2
-4.250103,-3.170785,1
-4.4024024,-3.4410737,1
0.65146446,4.2826967,2
-4.03952,-2.959621,1
-3.4337027,-2.189586,1
5.330441,-1.8621993,3
-4.8526897,-3.4655323,1
-0.6803099,5.3219924,2
7.653802,-2.7547967,3
-0.26504505,4.047736,2
4.675718,-1.6696317,3
-4.7296505,-3.7291517,1
2.6323764,-0.81969047,3
3.3109565,-1.0450176,3
0.554752,4.6611705,2
-0.14196467,4.5817156,2
-4.2954006,-3.2084208,1
8.444339,-2.8516064,3
-3.717057,-2.5172286,1
-3.624938,-2.3591032,1
-4.3926687,-3.3338904,1
-1.4346166,0.8673414,0
2.3619626,-0.73157096,3
-1.7957513,0.35284215,0
5.2786407,-1.8127446,3
-1.3360279,2.7398305,2
0.648245,4.4511166,2
6.9213,-2.4621696,3
-4.280813,-3.214689,1
-3.9156957,-2.6763787,1
-3.6764653,-2.4643412,1
1.1207118,3.9334123,2
0.789492,4.727549,2
-0.5215188,4.337962,2
-1.722611,0.36819112,0
0.95750785,1.9697653,0
-1.5718124,0.46881473,0
-3.8677828,-2.70823,1
-1.6295055,0.6259639,0
5.522853,-1.8544266,3
-0.112635136,3.839231,2
-3.795777,-2.1139235,1
-1.8774884,1.8327873,2
-1.8974173,0.14898485,0
-0.16257757,3.1146417,2
4.00109,-1.4137986,3
-3.6683753,-2.480602,1
5.393361,-1.9225264,3
1.0919712,3.068592,3
0.9826522,2.4635978,3
5.868776,-1.9941175,3
-1.7924361,1.0020456,0
2.6206312,1.4620622,2
-3.758914,-2.62316,1
-3.5560596,-2.3402483,1
-1.7639463,0.38449666,0
-1.872382,0.05594939,0
-4.035719,-2.9142735,1
-1.5300874,0.8771358,0
1.0184689,3.6777475,2
-1.6250517,0.6683459,0
-1.8806612,0.6072905,0
-1.6489158,0.45129764,0
5.2689805,-1.883863,3
-4.3543034,-3.278344,1
0.47469306,3.729654,2
6.2672954,-2.163529,3
-4.148449,-3.0328856,1
-5.041869,-3.2997372,1
-1.5019875,0.7507198,0
-3.820119,-2.6352644,1
-1.6419287,0.22476855,0
1.4906151,4.383212,2
-1.6596723,0.3677708,0
-3.1891797,-1.7341633,1
-0.86931586,5.7097387,2
6.51685,-2.2037833,3
3.880961,-1.2937016,3
2.1350596,1.9064679,0
2.3142827,0.980737,2
-1.9543493,0.68215805,0
0.36650562,4.4850473,2
-1.781462,0.35309806,0
0.3321004,4.9166555,2
1.6066651,2.4172006,0
-1.7910149,0.32810348,0
-1.8243545,0.2462767,0
-1.8783151,0.12135947,0
6.8305197,-2.3243947,3
6.73861,-2.4332473,3
6.6420345,-2.2817557,3
-3.711679,-2.5112054,1
2.811391,-0.86951506,3
-0.1650719,3.6074321,2
6.04022,-2.0929005,3
-3.704489,-2.5143864,1
4.7158794,-1.6479635,3
5.663249,-1.9180884,3
3.4856677,-1.2021434,3
5.6518745,-1.9612591,3
-1.3626351,1.0176873,0
-4.0070276,-3.0181935,1
-3.618978,-2.4295597,1
-1.9064381,-0.0003065467,0
-2.3348265,-0.5421833,0
5.7815356,-2.072047,3
-3.2430556,-1.9378567,1
-4.0792446,-2.95171,1
-4.629182,-3.595375,1
0.6080055,4.3178983,2
-1.7708554,0.28257275,0
-3.6792815,-2.475103,1
-4.8036766,-3.813982,1
6.360163,-2.27476,3
6.1493583,-2.195352,3
0.54850435,4.2309175,2
-4.0964594,-3.1138227,1
-1.6061107,3.3610075,2
-1.4975331,1.2181766,0
-1.7996835,0.5736004,0
-1.178805,0.43663082,0
0.8832643,1.9135026,3
-3.354719,-2.0774102,1
6.05176,-2.1448476,3
0.62807,4.4282265,2
-4.5268917,-3.6756039,1
-1.2062829,4.054048,2
1.3852918,2.6599717,2
-4.0401435,-2.9160557,1
4.683967,-1.5854993,3
0.7884362,5.9809065,2
-4.723671,-3.7215652,1
7.288784,-2.5801914,3
-1.4910073,0.99807405,0
-1.4452344,0.4634514,0
-4.1252165,-3.0727873,1
0.4344437,3.7984767,2
5.9100876,-2.0043688,3
-3.9804828,-2.8586533,1
-3.9806178,-2.8392234,1
-1.8116126,0.28824162,0
-1.2467581,0.35350436,0
5.925637,-2.0520704,3
-1.4405398,0.6804619,0
-0.46517575,4.3544526,2
-3.9503222,-2.989652,1
-4.4599266,-3.5373,1
0.94073963,2.904792,0
-3.502313,-2.039033,1
-1.8271532,1.0849514,0
-4.3005114,-3.2442539,1
7.7543488,-2.829611,3
1.1333942,2.052814,2
6.1150823,-2.0582793,3
-4.0733213,-2.971123,1
-3.847375,-2.7145703,1
-1.5814172,1.1650846,0
3.852188,-1.3100866,3
5.316665,-1.7896807,3
2.0950632,3.282744,0
-1.8726287,0.4557456,0
-0.39742005,4.2668214,2
-0.4081174,4.4188914,2
-0.5222205,4.1893954,2
-1.9502382,1.1584101,0
-1.786491,0.17593691,0
-4.557203,-3.6483064,1
0.21771324,4.515177,2
1.5862753,1.820059,0
0.42978823,4.344474,2
5.652129,-1.8932321,3
-0.013511896,4.3895545,2
-1.7549627,0.48189944,0
-4.073199,-2.9708335,1
-3.8240337,-2.6488717,1
-1.4286098,1.0831401,0
-1.8648471,3.4899049,2
-0.35182792,3.504731,2
-5.114571,-4.177845,1
-1.9991992,2.2732673,2
-3.281113,-1.9671028,1
-4.2633905,-3.199818,1
1.3415773,3.156798,2
-1.5184355,0.32646215,0
0.21594703,4.428031,2
-1.222354,1.1625578,0
6.7639017,-2.2656927,3
7.8499737,-2.8349304,3
-1.2229929,0.95458496,0
-3.8088348,-2.7124717,1
0.22923303,4.63903,2
-1.3507211,0.3795083,0
5.372947,-1.9540756,3
0.7271234,4.1955633,2
-4.094885,-3.0120676,1
0.78216183,4.7061806,2
6.304602,-2.16978,3
-1.6343212,0.22710592,0
0.82392025,2.8835313,0
-1.6997736,0.7710916,0
-0.24084431,4.299833,2
-1.535417,0.39510265,0
4.6675215,-1.6220703,3
-1.6377048,0.6589215,0
-1.6288581,0.38851577,0
5.3219485,-1.7611079,3
1.8940985,3.2809887,2
-1.427045,1.0261266,0
-1.5861131,0.5476536,0
-4.244479,-3.1557088,1
-4.6766987,-3.9083247,1
-3.6733937,-2.470468,1
1.9372289,-0.57855046,3
-1.1720071,3.6895337,2
-3.7374315,-2.5503118,1
-2.2502918,0.41623268,0


==> figures/esoteric/pca/acdc/0/MixUp_AFA_Clean_0_depth_0_pca_f.csv <==
PC1,PC2,label
0.6745504,-3.7721958,2
4.3465705,4.110776,3
-0.3767815000000001,-0.2348481,0
2.0621612,-4.913295,2
0.10343623000000002,-0.47774110000000003,0
0.2940159,-1.4320369,0
-4.6277833,2.1358452,1
4.1588573,2.7941391,3
4.099336,3.9992135,3
-4.2267823,2.0585716,1
0.18428860000000002,0.10191490000000003,0
-4.2977304,2.5036578,1
-0.10865680000000011,-0.5710346,0
-0.9145514,-2.9322047,2
-4.7537527,2.4419367,1
3.1496906,-1.9662318,2
-1.380392,0.32642340000000003,0
-0.32609299999999997,-0.7517495000000001,0
3.85318,4.0378475,3
-2.514845,-0.40706486,1
2.2491806,-3.7474334,2
5.7113194,4.0756874,3
-0.19716179999999994,-0.45993400000000007,0
1.0011408,-3.4611776,1
4.629183,3.7761643,3
4.484621,4.062746,3
-0.9308852999999999,-0.7055457999999999,0
-0.5424055999999999,0.6012530300000001,0
-3.734194,0.7250062,1
4.0216618,3.6310828,3
-0.9407451,0.07035219999999998,0
4.1059074,3.79576,3
-3.311297,2.2043717,1
-0.7625841,0.47111179999999997,0
-3.9210052,2.9052782,1
4.6461,2.4321988,3
-3.9312274,1.9372449,1
4.8709064,3.7441986,3
-0.8709671000000001,-0.19979400000000003,0
-4.1497707,2.0337405,1
2.0507889,-4.480562,2
1.206558,-4.2155337,2
1.6371956,-4.7601614,2
0.3478086,-4.041055,2
-0.1433431999999999,-0.10681809999999992,0
3.8981848,3.94081,3
-3.0406294,1.5525568,1
0.8796762,-3.6638918,2
-0.631094,-0.5988709999999999,0
4.458313,4.1597776,3
-4.786043,2.4655592,1
3.1565351,2.2816477,3
1.5501494,-4.2165937,2
-0.4431655000000001,-0.12041560000000007,0
-3.706713,1.2090611,1
0.9215245,-3.7865736,2
3.4248633,2.0029383,3
-0.12082609999999994,-0.15353740000000005,0
-3.440689,0.21080065,1
-2.9213898,1.5007343,1
-0.40617140000000007,0.2556537,0
0.9406276,-4.3448734,2
-0.046332599999999946,0.6790675500000001,0
-3.956782,1.7270803,1
5.8634896,3.8130615,3
-0.5719657,-0.32968909999999996,0
4.060648,2.4550805,3
3.2108054,2.5349953,3
3.9895654,4.2843056,3
-0.7084572,-0.1081223,0
-0.94464165,-1.3236524,2
-0.4474324999999999,-0.1875617999999999,0
4.6041837,4.0428658,3
-0.4961317999999999,-0.6635194,0
3.3779416,2.6878936,3
3.348668,2.4177175,3
3.4086432,2.5977018,3
-0.4898195999999999,1.30071962,0
1.3097467,-4.434721,2
-3.5880105,1.7964685,1
0.8275839,-3.933177,2
4.2017093,3.6419466,3
-0.5148609,-0.02059820000000001,0
-0.2364816999999999,-0.32589899999999994,0
3.6733565,3.5806096,3
-0.8305726,-0.26348459999999996,0
3.3514137,2.5626247,3
1.1628842,-3.4314327,2
0.28285990000000005,-1.259519,0
2.4992943,0.7571492,3
1.0440586,-3.951824,2
1.1775484,-4.324978,2
0.97613907,-4.0478983,2
4.299282,3.5651448,3
-0.6617538999999999,-0.33652689999999996,0
-0.3316306,0.10026420000000003,0
4.1856375,3.906875,3
2.9539547,2.5505068,3
-4.3732977,1.7876279,1
-0.17960920000000002,0.26876409999999995,0
2.306435,-4.9017587,2
-3.566173,1.6885934,1
-0.02448368,-3.083756,2
2.8786643,2.225096,3
1.4279475,-4.2301197,2
1.6681218,-4.1758194,2
-3.2964735,1.4133158,1
-2.433683,-0.31527323,1
-4.4080963,2.6189466,1
-1.5674095,-2.3835495,2
1.6015401,-4.470124,2
3.8578725,2.9790504,3
4.0956125,3.190182,3
-4.3073616,1.2617927,1
-4.31851,2.1804755,1
-0.3032794000000001,-0.6087549999999999,0
-3.387719,1.6552737,1
-0.4429985000000001,-0.11060399999999992,0
5.5921626,3.7449572,3
-4.090437,2.5674205,1
-0.13619819999999994,0.12179594999999999,0
0.9235356,-4.08588,2
1.0253356,-3.3722358,2
2.4528732,-3.7250926,2
0.09324896000000005,-0.8363763,0
2.780807,-4.330038,2
-4.569023,2.350636,1
0.61693,-3.7664614,2
2.8524833,2.8805768,3
6.0767927,1.7641511,3
-0.06738500000000003,-0.9203197999999999,0
4.2582607,3.4652555,3
-4.5222673,2.3079498,1
-4.3002577,1.8696048,1
1.7526333,-4.311162,2
-0.16726149999999995,-0.1722903,0
3.3164911,3.6267312,3
-4.333477,2.0436878,1
-0.4923371999999999,-0.5962981999999999,0
3.030283,-1.6961682,2
0.99138784,-4.390934,2
1.6791561,-4.879494,2
3.839939,2.7068715,3
3.764637,1.9971111,3
0.8550868,-3.9644256,2
-3.9937594,2.0015686,1
0.8065157,-3.9907966,2
1.4999537,-3.8570478,2
4.0431294,-1.5269289,2
3.3997483,2.3854928,3
-4.348081,2.6998923,1
3.1009426,3.1497881,3
-3.5648751,2.4332702,1
3.3617043,3.1003134,3
4.767304,3.453533,3
-4.9736724,2.4942055,1
-0.6821971,-0.30036869999999993,0
-0.8367838999999999,-0.09807520000000003,0
2.0127091,-4.8622417,2
-2.779181,1.1661901,2
2.0014608,-4.578102,2
-3.8957613,2.5598452,1
5.0566792,3.8955328,3
-3.0077362,-0.28066778,1
-0.5849736000000001,-0.2505664000000001,0
6.7131543,4.1057053,3
0.45950556,-3.4158037,2
-0.276065,-0.3556904999999999,0
1.1097407,-3.81721,2
-0.024584699999999904,-0.42190440000000007,0
0.8967402,-4.1243057,2
3.5000339,2.6366906,3
-4.306098,2.0261133,1
4.3596196,4.3554335,3
-0.48374300000000003,0.41127366,0
-4.246743,2.594475,1
2.1359754,-4.767565,2
4.640797,3.2320845,3
0.9538417,-4.024607,2
4.06276,2.0971925,3
-0.6338017,1.80805457,0
4.9377937,3.4715617,3
-0.6121322,-0.22239720000000007,0
0.0855013,-0.4734802,0
-4.8473597,2.6562626,1
3.1899905,2.318673,3
0.68103874,-3.6019247,2
5.2191153,4.2590322,3
-5.1155252,2.4424367,1
3.4811263,3.332318,3
-3.6845968,1.7016113,1
4.1665015,3.8193452,3
-4.022908,2.2196155,1
0.15273369999999997,1.08222926,0
-4.5774384,2.0667186,1
-5.04091,2.852344,1
-0.805428,0.23856029999999995,0
-4.4248514,1.9467049,1
-4.561871,1.9044087,1
-0.743593,-3.0380232,2
-0.19667429999999997,0.4266807,0
4.00195,2.6585193,3
-3.2400022,0.32669032,1
5.3836784,4.4707336,3
1.2818806,-3.8183343,2
-3.960564,1.8372238,1
3.4031153,-2.1164293,3
5.3957343,3.5053775,3
4.191405,3.544779,3
-4.49522,2.3299663,1
0.22537269999999998,-0.6599245,0
-4.13395,2.2424052,1
-0.6791697999999999,-0.43745729999999994,0
1.1670451,-4.0297394,2
4.3128366,-0.03369713,2
-0.3164186,0.26110710000000004,0
-3.1706262,-0.09408766,1
3.508573,3.4988434,3
-0.7805078000000001,-0.13385589999999992,0
-0.10340330000000009,-0.7725287999999999,0
-4.6496763,2.0886092,1
4.1082487,1.1235776,3
1.9696343,-4.955829,2
-4.3177567,2.355464,1
4.025699,3.800711,3
-0.443449,-0.7803427000000001,0
-0.4752539,0.062192899999999995,0
3.1426735,-3.864552,2
4.2926,3.499448,3
3.171152,-4.474554,2
-0.45397280000000007,1.3701492499999999,0
3.4263358,2.8319945,3
5.0878596,3.83228,3
5.3734503,4.4741297,3
5.9391,3.7700713,3
-0.3738395000000001,0.13665645999999998,0
-0.1735985,0.01099574999999997,0
5.001656,4.0673227,3
-0.2552403999999999,-0.4978419999999999,0
-3.8215222,2.0895948,1
-4.1254334,2.5470867,1
-1.0017437999999999,-0.009656300000000062,0
-4.8201475,2.715507,1
6.679059,2.7730527,3
-5.098282,2.6273777,1
2.0109534,-3.9148374,3
1.1875899,-4.1150737,2
-4.7401104,2.1657023,1
-4.4202805,2.1501324,1
-4.2758226,2.3952463,1
-4.776988,2.6521573,1
-4.182951,1.878016,1
-0.7155050000000001,-0.3156232000000001,0
0.73790318,-1.193769,0
-4.0996246,1.7001135,1
-0.4263568,-0.4726254999999999,0
4.4149504,3.8593786,3
0.27209342,-3.2667,2
0.80797493,-3.2726061,2
-1.2910373000000002,-0.03062699999999996,0
-4.8097095,2.8552604,1
0.15010314999999996,-0.8343989999999999,0
-4.643303,2.7835844,1
3.9340267,3.4338496,3
-0.22101740000000003,1.33796096,0
3.2104125,2.7000678,3
-0.4891606,-3.2489953,2
4.91073,2.9692605,3
0.3849045,1.43476224,0
3.4988446,2.937622,3
-4.5518913,2.2455425,1
4.108406,3.780259,3
1.5063615,-4.6434402,2
-4.7232656,2.6546736,1
-3.5760047,2.3364427,1
-0.2496708,-3.4094992,2
3.6039696,3.2754595,3
2.8988495,3.5537598,3
2.1131227,-4.7205496,2
-4.5222187,2.38533,1
-0.5849793999999999,0.50815225,0
3.282301,3.6923425,3
-3.4679866,0.9042325,1
3.1153336,3.1994684,3
-1.0104945,-0.2036346,0
-0.1664323000000001,-0.8219088000000001,0
0.04064869999999998,-0.6432905,0
1.7591085,-3.306583,2
-0.9494532,0.006155849999999963,0
4.0691333,3.269852,3
-4.566204,2.782186,1
3.091044,2.432188,3
-4.884631,2.669173,1
5.228357,3.3685553,3
-4.4009767,2.113554,1
-0.6386491999999999,0.7761566,0
0.10833347000000004,-1.0058155000000002,0
-0.48142930000000006,0.34787369999999995,0
-4.3011613,2.5229013,1
2.057876,-4.8678865,2
2.8951235,3.2791202,3
3.676414,2.3233304,3
1.0735359,-4.247038,2
-2.13207,-0.53971565,1
0.873158,-4.0852547,2
-3.6292193,0.48655534,1
-0.35356619999999994,-0.6214892999999999,0
-0.7666595,-0.06386259999999999,0
0.02823030000000004,-0.9297183,0
-0.1492846000000001,-0.5819027000000001,0
3.8847814,2.8054004,3
-0.2282906,-0.5304873999999999,0
3.5526447,2.7628806,3
1.8158276,-4.5409164,2
-0.19761319999999993,0.63698828,0
-0.009645899999999985,-0.9215093000000001,0
1.0335863,-3.6800807,2
0.68006074,-3.389461,2
-4.496395,2.0193164,1
2.3169296,-5.148202,2
-3.3735213,1.9915304,1
-3.132324,1.47896,1
3.9573255,3.8835833,3
5.580257,3.5179503,3
0.4559282,-3.558551,2
-0.14704589999999995,-0.5572817000000001,0
3.9967523,-2.985787,3
0.9509311,-4.0788217,2
-1.111269,-0.03560410000000003,0
-0.20719599999999994,1.20096326,0
-1.5383217,-0.06984663,1
3.0437741,3.193313,3
-4.169187,1.7299244,1
-4.337343,2.4573174,1
1.4360759,-4.124615,2
-3.7400072,2.019994,1
2.0479918,-4.9718256,2
1.5263834,-3.976271,2
-4.855276,2.2860599,1
0.24539390000000005,1.4561504,0
-4.2390604,1.6586006,1
5.885365,3.9495347,3
-1.2434645,0.24043879999999995,0
-0.6419238,-0.14194430000000002,0
1.391155,-4.3305407,2
0.93963265,-3.908742,2
3.771552,3.4457042,3
0.24241140000000005,-1.3213298,0
-4.3300786,1.9743288,1
-2.4423783,-0.76127195,1
-0.3666153000000001,0.6404947599999999,0
3.2586975,2.5645182,3
0.005265949999999964,-0.9629909999999999,0
-3.5948381,2.1009076,1
-3.8996494,0.9419632,1
-0.30127689999999996,-0.4952259000000001,0
-4.7785664,2.7152836,1
0.8198104,-3.969832,2
1.4657109,-4.743848,2
-4.178233,2.464726,1
5.117254,-0.9720134,3
-5.010777,2.7535334,1
1.5754333,-4.0549803,2
-0.41255299999999995,0.04964400000000002,0
1.3428662,-4.0385437,2
-0.6655278,-0.601132,0
5.490407,4.1570444,3
4.304525,2.5703177,3
-3.829053,2.1645503,1
2.3987622,-5.399952,2
-0.13254980000000005,1.12324643,0
4.332635,3.0324805,3
-4.6958485,2.2715466,1
1.9377689,-4.7048073,2
0.8802012,-3.9485807,2
5.2114305,3.6329796,3
0.031128299999999998,-1.4073272000000001,0
-4.6015215,2.2590778,1
2.652857,-4.195344,2
5.123397,2.2562604,3
-4.3482776,1.9987495,1
-4.2731233,2.0327013,1
-4.239041,2.0178235,1
0.09235610000000005,1.3637514,0
0.6282208,-4.085241,2
5.4213805,2.5227854,3
2.009571,-4.7369566,2
-0.5031322,-0.7624162000000001,0
-0.9053864,0.10872689999999996,0
-3.868957,2.0306334,1
0.27424740000000003,1.36194634,0
1.2744889,-3.205073,2
2.2529354,-4.911851,2
4.344107,3.5566475,3
1.0545921,-3.550306,2
4.4882298,3.0613863,3
-1.044006,-0.06892349999999992,0
1.0730715,-4.2905064,2
0.72869873,-3.4744205,2
-0.37515300000000007,-0.1570480999999999,0
4.0383224,-2.0960221,3
1.2894816,-4.0232506,2
-0.4531938,-0.16149970000000002,0
-0.5875478000000001,-0.5214266000000001,0
1.7270854,-4.269452,2
1.3679373,-3.810317,2
1.4772811,-4.2127957,2
-0.1679227000000001,-0.7610481,0
-0.5276859,-0.5308128999999999,0
-0.4881150000000001,-0.41118980000000005,0
-4.680412,2.6534908,1
2.6656475,-4.646072,2
2.4124196,-3.5981524,3
0.36164773,-3.2059152,2
4.026603,3.3583343,3
0.61662376,-3.740234,2
-4.3691587,2.0076349,1
2.9242597,-1.2261517,3
-0.3942619999999999,-0.30581879999999995,0
3.724556,2.3046033,3
-4.0277824,1.7040565,1
-3.214134,1.6396918,1
3.5081892,2.8597744,3
-2.8586438,1.1289399,2
-0.9635407,-0.12854359999999998,0
-0.04190350000000009,-0.5646336999999999,0
-4.498843,2.388673,1
0.25230070000000004,-1.3881611999999999,0
3.536807,3.1391752,3
-0.6214303999999999,0.0600581,0
1.0968163,-3.7714303,2
-4.5629387,2.2332067,1
-4.228353,1.9830098,1
4.2285414,3.8804424,3
-4.6315327,2.3009758,1
4.3927956,3.4831607,3
-0.25706819999999997,0.25933003,0
5.094381,3.875624,3
0.14683282,-3.642344,2
3.9195366,4.1913776,3
0.06185790000000002,-0.9907805999999999,0
-4.0364466,2.4832478,1
-4.214017,1.9606512,1
-4.633731,2.117021,1
1.0986507,-3.4901962,2
-0.9037051,-0.09269799999999995,0
1.0852506,-4.4219003,2
-3.8007824,1.4706364,1
3.6670218,3.6299284,3
-4.319827,1.887989,1
1.3300786,-4.6035895,2
0.6203922,-1.5409837,0
-4.272829,2.5626886,1
3.675868,4.0052423,3
-4.6793246,2.213306,1
-2.3439074,0.1803664,2
3.3665152,2.563742,3
-4.384594,2.5791135,1
1.3240998,-4.6657734,2
3.3927722,0.8464432,3
1.2996087,-4.1342154,2
-0.023412200000000105,-0.44708970000000003,0
3.850388,2.5407057,3
-0.7071484,-2.9744349,2
-0.8470641000000001,0.22713863999999995,0
-0.37622620000000007,-0.4030334,0
-4.119439,2.7046473,1
2.9324312,1.0856249,3
-4.7081122,2.086508,1
0.9426367,-4.226102,2
-0.8243613000000001,-0.3205815999999999,0
-0.22507640000000007,-0.29995130000000003,0
-4.72735,2.1483414,1
4.5272064,4.0847006,3
-0.5452543000000001,0.2404851,0
0.6155124,-4.0595446,2
-4.551568,2.246295,1
1.7903724,-4.3891687,2
-2.3418713,-0.7619854,1
-0.47724370000000005,-0.5390565,0
3.4744005,2.420531,3
6.0427594,3.9734037,3
3.067309,3.408158,3
4.421029,3.6480877,3
-3.7149107,0.5464096,1
3.2475023,3.2509596,3
3.0861964,3.1661098,3
-4.0491056,2.0523515,1
1.6854198,-4.559042,2
4.239391,3.4363868,3
-0.1716508000000001,-0.6262485,0
4.354115,4.3699007,3
-4.2156854,2.0691547,1
-0.90215975,-2.9570606,2
-0.17101741,-3.502218,2
-0.7825599000000001,0.018483000000000027,0
5.619893,3.7569997,3
-4.5442038,2.3038962,1
0.53101265,-3.7482755,2
4.113325,3.474468,3


==> figures/esoteric/pca/acdc/0/MixUp_Clean_0_depth_0_pca.csv <==
PC1,PC2,label
4.664352,-1.2422591,2
5.049201,-0.76447046,2
-0.7747358,3.8432312,1
1.735732,-0.3705909,2
-3.0891762,-2.7747052,3
-3.3176894,-3.4093492,3
-2.7048087,-2.8833592,3
-0.65249217,-0.53809977,0
-0.644211,4.1793504,1
-0.8288135,0.39216197,0
5.781144,-0.82513416,2
-1.2037805,3.4936197,1
2.9944973,-0.9208697,2
-0.9295404,0.84392595,0
-1.203565,3.4017413,1
-2.3049498,-3.5184383,3
-0.15757275,0.05734408,0
-0.9249519,1.0481778,0
-0.8587683,0.5234124,0
-0.861933,3.9980752,1
-1.5252299,3.6894307,1
-0.13063419,1.4206733,0
3.755725,-1.6699902,2
-1.0892487,3.4083622,1
-1.0413799,4.2792683,1
-3.6127944,-3.02686,3
-0.7815705,4.4205127,1
-0.5480476,4.58618,1
-1.1581268,3.4977639,1
-0.977198,1.0618255,0
-1.2769935,4.043468,1
2.3820763,-1.895435,3
-0.82478034,4.2423224,1
-1.2714841,0.87626374,0
-1.1804721,0.886884,0
5.3696737,-0.73852885,2
3.1600971,-0.8807112,2
-2.4389298,-3.4673162,3
4.042127,-0.97881794,2
5.918932,-1.4467349,2
0.3561356,-0.44202033,0
5.9492135,-1.0630089,2
-1.0644491,3.9503083,1
0.9112164,0.91243476,0
-3.3415675,-3.2112556,3
-1.0305059,3.7785852,1
-2.7785263,-4.1768365,3
-3.6307554,-3.9038043,3
-0.72899395,0.6034718,0
-1.0956119,3.7941556,1
-3.3501372,-3.5038412,3
-0.84859365,0.97685516,0
3.6856308,-1.2887459,2
4.2635117,-1.4748379,2
-2.7785494,-3.4467432,3
-1.2602229,3.6539843,1
-0.64623123,-0.036983997,0
-1.1176916,0.85812694,0
4.6255245,-1.6627091,2
-1.3723658,-0.38085148,0
-3.0149267,-2.9759052,3
-1.5042373,0.35549042,0
-0.6880252,4.1967087,1
1.220616,2.4996033,2
4.2652593,-1.4850371,2
4.0165277,-0.43268642,1
-2.5138583,-3.7700548,3
-3.2677011,-3.3365088,3
-3.4406462,-3.4920323,3
-3.229151,-2.6982236,3
3.7347784,0.45204026,2
2.6647153,-2.075471,2
-0.8759332,0.64253414,0
-0.93839765,3.7320292,1
4.7516074,-0.57337284,2
-1.0332253,-0.25530872,0
-3.1623092,-2.7946258,3
-1.7308134,0.22529003,0
-0.67058945,0.3896772,0
5.5061483,-0.84258854,2
2.3496294,-1.7791427,3
-0.16918707,0.5383412,0
-0.8981274,1.3136494,0
-1.3733872,0.5573328,0
2.108333,-1.7267073,2
-0.9513606,0.6658368,0
-1.2234704,3.460342,1
-1.3980752,0.3623749,0
-3.660554,-2.7328253,3
-2.808689,-4.335545,3
-3.0118885,-3.3812943,3
-0.64844537,4.3904614,1
-1.1245646,3.9796758,1
-1.5754178,-3.3811934,3
-2.955822,-3.0744526,3
5.5943723,-1.510911,2
-3.1417246,-3.5294483,3
0.004787922,0.23357391,0
-2.6074038,-2.5758421,3
1.3512689,-0.46048906,0
-1.1139683,0.49607438,0
-2.9388652,-2.8723948,3
-0.9892423,3.6385045,1
-0.86407304,4.0830026,1
-0.9555731,4.337622,1
-0.96957695,4.055844,1
-1.2011966,3.4446657,1
4.329418,-0.7332256,2
-0.06762314,0.53315437,0
0.2619604,0.40925807,0
-1.4516482,3.152189,1
-3.1242867,-3.1807792,3
4.6267295,-1.1586902,2
-0.33679712,0.69906497,0
-0.93503636,3.6802917,1
4.271401,-2.315766,2
-1.4442455,3.0847864,1
2.7950196,-2.1489134,3
-3.048584,-3.2792695,3
-3.6517277,-3.4624352,3
-3.3583474,-3.2058096,3
3.1077142,1.3059076,1
-1.2192988,3.4687464,1
4.2975554,-0.82885015,2
-0.9399751,4.011505,1
4.983602,-0.14698198,2
-2.217962,-3.5757556,3
-1.19307,0.6057042,0
5.4725857,-1.8907529,2
3.700369,-0.7200985,2
2.5970354,-0.8614882,2
-1.2506157,0.15476757,0
4.115335,-0.9597924,2
-3.5532603,-3.4572597,3
-1.1429839,0.5921036,0
-2.3276453,-3.2541351,3
5.225216,-1.1075283,2
0.6311766,0.86624414,0
-1.0352662,4.2317944,1
-0.7444614,4.3654747,1
-2.8400435,-4.486416,3
4.8978667,-0.91678035,2
5.0469136,-1.3603305,2
-0.66960686,4.2656302,1
5.360773,-1.731121,2
3.542924,-2.315825,2
4.477282,-1.3854691,2
-3.120667,-3.3558114,3
4.2102537,-1.951686,2
-1.0672491,4.116267,1
-1.3151126,3.4847853,1
-2.959052,-3.436665,3
-1.0262136,3.8719203,1
1.186385,3.2533674,1
4.826764,-0.46592286,2
0.30805838,0.7434764,0
5.531041,-1.5287691,2
-0.95879084,4.154553,1
-0.9437807,3.8617811,1
5.0826716,-1.2109269,2
-0.9750035,0.5416128,0
-0.77704376,4.038556,1
-1.0934248,3.8112156,1
-1.0139406,3.7986238,1
-0.76243305,4.352705,1
5.257586,-0.4651833,2
6.354044,-1.6465939,2
-2.9615936,-3.453832,3
-2.6376605,-2.4923332,3
-3.7096057,-3.4253674,3
-1.5941571,0.4480089,0
-3.7589674,-3.055819,3
-3.3392243,-3.09921,3
-1.0533228,1.0483514,0
-1.0066199,0.41578412,0
-0.88770103,3.7491243,1
3.1763926,-2.3316321,2
-1.1335151,3.8007002,1
-0.9389467,0.34056103,0
-0.9530091,4.1836224,1
-1.1183498,4.184195,1
-2.6385775,-2.4792717,3
4.9445376,-0.5406246,2
5.1116934,-0.76329386,2
-0.94358015,4.0254703,1
3.759543,-1.0565367,2
-0.42926455,1.1826384,0
-3.2882528,-3.2992115,3
-0.97269064,4.06245,1
-3.731853,-3.5952244,3
4.652809,-1.1655637,2
4.655261,-0.62728167,2
-0.6579773,1.2968469,0
-2.678214,-3.3213778,3
-1.31375,0.63328415,0
4.4651937,-0.7760135,2
-1.0837929,3.2529466,1
-0.9324597,3.7581878,1
-1.0757161,-0.034293383,0
-3.6293254,-3.1616895,3
-0.99136245,4.1347966,1
4.0569744,-0.8644184,2
0.7757629,0.006765455,2
-1.0370154,3.9422743,1
5.2102995,-1.1870202,2
-0.9061141,0.54824525,0
-0.86686033,0.39983305,0
3.0387812,-0.03952858,2
0.45262313,0.6640566,0
-1.1015735,3.7504668,1
-1.0270803,4.113533,1
5.424431,-0.61560667,2
-3.588894,-3.294439,3
-3.5438404,-2.7655747,3
4.4266224,-1.105317,2
-0.5904727,4.457138,1
-1.4290338,0.6731844,0
-3.0299864,-2.921978,3
-0.4876697,0.37208363,0
-0.95541227,-0.21031699,0
-1.1018827,0.7463453,0
-1.0933712,0.4506507,0
-3.1826344,-2.8015704,3
-0.81536686,4.3971457,1
-3.0354924,-3.3898592,3
-1.5961187,0.41286176,0
-3.096653,-2.5117328,3
-0.45282167,0.30272666,0
4.9369,-1.2490213,2
-1.2494097,3.3280342,1
-0.058585644,0.038675398,0
5.8530426,-1.0157752,2
-0.8419028,0.5201955,0
-2.9425173,-3.547091,3
-1.0473698,-0.4141583,0
-0.3130132,0.7422248,0
-1.1248344,3.981263,1
0.40765977,0.35742646,0
-1.2718184,0.8750874,0
-0.72626114,0.4777214,0
5.0869904,-1.9859458,2
-1.3598199,0.5336674,0
3.7205644,-1.237102,2
-0.762719,0.4114144,0
-0.8726317,4.184616,1
-3.8545122,-3.2743995,3
-1.4362292,1.0470513,0
-1.0223212,3.9776504,1
-1.1534986,0.9457349,0
-1.2494148,3.3352988,1
-1.2510556,3.697599,1
-3.128666,-2.5711691,3
-3.4150734,-3.2390122,3
4.933085,-0.44271526,2
-1.0687802,3.7191854,1
-2.9320698,-3.4919446,3
-2.259575,0.059862763,0
-0.793157,0.4801195,0
-3.309711,-2.6952622,3
4.106335,0.41655457,2
-0.8378733,1.0552379,0
-0.9890603,4.062527,1
4.163599,-1.818807,2
4.827295,-1.1835618,2
-3.7098408,-2.7171738,3
-1.2169855,1.197112,0
-3.2889676,-3.5679007,3
6.284659,-1.8324388,2
5.510767,-0.49643412,2
-2.9641752,-3.0278666,3
-1.1036484,3.7001946,1
-1.4475192,3.3400977,1
4.2233734,-0.8689563,2
-1.2228354,1.2806509,0
-0.8703887,4.572467,1
5.5402794,-0.88822174,2
1.7345885,2.3437846,2
-3.4952917,-3.4751194,3
5.496516,-0.7246113,2
-1.4342527,3.523958,1
-1.0310252,1.2699907,0
-1.505864,-0.0057001114,0
5.6246247,-0.51633286,2
3.7468195,-1.889294,2
-0.8223352,4.035495,1
-1.0534645,-2.742199,3
-1.1662072,3.846264,1
5.306898,-1.603661,2
-0.26775968,0.42746368,0
-3.7319984,-2.8222642,3
-3.2734456,-2.7835128,3
-3.2493486,-3.425406,3
-2.709435,-3.2218058,3
-0.7594061,0.6486834,0
-0.48250407,4.4400105,1
3.485989,-1.5533911,2
-0.8151876,0.3771846,0
4.590261,-1.7747892,2
-1.0842249,4.0442586,1
-0.69900686,3.9166534,1
1.3664173,0.4246194,2
-1.0510876,3.2574298,1
1.3536264,-1.9906329,2
5.5134196,-1.5610484,2
-1.0726402,4.429438,1
-0.9540512,0.61938125,0
4.008316,0.6141499,2
-0.7031668,1.1581814,0
3.1597624,0.5613146,2
-0.83843356,3.9704642,1
-2.6505551,-2.9330077,3
-1.3082035,3.5907843,1
-1.2358357,3.827081,1
-0.7414425,4.14897,1
-0.8058854,4.4302897,1
-0.9137748,0.53015065,0
-0.6330769,0.35456294,0
2.0433254,-0.5315379,2
-2.7647438,-2.7454128,3
-1.2005364,-4.119517,3
-1.1833395,3.6340373,1
-3.4403958,-2.9228587,3
-1.4989967,3.4331934,1
1.3282567,3.2312338,2
-2.8348098,-2.6497543,3
-1.6557319,0.31321698,0
4.7811856,-0.8624158,2
-0.92543525,0.78573465,0
-1.2478701,-0.30365178,0
-4.089095,-3.6297398,3
-3.7092443,-3.1385036,3
-3.4885435,-2.9900687,3
-1.4820209,0.6078185,0
0.043996215,0.28836042,0
-0.630197,1.3559457,0
-1.1354882,0.70812476,0
-2.4501863,-3.8869286,3
-1.1168692,4.021272,1
-0.91572964,1.1385874,0
0.011488676,0.7690761,0
5.0359087,-0.996423,2
-0.93685615,4.2080245,1
5.0506206,-1.1991016,2
-0.9809005,0.7038363,0
0.41968882,0.21246314,0
-1.0041741,3.5514712,1
-1.013897,3.6750526,1
-2.9948478,-3.1521347,3
-0.9896724,0.37421694,0
-1.1773858,1.3022262,0
4.200762,-2.6169844,2
-0.8253006,3.9393818,1
-0.7094357,4.005975,1
-0.6754789,0.47492212,0
4.398461,-1.6431354,2
2.3274636,0.26098943,2
5.9113574,-1.2376113,2
-2.7141037,-2.9693244,3
-2.3275251,-2.8724089,3
-1.8684788,0.28849673,0
-3.3948126,-3.160715,3
-0.8066387,0.271406,0
-3.0850034,-2.9345598,3
-0.32894468,2.816219,1
-1.2936982,0.23497663,0
-1.0917177,0.76495254,0
-3.1194654,-3.1306129,3
-3.5666022,-3.476791,3
-1.2909397,-4.4145703,3
-1.0604053,1.0536247,0
5.0394564,-0.69394064,2
-1.0469229,0.9871079,0
4.1252327,-1.2503854,2
-1.0755748,4.204196,1
-3.0465965,-2.8773959,3
-3.569293,-3.1320338,3
-0.9166175,3.6536636,1
3.5627203,-1.6614445,2
-2.9224524,-3.3938138,3
-0.9190687,4.430801,1
-1.1654838,0.8258934,0
-0.76797974,0.68299663,0
0.7538537,0.71640486,0
-0.76063657,-3.93331,3
-1.0282328,1.1122173,1
-1.2340649,3.7315054,1
-0.6130745,1.3019218,1
4.830978,-2.2743132,2
0.49427164,0.6427891,0
-1.4599789,0.6552747,0
-3.316655,-3.7698426,3
5.033102,-1.0766658,2
-3.3583455,-2.8015592,3
0.59759057,0.88467234,0
-3.2574081,-3.7015634,3
-1.7221787,-2.7450297,3
-1.9972105,-3.646974,3
-1.151814,0.74880016,0
-3.467566,-3.071857,3
4.040649,-0.85187995,2
-2.915927,-3.6525793,3
-1.2417897,0.092063874,0
-3.520349,-2.2918994,3
-1.011632,4.4545712,1
-0.99022484,4.501064,1
-2.7489047,-2.5942621,3
-3.4289193,-3.283864,3
4.9101696,-1.5689117,2
-1.4046589,0.5008795,0
-1.3538842,3.6184661,1
3.2317095,-1.7819532,2
5.1046047,-1.2863764,2
-3.2321782,-3.3066146,3
-3.0551186,-2.881943,3
-0.6060675,0.38673183,0
0.039185166,0.62857246,0
4.8809586,-1.4679403,2
-3.3672192,-3.0420127,3
4.8015323,-0.8441727,2
-0.55121934,4.3063984,1
-2.2920978,-3.5834165,3
-0.51156384,1.0203522,0
4.636324,-0.9288689,2
-1.9233937,-3.694888,3
-1.2766292,2.6434195,1
-1.4210354,0.72964245,0
-2.3358073,-3.0420213,3
-1.1574767,3.9221952,1
-1.0239002,3.5019672,1
-0.79654056,0.6362216,0
4.7166214,-1.7668897,2
-1.3509234,0.5949385,0
-3.133604,-2.7794414,3
-1.358225,0.60227597,0
-1.145258,3.8343368,1
-2.9379776,-3.1970344,3
-1.5095434,0.42215848,0
4.826,0.15598509,2
-0.9493468,4.119121,1
3.1590953,-0.36666742,2
-0.23398697,0.25252742,0
2.8210611,-2.170455,3
-0.3391887,0.89252055,0
6.5313587,-1.6626424,2
4.539643,-1.159098,2
-1.2114646,3.145613,1
-1.5724795,0.58736056,0
-0.957913,4.025429,1
5.44595,-1.0227431,2
-0.89439046,3.7155366,1
-0.99092954,0.9724027,0
4.390936,-1.0382504,2
-0.83632225,4.002158,1
-3.288011,-2.9452412,3
3.8611155,-1.0639647,2
-0.24800658,0.18226719,0
-0.7385776,4.048722,1
-0.79486024,4.3566723,1
-2.68844,-3.139122,3
-0.33079505,3.38422,1
3.7445536,-1.6521493,2
-2.994938,-3.4517803,3
-3.1863232,-3.2852168,3
-1.0716281,3.640708,1
4.8633776,-0.98109984,2
-0.6681715,0.2600966,0
-3.6054006,-3.0015874,3
-3.2909508,-2.6563447,3
-1.110831,4.10918,1
-1.4248118,0.54604363,0
-0.9881753,3.7843103,1
-1.161766,3.8557537,1
0.12919497,0.81249934,0
-1.0325148,0.46350604,0
-1.1704667,0.87103945,0
3.3763804,-0.4280037,2
-0.77255446,1.8393805,1
-1.2892793,0.49720997,0
5.197148,-1.6352094,2
3.4617152,-0.93832743,2
5.1362324,-1.4235713,2
5.021438,-1.9702994,2
-1.2085003,0.5467413,0
3.5315132,-1.1355078,2
-3.4783006,-2.7950554,3
-0.625194,3.5433629,1
-0.7809262,0.8786876,0
4.429009,-0.66356635,2
-3.0535583,-2.7658331,3
-3.5410228,-3.5312862,3
-1.158864,3.4122813,1
-0.4546718,-0.9960742,0
-1.0236619,0.57497025,0
-1.342604,3.1911836,1
-1.1824491,3.5060906,1
-1.0509698,3.577008,1
4.6097445,-1.9224797,2
-0.8865051,3.9078238,1
-3.14361,-2.8848553,3
3.4793043,-0.9554503,2


==> figures/esoteric/pca/acdc/0/No_Aug_Clean_0_depth_0_pca.csv <==
PC1,PC2,label
-1.6026406,-4.0348744,1
5.690694,0.42971176,3
-2.9327033,-2.3914309,0
-1.2124178,-2.1911373,1
-1.7163315,-0.6038878,1
9.196426,0.55560744,3
-1.3032215,-1.1843902,0
-0.9378221,-2.7632818,1
-1.9466624,2.9332366,2
-1.1958289,-1.1044447,0
0.046242297,-0.48453218,3
4.4537487,1.0288972,3
-0.8546848,-0.7744083,0
-1.4271657,-1.4764739,0
-1.2317507,1.1399657,1
6.2586083,0.16248834,3
-1.2971903,-0.12735665,3
-2.0476184,4.3909564,2
-0.18728083,-2.093509,1
-1.3199364,-1.2812501,0
-1.5339432,3.0013258,2
-1.6102896,1.4452822,3
-2.0503552,-0.5687151,2
5.1890726,0.37741303,3
-1.2330241,-3.856111,1
-1.0443044,-1.3093404,0
-1.1855102,0.18794999,2
-1.2891468,-0.77032864,1
-1.6459818,-0.71300054,3
-2.1220856,3.5278964,2
-2.1045947,-1.0093259,1
6.5608244,-0.5771909,1
-4.110771,-8.353049,1
6.206918,1.5006789,1
-0.193699,-5.4617896,1
-2.7895415,-5.9685173,1
7.885647,0.45233002,3
-0.86899674,-2.3523772,1
-3.1888807,-4.7946715,2
7.76083,0.46780056,3
-1.102469,-2.6830418,1
-1.2415075,-0.111750685,0
-1.1685274,0.5621091,1
-1.1794837,-1.0048997,0
-1.4779592,-0.34529784,2
-1.6754818,0.6380797,2
6.4117713,0.04621478,3
-2.7974865,0.4796184,2
-2.6065745,0.28627607,1
-1.7662232,2.5979211,2
-2.2641592,-5.1190553,1
0.08288622,-1.1003639,3
-0.18639961,-0.7126833,3
-1.2729399,-1.7622201,0
-1.3344426,-1.9899342,0
-1.0968814,-0.8119931,0
-1.0063015,0.48353028,2
-1.2530708,-0.80503017,1
-1.8206079,3.7608376,2
-1.5677924,-0.32159132,3
-1.3232061,-1.6019506,0
-0.70440394,0.0067844912,0
-2.4105213,5.4543858,2
-2.3584855,5.296782,2
-2.423556,2.1882684,2
-0.94854444,-2.8571594,1
12.307247,0.6849551,3
-0.6413684,-5.882782,1
-1.2775016,-1.6542965,0
-2.2634063,4.984621,2
-1.7090266,-2.770805,1
-2.8899195,-8.088631,1
-0.72053796,-0.49594736,1
0.60761553,0.5153607,0
-0.888324,-0.11096183,1
-2.532748,5.808846,2
0.79442376,0.3411056,0
-3.4461877,8.299508,2
-2.6220791,0.014712311,0
-0.92132926,1.2496077,2
-0.019929707,1.1448295,3
-0.6031332,1.5845208,2
-1.7296464,-0.32356283,0
9.065548,0.35880494,3
-2.0443666,0.11666979,1
-2.1592493,4.7627716,2
-0.8515247,-2.217625,1
-1.0936066,0.23219916,0
-1.2309558,-1.7060094,3
5.006255,0.4239769,3
-2.9392812,6.8549795,2
-2.7537737,-3.9962847,3
12.953137,0.405413,3
-0.56144035,0.259859,0
-0.49011725,-0.63601613,3
6.7866035,0.48375756,3
4.388957,-0.044331692,3
-3.0675883,7.1620617,2
1.4403555,-2.375167,3
5.3117366,0.38999575,3
-2.6194215,1.1004868,2
-1.5510583,-2.7969835,1
3.5676765,1.7899339,1
0.36737514,-2.5518095,3
-1.2391002,1.4272738,2
-2.6795876,6.117237,2
-0.44209838,0.24926731,0
-1.6996703,-0.3692798,0
5.8388395,0.37039915,3
-1.3219299,-0.70919687,0
-2.3177624,0.096087426,2
-1.3555574,-4.5125117,3
5.5294228,0.4189232,3
5.499567,0.4367792,3
5.0555477,0.34912315,3
4.4260316,-0.117102884,3
6.325188,0.6908878,3
-1.4807816,-1.9006472,1
-2.0538242,-3.9855669,1
0.76810974,-2.3297591,3
-2.1769671,0.18761301,2
-1.1781704,-0.9598091,0
-1.8019662,3.7632318,2
1.9110103,0.9286402,3
-1.5710948,-0.9120795,1
-1.2415974,-0.95048827,0
7.9856663,0.7027468,1
-0.9301054,-2.707206,1
-1.2191424,-1.1858157,0
5.648325,0.42530876,3
-2.477498,5.543503,2
-2.0493548,4.4452853,2
5.3843994,0.4139588,3
5.8498893,0.43256137,3
-1.1776538,0.24820238,0
-0.80670536,-0.6183417,2
0.110137224,0.5846487,1
-2.0047023,-0.4801982,3
-1.125982,-1.1157871,0
-3.430049,-1.6912916,2
2.5136065,-1.2592808,1
8.273148,0.19514322,3
5.2863965,0.68715245,3
-1.8402069,3.8450398,2
-1.9043126,-0.5378042,1
-1.638196,-0.15407756,0
-1.638062,-2.1153758,1
-1.4946511,-1.3222508,1
-2.63323,4.4056573,2
3.5653415,2.025663,3
-1.0419004,-0.52725637,0
-0.72130096,-0.6584665,1
-1.5088778,-4.0243797,1
6.336085,0.45556393,3
-2.831086,1.8303759,1
-1.0005413,-1.2510836,3
-1.9170957,-5.4563,2
-2.7455096,-3.16052,1
-1.6782324,-0.16540244,0
-2.1412594,0.20755227,1
0.12798142,0.6094959,0
-1.1300097,-0.8523151,0
-2.4808993,1.2605078,1
-1.1567968,-0.8958433,0
-1.4890614,-2.1081133,0
-2.1874635,-0.56786585,0
-2.4788747,5.532227,2
-0.9066304,-2.2725747,1
-0.22679056,0.7255691,2
5.5016336,0.41174257,3
-1.3526124,-1.8192829,0
5.2534695,0.37269258,3
-1.2440671,-1.0116644,0
-1.1871145,-1.3058649,0
-1.7369366,-2.324764,0
-2.477621,5.590277,2
-1.147794,-1.0484018,1
-1.9410841,-0.13434458,1
-2.1706836,4.74941,2
3.349381,-0.18470368,3
-1.6370263,-2.5962007,0
-2.9675581,6.9822803,2
2.2283766,2.3146858,3
-1.2933973,-1.6512034,0
-2.7931824,6.4416428,2
-1.3043878,-0.09904859,0
-0.99465257,-0.33422327,0
-1.4935222,-2.1391475,1
-1.6397717,3.3157372,2
11.443422,0.70529217,3
1.4163651,1.371548,3
-1.7801857,-0.028591938,0
-1.378844,-1.1023988,0
-0.6894138,0.70720446,0
-1.2437884,-1.0119371,0
-3.255137,-4.2517667,1
-1.1585001,-1.0005966,1
-1.602922,0.399126,1
-3.0974987,7.283732,2
-2.3133914,1.8975425,2
5.7145433,1.7130326,3
-1.0956374,0.009294607,0
-1.989502,4.268461,1
-2.4889517,2.7764223,2
-1.260135,-1.4003931,0
-2.3919725,5.4144735,2
-2.048899,4.431797,2
3.6004515,-1.2317575,3
-1.3452729,-1.0603956,0
11.974567,0.17298718,3
-0.98487014,-0.9731038,0
-2.3988242,5.406017,2
-1.3479993,0.07279417,1
-1.9591188,4.2364597,3
-1.603195,3.2641103,3
0.7342573,-1.0874405,2
4.474843,0.36262485,3
-1.304414,-1.1756089,0
-1.7607825,-2.842456,1
-1.8040779,-0.4785887,0
10.190199,0.229462,3
-2.3226895,0.0076531693,2
-1.5823283,2.3836973,3
2.4466112,-1.2235599,1
-0.88265777,-1.2579325,0
-2.104916,4.5770745,2
-1.4315494,-1.2275705,0
-2.4216764,-1.1809187,1
5.958684,0.31601056,1
-0.87943983,-0.77314836,2
-3.5807471,-3.2475169,2
-1.1780711,-3.6911445,1
-2.772484,-1.257517,2
4.858397,0.38735527,3
-1.4632645,-0.037863754,2
-3.0307956,1.3324519,0
-1.3310268,-3.255,1
-2.4699214,5.5591416,2
-1.5813067,-0.78748024,0
5.543916,0.42307046,3
-2.2051866,4.8626347,2
4.6749787,0.2313449,3
-4.2277756,-0.96793395,2
-2.352632,5.245729,1
-1.4305277,-2.302545,0
-1.8883927,-3.9765627,1
-1.5101669,-1.5589893,1
-1.7433965,-0.55103385,2
-0.8533275,-2.1299694,1
-0.20844457,0.49507117,0
-0.95395875,-2.8889089,1
5.4627595,0.4135339,3
-4.663978,-4.6806536,2
4.701714,0.37949014,3
5.4420652,0.40553918,3
-1.2931912,-1.6179385,0
-1.3809786,-0.6824664,0
8.229453,0.47741073,3
-1.9080689,2.0550027,2
-1.9580564,4.187497,2
4.4836698,0.7501016,1
5.272643,0.40340823,3
-2.0216634,1.944218,2
-1.7624164,-0.8483832,1
1.3120229,-1.6004863,3
8.305925,0.5387759,1
-2.0100634,4.268786,2
3.2603061,2.6769953,3
8.115566,0.86392623,3
1.7036016,-1.807745,1
-1.8791893,1.9490348,2
1.3062108,-0.21064445,3
5.678082,0.9926994,3
-1.5420935,3.0680957,2
-1.9781356,4.2218738,2
6.294805,1.7712878,2
-2.9698713,-3.7101238,1
-0.66523355,0.664377,0
-1.1521466,-1.2034205,0
2.873725,0.057913445,1
-1.3283699,-0.88298017,0
-0.1976029,0.17371875,0
6.0886264,0.30728438,1
6.694856,0.44562998,3
-2.165338,4.705037,3
-1.5471807,-0.33507726,3
1.1193068,2.2765205,3
-1.3223346,-1.6914059,1
7.692788,0.4119904,3
-2.0749068,-3.0736063,1
6.1070065,0.43564722,1
-4.410028,-7.041169,2
-0.99697894,-0.50881875,0
0.64934844,0.35119772,0
5.7154427,0.13467096,3
-3.3750582,-6.075803,1
5.994476,0.4916524,3
-1.0526084,-0.5515515,0
-0.87210196,-0.16327462,0
3.717153,-0.8214977,1
-1.0053583,-2.7824306,3
-1.0866234,-3.2465928,1
-1.794189,0.8552179,3
-1.0367151,-3.4264567,1
-0.68630016,-0.30941176,1
-0.31528842,-0.030065678,2
5.754757,-0.4658901,3
6.6565533,0.45554414,3
-1.7241147,3.487138,2
-1.4902749,-1.380989,0
-1.837084,2.4776132,2
0.31307513,0.084965125,0
-1.1549177,-1.0321305,0
5.257013,-0.9952939,3
4.0682106,0.7976665,3
6.6244407,0.47602606,3
-1.5156074,0.055139042,0
-2.070047,4.4593854,1
-1.3817868,-1.3578175,0
-1.1247971,-0.99959236,0
9.863552,0.41605031,3
-1.0420837,-0.3695467,0
-1.3466351,-1.6257015,0
-0.9178635,0.01763118,2
-2.504924,5.5249767,2
-2.0619526,1.1298034,2
-1.3995047,-0.030275933,3
7.150515,0.48055172,3
-1.3324679,-0.39876825,0
-0.3892047,-2.2821252,3
-1.627799,3.241272,1
-2.3033366,5.121525,2
9.039059,-0.14725837,3
-1.900044,3.9509168,2
-2.9190228,0.8037295,2
-0.8224031,-0.7827818,0
-2.8483996,6.5056443,2
-1.8615441,-1.633122,3
-3.8004062,1.0244894,1
-1.1941881,-3.83531,1
-2.732926,6.254178,2
-2.4891818,1.6822644,2
-0.40976244,-3.9401224,1
-3.9166112,-6.268245,1
-1.8214276,-0.8089471,1
-1.085439,-0.52892125,0
-2.3501394,5.200538,2
-2.1468256,4.7293468,3
6.1780505,0.20987202,3
-1.3334408,-1.6026255,0
-1.1760842,-1.3070976,0
-2.9317336,6.777938,2
-2.1718845,0.6323525,2
3.567647,1.8588399,3
-1.3905349,-2.0957017,0
-0.8981894,-2.503711,1
5.4022927,0.5709587,3
-0.7242296,-1.3121463,0
-0.45802033,-0.56743747,1
-1.0401579,-0.34025458,0
-1.0809088,1.2178715,2
-1.2973616,-1.2267922,0
-1.6889274,-0.3351758,3
5.086485,0.23238909,3
-2.3551204,5.23381,2
-1.6430404,3.4133685,3
-2.1699903,1.6809906,2
-1.4256198,-2.1001399,0
-2.3862357,5.3310094,2
-2.837827,1.6367221,2
-0.895603,-2.5334604,1
-1.251495,-1.169498,0
-1.6167731,-2.1708026,1
0.12636113,0.32327032,0
-0.8911554,-2.4746182,1
-1.2820717,-0.7273833,0
-1.5178173,-0.46952707,0
5.0136147,0.39934325,3
-1.09446,-0.91344947,3
-3.2764158,-8.723388,1
-2.1927853,4.8387675,3
-1.7152193,3.5534177,2
-1.2526523,-1.339439,0
-1.6472964,-0.36124328,2
2.1882071,0.4908003,0
10.896947,0.5563452,3
-0.81492186,-0.11517484,1
-0.17939493,0.35189536,0
-1.2322052,-1.2568023,0
-1.6491017,-1.605163,0
-1.2865471,-0.51406527,0
-1.2233498,-0.6459587,0
-0.97542924,-3.1715524,1
4.6079273,0.7835102,3
-0.9692662,-0.279102,0
8.935367,0.5592871,3
-2.0230918,2.8566654,2
-2.7635932,-3.2508976,0
7.1534705,-0.16146332,3
-0.14224857,0.13740432,0
12.940171,0.6363729,3
-1.7290783,0.44026548,2
-1.4978375,-2.5486598,0
-0.89325464,-2.5032597,1
-2.9269803,6.746347,2
-1.5628421,-3.5421765,1
-0.17278677,-1.2482798,3
-3.8641107,1.187035,2
-1.2978499,-3.8537996,1
10.057472,0.61543435,3
-2.2816305,1.1388268,2
-1.2311952,-1.114995,3
-1.8135006,1.3376243,3
-1.1520458,-1.4393767,3
-0.12912378,0.14581373,0
-2.9976442,2.2296731,2
-1.4608631,-0.5429465,3
-1.021692,0.9529952,2
-0.28634217,0.3445875,0
-1.8648493,-0.06799591,0
-3.1231995,0.6523574,1
7.3782053,0.3557154,3
-1.6913297,3.4522424,1
-0.8736087,-2.3556583,1
-1.0135838,-0.37892872,1
-1.9765358,1.2456598,2
-1.3516843,-0.92212695,0
-3.019334,7.088321,2
-2.4184127,5.4488854,2
6.869337,-1.1727744,3
4.7671523,0.36504734,3
0.23508686,-0.4095155,3
-1.138787,-0.39921445,0
-0.8547963,-0.86943406,3
1.9515915,-1.0975347,1
-1.3489733,-2.0019255,0
-3.0140631,-0.6242092,2
-1.3701005,-1.9313674,0
-1.4304739,-1.2718403,3
5.3463097,0.43332487,3
4.6921573,0.1270284,3
-1.9601374,-0.8833508,3
-1.6358006,-4.4613667,1
7.1127853,0.44902834,3
-1.2882508,-0.8290797,0
-1.0939205,-0.31888872,2
4.717735,0.37857518,3
-2.7747827,6.293817,2
-1.331286,-0.8583369,0
-1.1055391,-2.5204835,1
0.22523564,0.40083423,0
-2.3704336,-2.1779363,1
-1.1443994,-1.2004231,0
-1.465598,-2.3128498,0
-1.2272635,-1.2131412,0
1.1436224,1.0792278,3
-1.7974093,-0.26956284,0
0.25584078,0.41561112,3
0.8342722,0.50490665,0
-2.0723636,4.5318336,2
-1.7317939,3.2533042,2
4.769502,0.98332286,3
-1.2793727,-1.0856239,0
-0.8271378,-0.49632818,3
-2.1023018,3.6212072,2
-3.1474035,7.4119935,2
-1.5768676,-2.6062407,0
-0.38301393,-0.09567421,0
-0.04344824,-1.3149438,1
-2.2809234,-0.7440071,1
-1.4092879,-1.3513356,0
-1.1539905,-0.86071163,0
-2.446905,0.5743143,2
-2.289278,5.0245056,2
-1.6606839,-2.936471,1
-3.35716,-4.202877,1
-0.50407153,-1.2470834,1
-1.2653764,-1.4357814,0
-1.2341576,-0.8709508,0
-2.5216656,0.3211931,3
-2.1946123,-0.19174072,1
-0.98817515,-2.9725978,1
-1.7870212,1.6980903,2
4.8282523,-0.793306,3
-1.0441756,0.78054434,1
-1.0515919,-0.4564501,0
-1.9318488,-4.2429714,1
-0.7046687,-0.5489499,2
-1.9084594,-0.1601687,0
-0.9775934,-0.759607,1
3.9364057,0.03702946,1
-2.1231086,2.9257765,2
1.0470395,-2.2635942,3
5.0517673,1.3539823,1
-1.7272873,-3.881265,1
-1.6269653,-1.2275816,2
5.0552173,0.40392983,3
-1.5759728,0.29242486,0
-0.88452744,-2.4794426,1
-1.110985,-1.1981964,0


==> figures/esoteric/pca/acdc/1/nnUNetTrainerNoDAV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-0.76189506,-0.26739496,0
0.819476,-0.49803174,3
-0.28792727,-0.343579,0
-0.81433904,-0.8352927,2
1.1118687,-0.5515302,2
3.901835,1.8331409,2
-0.2941121,-0.85224104,1
-1.0122739,-0.80440104,3
-0.10327613,-0.12564686,3
0.49249613,-0.6240308,2
-0.75639474,-0.721483,0
1.5545768,-0.28361905,1
-1.1244445,0.0281488,0
-0.13188863,-0.5805906,0
1.250446,0.03854099,1
-0.16197932,-0.84271324,3
-5.1487904,3.6289062,3
-4.523764,3.1801097,3
0.49517715,-1.0716833,3
2.035594,-0.80375504,2
-0.030320287,-0.8777889,3
0.4740697,-0.16842301,0
-0.22870529,-0.7319125,0
1.6858586,0.3975597,1
-0.67059386,-0.28822464,1
-4.179593,-2.6842241,2
-1.7899737,-0.0011009574,1
0.031419516,-0.59627277,0
-0.085562944,-0.8634466,3
-4.310465,0.47451854,0
3.2393098,0.31913942,2
0.017887115,-0.9516267,3
0.8148788,-1.0224314,1
0.23534822,-1.2808042,2
-3.63834,-2.181796,2
1.0306097,-1.1350486,1
-2.988761,-0.15651819,0
-1.1840454,-0.65083313,1
2.2482948,0.13883173,2
-0.5101272,-0.73991156,3
2.2997518,0.1201486,2
-0.50903416,-0.74857116,0
0.054661274,-1.0408006,2
-0.008967161,-0.85019886,3
-0.09289098,-1.0910616,1
-0.8818509,-0.31881693,3
-3.3396287,-2.0289881,2
-2.1596193,-1.315732,0
0.19177341,-0.4394173,0
-0.21571302,-0.89370036,0
-1.1982293,0.6564006,3
1.1809484,-1.2642617,3
2.1380148,0.4103958,2
0.089307785,0.7407785,3
0.19674897,-0.6113967,3
5.5800376,1.8643837,2
-0.6702293,-0.15231836,0
3.0797286,3.0541272,3
-1.1120765,-1.5096745,2
-0.26897645,-0.49762708,1
6.1194324,3.7414207,3
-0.18106103,0.4674554,1
-0.96650386,-0.40861142,2
4.298204,1.94263,2
-6.8793426,5.882659,3
4.072344,4.2399855,1
-5.3074117,3.8951821,3
-0.23424804,-1.0643139,0
2.4430408,2.7634401,1
2.3690963,-0.50039196,2
0.99332774,-0.8871374,3
-2.956809,-1.2499075,0
2.239831,0.24377996,3
3.0540438,1.1439619,2
-0.4149394,-1.0695987,0
-4.2401166,1.8704307,3
-0.35915542,-0.95503646,3
0.40816534,-0.5070115,0
-0.41995096,-0.54082304,3
-0.30670488,-1.1466402,1
0.26284087,-0.88702047,3
-0.47873926,-0.985633,2
0.21407819,-0.35605544,1
-0.18273103,-1.0967137,0
0.29116595,0.14363223,1
0.07243085,-0.8256321,1
4.2485065,1.7928,3
-0.42804277,-0.5530813,0
-0.21363437,-0.6619336,3
0.19122005,-0.86070013,1
-2.7975545,-1.4915633,1
-1.6989958,-1.1017555,2
2.4939728,1.8582351,3
0.18841732,-0.4702976,2
0.3755809,-0.9082617,2
-1.8363432,-0.376875,0
-1.3049338,-0.15751174,1
-0.17394531,-0.8592551,0
-3.9815793,0.39580035,0
4.9381094,5.4579277,3
0.973621,-0.6346929,0
-0.55851054,-0.089674234,1
2.3421984,-0.64338404,2
-1.3817637,-0.46640414,0
0.41601264,-0.8477304,3
-0.30436742,-0.91721797,0
-0.7197981,-0.38120267,1
0.12308359,-0.38771468,3
-0.78250015,-0.4042312,1
1.3972086,-0.27860582,2
-2.8742204,-1.4627793,3
-1.057822,-0.50831383,0
0.7669138,-0.77751327,3
0.9536227,-0.9949483,1
-0.5502404,-0.21376003,1
-0.36613405,-0.89996576,0
1.2731904,-0.30238545,2
0.55648434,-0.90637153,2
0.7553452,-0.50599694,3
-0.43279684,-1.0630422,0
0.44782794,-1.0485133,2
-7.2833853,6.7133827,3
-0.44782245,-1.2568667,1
-0.2408688,-0.9252143,0
1.3208236,-0.9238572,1
0.7178973,-1.205523,2
-0.33477926,-0.8529027,0
0.91713965,-1.282654,2
-1.6247201,-0.58995676,0
-1.8262823,-1.0919877,2
-2.0214787,-1.2491837,2
0.9648305,-0.7616638,3
2.9413528,0.70533305,3
0.84164846,-0.64655215,1
-0.36205375,-0.82576776,0
-0.12684202,-0.9842795,1
-0.5578749,-0.86818063,0
-0.37414145,0.226134,1
-0.31698906,-0.74560165,0
-6.8015556,5.7551174,3
2.4583058,0.5163041,3
0.06939101,-0.88666755,3
2.2411556,-0.21863039,2
-1.5652136,-0.39171135,2
1.6988026,0.047364533,2
2.7150822,-0.7328956,3
2.7546258,-0.6023699,2
-0.87280715,-0.8081074,0
-0.42847073,-0.94690275,0
0.01228559,-0.7841563,2
2.6423907,1.1526234,2
1.4023529,-0.01938966,0
1.6749214,0.13411093,1
-0.66502285,-0.025052726,1
2.5537672,0.61812085,2
-0.34538758,-0.96529776,1
1.4859599,3.963395,1
-0.47152424,-0.35342214,1
0.40298212,-0.17032932,0
0.20994735,-1.2755,3
-1.7089955,0.6897728,1
-6.864668,5.8749585,3
0.10895765,-1.0781875,2
-0.5317234,-0.6486172,0
-0.29403448,-0.70787704,2
-2.1705418,-1.6291769,0
0.7844635,-0.3730461,3
-1.3755913,-0.6876148,2
-0.53339636,-0.7319451,2
2.9108758,1.4748363,3
0.4845618,-0.9684306,3
0.8131355,-1.0371785,3
0.7416605,-1.0638474,2
0.034015894,-0.73350996,2
-0.5454812,-1.0382332,0
-0.22147393,-1.116178,3
2.3012848,1.2503257,1
-0.37199247,-0.80070084,0
-0.08008015,-1.3168087,2
1.3538829,-1.0699463,2
-0.17519927,-0.7557149,2
-0.35083282,-1.1044409,3
-1.0659323,-1.0520302,1
-0.29601097,-0.7694485,1
-0.8376691,-0.5477329,0
1.7933267,-0.7398592,2
1.2088283,0.20853007,2
0.4621302,-0.11053151,0
-1.2353712,-0.23025349,2
-0.20132744,-0.7348333,3
-2.5504494,-1.823497,0
-2.389562,1.1138606,1
0.40344226,-0.7764225,2
-1.2447555,0.0476937,0
0.30641425,-1.2824231,1
-2.7354646,-1.4572706,3
0.92210734,-0.37844566,2
-0.62190175,-0.6653588,1
5.242829,6.4859824,3
0.59368956,-0.73989046,2
0.16865611,-0.4446547,0
-0.74703914,-1.2027097,0
5.6445847,3.6838603,3
-0.46676266,-0.21234754,0
-5.8245606,4.686998,1
-3.0301857,-0.46879467,0
2.4793172,1.0293493,2
1.2277094,0.07642585,3
-0.6262603,-0.6672952,3
0.7526213,0.13041008,1
-1.7824891,-0.9566083,1
0.38194764,-1.0042658,1
0.095256805,-0.9727831,2
-2.69879,-0.36316958,0
0.5484859,-0.9495668,3
1.5639392,3.353728,1
-0.07090831,-0.62931114,1
-3.0383055,-1.7400432,2
-0.096402764,-0.59592485,0
-2.9033384,1.685435,3
-0.1349715,-0.90830743,3
-0.7283822,-0.31739217,3
0.37891352,-1.3470452,2
-0.7720318,-0.000103741884,2
1.8532084,0.42851365,3
-1.7849044,-1.3507286,2
-0.5364778,-0.91348183,1
-0.21160138,-0.6614574,0
0.95252645,-0.02633819,1
0.12674022,-0.6830827,2
-1.332435,0.3766297,1
5.625866,1.5201635,2
6.8056393,3.925283,3
-0.82524365,-0.1496115,0
-0.49982476,-1.2968669,0
-1.5518234,-0.7111324,2
1.1693009,-1.1968914,2
-0.54263294,-1.0230681,0
-0.45755827,-0.7811099,3
0.24133337,-0.42009643,0
-0.49614263,-0.06497568,1
-0.76997524,-0.51396847,1
1.0244526,-1.1936135,3
2.203827,0.4046687,2
0.598534,-1.1554819,1
0.89247763,-0.22973207,0
-2.6623294,2.1369166,1
0.6577655,1.9479136,3
-0.57035375,-1.2039753,1
0.5779096,-0.48805788,1
0.83967865,-0.028526008,0
-1.1769252,-0.23260023,2
-2.9971547,-1.1703374,0
0.12449145,-0.5630815,3
1.6724039,-0.36952987,2
5.7890224,4.106441,1
-0.20279467,-0.63524324,0
-0.0063500404,-1.2563318,1
-2.6763306,-0.57256734,0
-0.01867187,-0.40349978,1
0.4540614,0.16938359,3
-7.22749,6.265443,3
3.755065,1.8197815,3
1.2552449,0.5745383,3
-4.4903264,2.0491495,3
4.0010395,2.9977293,3
1.1423072,-0.550318,2
-0.24039853,-0.9573908,1
-0.48290837,-1.3811259,0
-0.21972418,-0.038060516,3
-0.33847415,0.31027538,3
1.9605347,1.2579005,2
1.7298461,-0.4316409,1
7.501114,5.2079396,3
0.8919779,0.44800574,0
0.80660594,-0.37692022,1
-3.751202,3.7668095,1
-1.5995716,-0.52569646,0
4.4677157,2.7155125,3
-7.4687266,6.5680695,1
1.5106868,-1.072964,1
0.8854445,0.6514234,1
4.194244,2.7733254,2
-0.7655037,0.5795609,1
-1.1426778,-0.29533508,0
1.2348219,-0.0060831904,3
0.64597046,-0.44576794,3
3.7187076,0.40901017,2
0.4928571,-0.06303263,1
-0.69945633,-0.29776388,0
-0.3103987,0.045797467,0
-1.1215093,0.374462,1
0.89834845,0.8168387,2
-1.3297491,0.015898526,0
-3.2961817,-1.9095876,3
3.2847214,0.92177564,3
0.73286426,-0.045501888,2
-0.9998441,-0.37650946,0
1.1999663,-1.1629734,2
0.3227321,-0.9141569,3
-0.8575221,-0.79648495,0
-0.315997,-0.2956438,0
4.1924524,2.1463404,3
-1.6735445,-0.9545275,2
-0.111641765,-0.91507137,1
-4.390283,0.8842868,0
2.8075209,1.4100411,3
0.49270904,-0.9873314,1
1.6656009,-0.09456012,1
-1.0214231,0.49858022,0
0.3995067,0.37538147,1
0.63269126,-1.2270932,2
-0.34043872,-0.85777605,0
-0.5136912,-0.6447811,1
-0.18393683,-0.9350908,0
-0.9825857,-0.1944908,1
-0.14398277,-0.9606424,0
-3.7111726,-2.2490544,2
-0.8089003,-1.9023674,3
0.07370794,-0.9553249,3
0.034567714,-1.7889881,3
-3.299735,-1.9699769,2
-1.625321,0.67309254,2
2.117395,0.6275223,3
-0.85413206,-0.34608525,0
2.6386223,-1.3176374,2
-0.51880693,-0.83811224,0
4.0862293,2.6510143,2
-0.74218816,-1.0872002,0
0.6912619,-0.98928285,3
-0.2587937,-1.2997661,3
3.8477812,2.576487,3
1.1057373,-0.11602852,1
3.1758785,2.6880853,2
-3.4819422,-2.0627234,3
-2.5655718,-0.8247212,1
-1.0440972,-0.286463,0
0.6890389,-0.5942502,3
0.11829519,0.1609667,2
-0.5901215,0.19991255,3
-0.086723566,-1.1081738,3
-0.78275806,-0.97348857,3
0.78498614,-1.6544454,2
-0.16496253,-0.91002804,0
-0.17885733,-0.46386197,1
2.7943416,1.6948347,1
1.4476472,-0.2623133,2
-0.05775225,0.38867188,1
-0.099086285,-0.93403536,3
1.1305903,-1.0497365,1
0.1856637,-0.5728998,0
-0.19871044,-1.1196598,0
3.866352,5.5472994,3
2.61725,0.06984183,2
3.2290425,6.021636,3
0.2659868,-0.7533047,2
3.0419164,-0.33389208,2
-0.67367625,-1.0270749,0
4.288333,2.2474737,2
1.0399975,0.678217,2
-1.2493615,-0.6069614,2
2.4275799,-0.5528081,1
1.6582083,-1.2068563,2
-0.9748769,-1.1260514,2
0.939263,-0.017611116,1
1.0392567,-0.83027285,1
-0.6423005,-0.020779043,2
-0.2907741,-0.69089174,2
-0.5471351,-0.8923532,3
2.1146717,2.0059521,1
0.5829257,-0.36456385,1
1.8410217,-0.009448409,2
2.3248873,0.3372634,2
-0.15674591,-0.9583731,2
-0.30258775,-0.8954532,0
-0.4687233,-0.5657945,0
-0.4484259,-1.1009668,1
1.2610432,-0.1480658,2
1.165562,-1.3177266,2
0.820953,-0.42634335,2
0.22924685,-0.7408457,3
0.71742237,-0.20537752,1
0.6190034,-0.8405261,1
2.196015,0.8488706,1
4.3883476,4.0358663,3
0.02697742,-0.9088194,2
0.28131413,-0.45789522,0
0.018657804,-0.386104,0
0.10345495,-0.49384022,3
-0.094343066,-0.39277855,3
0.74452937,-0.4073682,1
-0.032317758,-0.9259871,3
0.52809083,-0.47799098,1
0.6147202,-0.83338565,1
0.18239796,-0.3253079,0
-0.50825346,-0.27781004,3
-2.2993064,0.9423621,2
-0.65677595,-0.86979437,1
-0.19887018,-0.3857142,1
-0.25362575,-0.21967827,0
-0.33438528,-1.331926,2
-8.1806,7.4712653,3
-0.31054366,-0.8828175,1
-0.03279245,-0.102016866,1
-1.4252849,1.0156157,1
-0.60182774,-0.13423246,3
0.54460466,-0.1858335,1
0.32160175,-0.7219609,3
1.6231545,0.23644787,2
0.9382597,-0.5190334,2
3.156896,4.0559864,1
0.079410195,-1.1289959,2
-1.971572,-1.5249882,3
0.6016437,-0.2594799,0
-1.330179,0.12204909,1
-0.32443464,-0.06889704,2
5.8244057,2.5390902,2
0.08697915,-0.66717255,1
-0.65994644,-0.93671703,1
-0.7006887,-0.41360012,1
-0.8728466,-1.4206262,2
-0.35782552,-0.52096033,1
-1.4729561,-0.74898994,0
-7.2290306,6.1750903,3
-0.19031298,-0.45041928,1
0.011905909,-0.6946254,3
-1.4657855,-0.19127302,3
-0.3376714,-0.7997246,1
-0.17479575,-0.6757812,0
0.8199264,-0.31732625,0
-0.14833117,-0.5702035,2
-0.16869307,-0.8109754,0
0.022216678,0.14821738,2
-0.4703257,-1.0841341,1
-4.707161,3.295975,1
4.576859,1.6186979,2
-0.97043043,-1.0544823,0
0.5719794,-0.6062934,1
-2.1963441,-1.1228957,0
-0.40607548,-0.98486143,0
-8.534916,7.60266,3
1.3980488,-1.4281788,2
1.3564893,-0.33498627,1
7.270735,5.9960546,3
0.13661754,-0.5996991,1
-0.8952013,-1.5199509,2
-0.66182935,3.2601671,1
-1.6590694,-0.8336631,0
1.3894075,0.62128335,2
0.6695496,-0.46428558,2
2.0875592,3.549425,3
-0.49220836,-0.09820831,0
-0.28991437,-0.95440966,0
1.0598494,0.40539575,0
-0.372306,-0.8851658,3
0.17690396,-0.52982193,1
-7.6209564,6.7640634,3
1.5199229,0.083369344,2
-0.6738546,-0.5579042,1
0.097203374,-0.973473,1
-0.4170605,-0.07695031,1
-0.019901514,-0.94406456,1
-0.36460733,-0.9799778,2
1.8837117,0.50818884,2
-0.35578668,0.120093584,0
1.4775974,-0.2697684,2
-0.27890503,-1.0021412,0
-3.9968667,-2.493071,1
0.47397912,-1.1650922,2
-0.31323004,-1.1384927,0
1.2709397,0.8301968,3
0.8475193,3.2348523,3
-2.1655135,1.465059,1
-0.84890276,-0.15521084,1
-1.585365,-0.011457741,3
-1.7336395,-0.24341688,2
-2.019528,0.8275319,3
0.2758764,-0.03240651,0
4.470835,3.556483,3
-0.5273074,-0.51861286,0
0.93187773,0.9312722,0
-0.3983897,-0.7965655,1
0.3029567,-0.39898077,2
-0.58000124,-1.0085247,1
-0.38606715,-0.94551,0
0.16722238,-0.8152586,1
0.13120246,-0.058716536,1
1.0761131,-0.3567018,1
0.094489336,-0.92183834,0
2.0175428,4.642345,3
-1.201361,0.22635019,0
2.290111,-0.114558935,2
-1.0168383,-0.14291221,2
2.8493962,1.4410667,3
0.20224667,-0.71474624,3
1.1980613,-0.6796453,1
-0.31985903,-0.9303073,1
-0.7757905,-0.81050646,1
2.536323,1.5776567,3
-0.658337,-0.836298,0


==> figures/esoteric/pca/acdc/1/nnUNetTrainerV2_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
2.0218253,-0.78777033,0
-1.2881657,-1.0407567,0
-3.5362668,1.1766753,1
-1.1491513,-0.046174705,2
-1.0994493,-1.7889206,3
-1.5187743,-1.6712848,0
0.3008237,-2.592334,2
-3.771884,2.1925466,1
3.9785419,1.6828611,3
2.2966828,-3.0514438,2
6.0678525,3.353913,3
5.913834,2.995731,3
-4.203647,3.0249562,1
5.3602204,1.1695087,3
-3.8931699,2.0991426,1
0.5298071,-2.4146767,2
-1.4707899,-1.6286235,2
-3.790187,1.8720264,1
0.8381951,-2.8330717,2
6.0067315,3.2021172,3
-1.5979874,-1.7227628,0
-1.170726,-1.1589305,0
4.4215937,2.3962655,3
-1.201228,-1.7966928,0
-0.6358577,-1.4525892,0
-1.1172804,-2.1259725,2
-4.484085,3.4239042,1
-2.8909688,-0.065889,3
-1.7355416,-1.3044682,0
0.049383163,-2.8126588,2
3.1825829,-2.7996821,2
3.8167434,1.543797,3
-1.7449199,-1.5834067,0
0.46503687,-2.3584673,2
5.025792,2.6941214,3
4.9148006,1.9316018,3
-0.94167,-0.9866609,0
-2.9264126,0.8916854,1
1.4407607,-2.0279303,2
-1.6969187,-1.6127228,0
-0.054027975,-2.942511,2
-3.8527565,2.6405249,1
-1.0486237,-1.9026194,2
2.7133327,-1.0461351,2
0.76776695,-2.7038944,2
-4.004189,2.8448393,1
-0.9793436,-1.8399239,2
-4.13203,2.617107,1
5.892707,1.9859068,3
-3.6645312,2.1218297,3
-3.7161012,1.8577325,2
-4.064836,2.4113941,1
-2.4062603,-0.6682876,2
-1.7674787,-1.2042197,0
-1.813592,-0.9619713,0
-1.7251148,-1.6652925,0
-4.210759,3.1029491,1
2.1434007,-3.0158112,2
-0.86596113,-1.9539611,0
0.82713664,-2.7982981,2
-1.8746123,-1.3187094,0
5.820258,1.7596169,3
-3.998857,2.8654804,1
-1.5862093,-1.7126479,0
-3.3997974,0.55286175,1
5.46694,1.8058317,3
-3.1102285,1.830466,2
-4.023593,2.850885,1
-3.4110503,0.72233766,1
-1.4138582,-1.3456728,2
-1.6918247,-1.5085442,0
-4.279678,3.1661184,1
-3.8525481,2.3810027,1
3.5540009,1.3922007,3
-0.95622706,-2.278703,0
-2.6602812,-0.07828015,1
-2.0769372,-1.171872,0
-1.233413,-1.9703524,0
-3.2088156,0.3545031,1
3.0800667,-1.1853709,3
-2.5271044,1.2348831,1
-4.0844975,2.8214653,1
6.2366896,3.6395743,3
-1.7718925,-1.4497993,0
-4.4305778,3.326628,1
4.5251985,2.3545706,3
1.8579761,-1.3710887,3
3.5825586,-2.1893313,2
-1.5957205,-1.3950388,0
-4.522406,3.4450266,1
-1.3322966,-1.5791168,2
5.483672,2.8244903,3
-3.5091166,0.8722754,1
4.455819,2.4722896,3
-2.9266353,0.3457592,1
-4.5053034,3.3343031,1
3.6339307,-1.8437824,2
5.1956053,2.6478384,3
-1.433361,-1.6912689,0
3.3797736,-2.8135653,2
1.6660239,-3.0983982,2
0.60249484,-2.4415772,2
-2.187889,-0.1623463,3
-1.7502781,-1.0529562,0
5.101032,2.6674223,3
3.8163595,1.9204111,3
-1.27596,-1.2092359,0
3.5981908,2.7742803,3
-1.2803059,-1.5875711,2
-1.5891445,-1.6904211,0
1.0509762,-2.4095006,2
-1.5858221,-1.6668224,0
1.5039672,-3.0037858,2
-1.1140554,-2.1502812,2
4.390519,2.013988,3
-4.445377,3.3485205,1
-3.915762,2.702975,1
0.9009789,-2.6202216,2
0.8538058,-2.4724002,2
-4.5806828,3.4792898,1
5.110967,2.0820863,3
-0.2788707,-2.6013935,2
2.526731,-2.467886,2
0.20865214,-2.6274693,2
-0.54529685,-0.60906136,0
-3.4752507,2.2577765,2
-4.8969626,3.903796,1
-3.1312656,0.3922221,3
-1.563565,0.27651793,3
5.1818085,2.8509502,3
-1.2867221,-2.0419924,2
2.1158433,-2.7297356,2
-1.2744948,-1.5589786,2
-3.8504777,2.6396065,1
-4.173036,3.051758,1
-2.1784308,-0.5216436,1
5.714978,2.9600592,3
5.2619314,1.2125938,3
4.7416644,0.8652713,3
4.520113,1.1393726,3
1.4101518,-2.4343126,2
4.91555,2.6846347,3
0.65302527,-1.347496,0
-1.6387146,-1.4857116,2
2.74723,-0.9417973,3
-1.2543596,-0.6479668,0
0.029193997,-1.2334108,0
-3.1180034,0.13911796,1
-2.981894,1.4274075,1
3.285946,-1.0505425,2
5.029663,1.2842941,3
-1.1983042,-1.9781544,0
2.100768,-3.130256,2
5.092672,2.7933438,3
0.55548525,-2.3822675,2
-1.2293868,-1.8599222,2
0.092018366,-2.8438091,2
1.5440737,-1.7996051,2
4.429654,-1.1234546,2
2.9251308,-2.3283277,2
5.56158,3.3258674,3
5.625556,3.0519369,3
-3.852429,1.6998394,1
-4.3257146,3.199217,1
-2.0019598,-1.0915108,0
3.770257,0.05126983,3
-2.0715714,-0.7056573,0
2.3687496,-3.349561,2
2.3315945,-2.408388,2
-3.9616594,2.801032,1
3.4579654,-1.1489469,3
3.0452785,-1.5309464,3
-3.716239,1.1205652,1
3.843905,-0.924685,2
-4.08358,2.9466596,1
-1.6214186,-1.7100744,0
-4.003408,2.850862,1
4.6549335,2.0533414,3
5.190039,2.6513853,3
5.1859784,2.614184,3
5.016038,2.2219458,3
-3.8909922,2.0816076,1
2.6574464,-2.2338343,2
-1.7053103,-0.9101748,3
-4.0523615,2.8787112,1
2.2544584,-2.7488499,2
0.85352707,-2.5306833,2
0.055256844,-0.87990856,0
3.0629692,-1.7780306,2
-1.7219199,-1.1308687,0
5.5548825,2.191497,3
-3.2516937,0.432918,1
-1.5414573,-1.6338251,0
-1.6004429,-1.5487068,0
4.974026,1.9093325,3
-1.49571,-1.3597775,0
2.905046,-1.2005907,3
4.3994937,1.9607887,3
-3.2892604,0.35362202,1
-1.8593445,-1.3717291,0
0.7678224,-3.0696747,2
4.388522,1.4996622,3
0.73496616,-2.6403635,2
2.4398046,-1.1570853,0
5.7792277,3.2326262,3
-2.3844323,-0.4818698,2
-1.3812153,-1.784532,0
-4.4552007,3.1392903,1
5.4266977,2.8471787,3
-1.6226969,-1.0412661,2
-4.068091,2.816903,1
-1.5148852,-1.6301357,0
0.82727027,-2.7471545,2
-4.3161073,2.9538507,1
-1.9509602,0.7325091,2
-4.1102653,2.7855864,1
5.735352,1.8204355,3
-3.415875,0.5610936,1
-3.185338,0.42003435,2
-4.1726484,2.9481828,0
-0.31981683,-2.278231,2
-3.0526366,1.6115723,2
4.4332232,2.3509972,3
0.0040255785,-0.30777842,0
-2.9429905,1.3228533,2
-0.8708055,-1.2394763,0
-2.0780823,-0.90122795,0
4.48287,1.9491894,3
2.4162211,-1.7193009,3
5.680938,3.1174977,3
-1.2026496,-1.0745147,0
-1.7505561,-1.057642,0
-1.2155559,-1.8304584,0
-4.016285,2.812552,1
-1.4835355,-1.7500434,0
-3.681654,2.4395537,1
-1.385077,-1.6511025,0
-1.491476,-1.4736425,0
4.1790857,0.70800847,3
1.0126878,-2.7575676,2
6.121867,3.0314248,3
-4.2405553,3.1099002,1
-4.0167747,2.828071,1
3.2369604,-1.4415662,2
-1.6883478,-1.3434677,0
2.9407272,-2.9063811,2
-3.786007,2.5543344,1
-2.2402866,-0.38871363,3
-1.0364323,-1.1366055,0
-3.8628397,2.0029874,1
-3.2952313,0.5319522,1
2.3374748,-1.2042528,0
-2.420045,-0.6487021,2
-3.4758854,1.6117413,1
-1.7256353,-1.2644192,0
4.399187,1.1926095,3
-3.5987983,0.9855413,2
-3.8324509,2.5732102,1
6.13169,3.4348028,3
1.9156469,-2.5002153,2
4.9417467,2.485909,3
-4.0703535,2.9345138,1
-3.7018862,2.4751554,1
-1.7948215,-1.3138169,0
-2.0959575,-0.5868012,0
-1.8946773,-1.081637,0
-2.1670303,-1.0643059,0
-4.167762,2.9741225,1
-0.7846837,-1.2628256,0
3.9592886,-2.4137168,2
-3.8653054,2.6639938,1
1.9907502,-2.5374005,2
-1.6280816,-1.4631182,0
4.854163,2.660726,3
-0.41551107,-0.9669347,0
2.629736,-1.7943076,2
5.8945127,2.6949568,3
-3.9360409,2.7787151,1
-0.17540282,-2.450846,2
-1.0282574,-1.8919687,0
-1.0934329,-1.5478784,0
5.629553,1.2956436,3
5.596452,2.995883,3
-4.405424,3.3277862,1
0.71640456,-2.724099,2
-4.772825,3.7405617,1
3.14986,-1.6247084,3
-3.658691,1.4099312,1
3.4999247,1.3791018,3
5.1121883,2.7757418,3
-0.74156153,-1.4720371,0
-0.8102969,-1.9703524,2
0.75674486,-0.42070192,0
-2.2277284,-0.7646557,1
-2.1582487,-1.1028845,0
-1.4537745,-1.7638345,0
-4.008497,2.8349607,1
3.7690344,1.0612342,3
-3.2325864,0.5561816,1
0.4256755,-2.3959992,2
-2.410316,-0.39136305,0
-4.259105,2.7237387,1
-3.7916512,2.523649,1
-1.7639148,-1.2827532,0
5.8267484,3.3214624,3
4.4877157,2.380907,3
-1.3351238,-2.0220296,0
4.529783,1.4651778,3
1.4408273,-2.8752308,2
-1.9790761,-0.9215044,1
-2.478489,-0.45857176,3
-1.6856291,-1.5635626,0
0.88825095,-2.4919446,2
4.379009,1.9579954,3
-3.7240105,2.4911363,1
6.4919395,3.0972672,3
-4.6120315,3.4298441,1
4.615629,2.1461432,3
0.80984807,-2.2797081,2
3.7559867,1.746114,3
-1.0246594,-1.6378638,2
-4.9774046,3.9167497,1
4.2223043,2.172258,3
2.879583,-2.9040594,2
1.6799589,-3.2918258,2
-3.0284,0.12101358,1
-2.877295,-0.13187969,1
-1.4522874,-1.274149,0
-1.9956343,-1.016998,0
0.9109162,-2.9270868,2
4.3413053,2.8013957,3
-1.7408053,-1.0665836,0
-2.1423726,-1.0781684,1
4.766866,2.3747218,3
-0.97728246,-1.3556964,2
-2.8925848,-0.068345785,1
1.7737361,-2.8445797,2
-0.16354936,-1.3794427,0
4.0150785,-0.17141718,0
-4.5809317,3.314802,1
-1.6771538,-1.5330229,0
0.17061329,-0.6923041,0
-3.3987122,1.5035956,2
2.2508025,-3.0722497,2
-2.177495,0.31970137,2
-0.73395896,-1.7298982,2
5.3369894,2.6478028,3
3.6511154,1.7647595,3
0.31612706,1.6646502,3
-3.8363395,2.255763,1
5.742194,3.0933194,3
5.583549,2.6976142,3
0.693684,-2.5886967,2
-1.9474218,-0.983268,0
-4.2279253,3.0897214,1
4.9787693,1.8570125,3
-1.7842786,0.5824236,2
-1.6576816,-1.7497041,0
-1.3409387,-1.9375598,0
-3.4029784,0.41624182,1
-3.2696877,0.33485025,2
-1.949147,-1.1596775,0
5.0828443,2.793658,3
5.7081275,3.2369072,3
-1.4533671,-1.8020841,0
-0.18554455,-1.2444928,1
-1.7570221,-0.65259576,0
4.6418986,1.2187836,2
-2.7569413,-0.258636,3
-2.2075229,-0.7808087,0
2.0314183,-3.0569308,2
-0.15626717,-2.7216675,2
-3.434713,1.4354141,1
4.843907,2.6724286,3
5.623322,3.260669,3
-3.1856976,0.44702274,1
3.3902035,-1.5449426,3
3.3967762,-1.6572003,2
2.8533893,-1.5423002,3
5.0415177,1.3585837,3
-2.3490582,-0.4439131,1
-3.7519388,2.503118,1
-3.7142181,2.462235,1
5.4642653,3.146156,3
1.0169121,0.25950295,3
-1.7322701,-1.3711741,0
5.0699825,2.750345,3
5.071249,2.3946085,3
-4.046683,2.8413262,1
4.161058,2.2099812,3
6.1312766,3.0466778,3
4.9880867,2.6147046,3
4.2098203,2.1246328,3
-3.7573352,2.1992087,1
-3.6559553,1.1492472,1
-1.7474463,-1.4491587,0
-4.389328,3.2887337,1
-3.517879,1.2583542,2
-2.6483297,-0.4309807,1
2.0969653,-1.2981259,3
2.558792,-1.6088175,2
-1.6817101,-1.6034292,1
-1.6631804,-1.3511732,0
-1.6113033,-1.6746595,1
-1.2919861,-1.2500808,0
-1.4249678,-1.687473,0
-3.694972,1.509157,1
-3.7596388,2.3539631,1
-2.555615,-0.48968196,1
-2.3881402,0.23028535,2
0.86106753,-2.8790522,2
-1.1413748,-0.3733565,0
-3.885827,2.6507542,1
4.27556,1.9152927,3
1.847643,-3.365417,2
-3.7024431,1.1982303,1
5.3833914,2.9141405,3
1.8916134,-1.4627969,1
-1.71422,-1.328177,0
3.4186635,-2.1789675,2
-3.5539556,2.2548888,1
0.17394078,-1.4180213,0
-1.7554867,-1.2908552,0
-1.4963529,-1.4616139,0
-2.8339157,0.20933372,2
-3.7284503,2.0100358,1
1.9060925,-2.8125405,2
-3.9035964,2.2183077,1
-4.053436,2.2094827,1
4.980198,1.2473226,3
-2.9908602,-0.011884093,1
5.6115494,0.8217837,3
3.0129561,-3.6226032,2
1.4067689,-2.0419674,2
2.3651261,-3.2413075,2
1.7596012,-2.591398,2
-4.219376,3.0975635,1
-4.4523,3.3656223,1
0.2975124,-2.673437,2
2.773528,-3.550834,2
3.8858676,-2.183997,3
-1.8438845,-1.592617,0
-4.3539486,2.9153538,1
-3.7883067,2.566855,1
4.1889944,1.8165505,3
-4.1282854,3.0105107,1
5.524199,3.16275,3
5.2335997,2.5719395,3
-1.3030977,-1.6171266,2
5.1073246,1.0621948,2
-3.948124,2.5220184,1
-3.2416406,0.4422813,1
3.3721294,-3.0455625,2
0.47036147,-2.4300272,2
1.3963734,0.26021963,3
0.79080415,-2.6290398,2
-3.2893338,0.41658384,2
-0.9145279,-1.426498,0
-1.7575285,-0.9946065,0
-3.1242757,0.2399072,3
-1.5355817,-1.4873364,0
-1.2895515,-1.2534504,0
4.866343,-0.27186072,3
0.09996176,-0.65277404,0
-3.536817,1.0116534,1
4.667458,2.620872,3
-1.3022883,-1.0687958,0
-1.4158714,-1.2882283,0
-2.3134573,-0.36102197,1
2.240467,-2.90877,2
5.6970296,2.46109,3
-3.1038752,0.24198133,1
-2.7243195,-0.19114184,1
-0.04142213,-2.5704896,2
5.528688,2.918596,3
-1.9221395,-1.3778983,0
4.763583,2.2678,3
-2.4483106,-0.3593432,0
-1.800062,-1.3359896,0
4.7961707,1.7622879,3
3.4225063,-2.2373095,2
-0.48119688,-1.3437066,0
1.6253408,-3.040103,2
-0.31887156,-1.1240616,0
-0.45897287,-1.1077576,0
-1.4714596,-0.75177336,0
5.365776,2.4774175,3
-1.1434734,-1.4369214,2
-4.206185,3.0879214,1
-1.3464916,-0.97278106,0
1.3678492,0.6640379,3
3.528514,1.5478735,3
1.9951733,-3.0366924,2
-2.9957294,0.13061434,1
-1.1680404,-1.040027,0
-1.8991346,-1.1139531,0
-3.9948082,2.8182387,1
-4.104358,2.53105,1
-2.947991,0.82499903,2
-1.6941271,-1.1391315,0


==> figures/esoteric/pca/acdc/1/nnUNetTrainerV2_MixUp_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
0.40789902,-2.399826,2
0.7799635,4.595243,3
2.2003055,3.208827,3
0.7053609,4.1676264,3
2.5948448,-0.3999793,2
0.9597819,4.592492,3
3.1668859,-2.3023458,2
-2.171092,-0.5274241,0
-0.88835436,-0.67238224,0
-3.071272,-0.45685327,1
-0.94001544,3.1773748,3
0.59437776,3.2710814,3
2.7456632,0.7847219,0
-1.9799806,-0.48371455,0
1.8119305,-2.3541026,0
2.5828185,-2.4473333,2
1.1964413,2.9251838,3
-0.9465586,-0.5705089,0
2.4634519,-2.553121,2
0.4495219,3.5975637,3
-0.69899607,-0.71519554,0
-0.5425976,0.34902376,0
4.3851137,-1.4427552,2
-1.482214,-0.25915498,0
-2.4402456,-0.83051014,1
-3.5341377,-0.9617784,1
-1.6321917,-1.0273118,0
-3.6468325,-1.0184841,1
-0.20576185,-0.9247786,0
2.2852898,3.659453,3
-1.5798264,-0.45694947,0
3.3200407,-2.6951094,2
-3.3767028,-0.3471626,1
-1.7416475,-1.7125874,2
-2.0661235,-0.7796875,1
1.3004962,2.7399688,3
-3.3219008,-0.06182809,1
-0.05722958,-0.3160957,0
1.2832247,2.8479557,3
1.4868284,3.7157698,3
3.8102274,-3.2307043,2
-3.3965678,-0.907673,1
-1.7200651,-0.5344893,0
3.2761064,2.1829834,3
2.3242664,1.7071555,3
-2.536996,-0.6363985,1
2.5341907,3.5567622,3
0.54744375,3.80373,3
0.4772749,3.91074,3
4.0719266,-1.1522171,2
-1.4867424,-0.9156773,0
0.89309955,2.7815452,3
-2.6996477,-1.4380825,3
1.2652863,4.5126004,3
1.0242522,3.017518,3
-3.0639606,-1.2388864,1
1.9648613,4.272664,3
0.58388126,4.0336537,3
0.5608903,2.5159464,3
-1.3865176,0.31689262,0
2.3627234,4.2127314,3
-0.7059434,-1.8619456,1
-1.6708783,0.44866633,0
-2.1913307,-0.53875613,1
1.0665983,5.1698933,3
0.5922632,3.7592187,3
-1.1125352,-0.2276668,0
4.0202947,-3.0632815,2
-3.2385297,-0.70610124,1
0.59265125,3.6689973,3
1.2608498,2.8563247,3
0.7722312,4.55884,3
-3.8692365,-1.2004379,1
-3.2133875,-0.5831319,1
-0.5374119,-0.40070397,0
0.3604045,-2.7865505,2
-0.7208065,-0.7943438,0
-1.0209106,-0.17605643,0
-0.06510782,3.381094,3
4.1464515,-2.1080976,3
4.1240034,-3.3056798,2
2.747538,2.2445168,3
2.5121646,2.7428474,3
4.3760753,-1.6832709,2
2.683012,-1.7887081,2
-4.009953,-0.60729825,1
0.89231074,4.5732684,3
-0.2101056,-1.6122681,2
-1.5133262,-0.50309384,0
-1.4112004,-0.58560574,0
3.5939722,-2.9386125,2
3.0927792,-1.0107217,2
-2.221919,-1.0753535,1
-2.0541627,-0.65069914,1
2.0036297,-2.2377524,2
-3.504395,-1.0731517,1
-1.438597,-0.7507226,0
-0.70963883,-0.48160532,3
-3.3103938,-0.4378505,1
2.249257,-1.5084108,2
0.9102031,4.6039104,3
-3.584704,-0.7008311,1
3.465269,-2.4758081,2
1.1485275,4.5195885,3
3.6170082,-1.5824374,2
0.49878109,3.8980484,3
1.263615,-2.4986486,2
-3.6726828,-0.70795834,1
1.268138,3.0561404,3
3.1572943,-2.4213758,2
-4.3221345,-1.1121118,0
-1.596499,-0.8364108,0
0.18568373,-1.6516037,1
0.9316927,3.2794633,3
-1.0917039,0.83510137,0
-0.7200149,-1.223208,0
1.9670969,4.2477794,3
-1.4235234,-0.015330747,0
0.53828645,0.15781036,0
-0.80030966,-0.9906206,0
-3.175714,-1.1772934,1
-1.6332394,-0.18352112,0
-1.7801058,-0.49075875,0
2.0521798,4.130908,3
1.4741489,3.4491882,3
-1.0943428,-0.22070283,0
-0.26056147,-1.0289907,0
2.0819063,-3.0105624,2
0.74187875,4.209305,3
-2.3125129,-0.60908926,1
-3.5550098,0.0618947,1
3.7914357,-3.3490357,2
-3.1013331,-0.36887842,1
1.1283057,5.084482,3
3.0583076,-2.9520936,2
-0.76686454,-1.2394599,0
-2.707407,-0.44201124,1
2.0759473,-0.14679253,0
3.6767387,-0.46073633,2
-2.1759818,0.28124535,3
0.91901076,3.8968697,3
-3.907946,-0.8849018,1
4.219878,-1.899957,2
2.5001168,-2.6850796,2
-1.129599,-0.47550234,0
4.3960557,-2.8205853,2
-0.7874143,0.22070289,0
-3.055354,-0.18295296,1
0.5098412,-0.18925478,2
4.4323425,-1.6167829,2
-3.460721,-0.35890383,1
1.4847928,2.6421356,3
0.74336624,4.2323413,3
0.6085696,4.0820394,3
3.5396972,-3.0135374,2
2.2653284,-2.3009343,2
-2.0649123,-0.89105016,1
-2.5009234,-0.9430976,1
-1.7627454,-0.45602617,0
-1.1015475,-0.43628132,0
-1.4200066,-0.43630993,0
0.5030893,3.800538,3
2.3157372,4.174444,3
1.0188642,3.888815,3
0.524925,3.5605774,3
-3.6770978,-0.79191524,1
0.8800285,3.3677344,3
2.267386,2.6937232,2
4.182668,-0.6274947,2
1.138911,3.1881657,3
-0.80107665,-0.369714,0
-3.292719,-0.9881264,1
2.2616272,-2.321373,2
-1.4016603,-0.7148651,0
0.8323921,-2.9551225,2
-2.0592813,-0.7701503,0
5.2818804,-1.9773847,2
0.57665217,3.9959211,3
3.479241,-0.48404354,2
-1.6896915,-1.5716144,1
-0.4398596,-0.9116341,0
2.0112662,3.2526164,2
-2.9005861,0.089081824,1
-1.7560096,0.71415895,3
4.600718,-0.6676179,3
2.4371,2.5011392,3
4.702467,-3.5669298,2
-3.6162982,-1.0742288,1
3.8655877,-3.1624866,2
-1.5622109,-0.36137635,0
1.923915,4.3225026,3
-2.733275,-0.40072882,1
-1.7206047,0.2244958,0
3.2985106,0.2648437,3
-1.4156525,-0.57633805,0
-0.5269224,-1.0187185,0
1.3596805,3.0073934,3
3.6719527,-2.3256373,2
0.99699795,3.0809221,3
-0.6328978,-1.2923939,1
0.80094814,4.425928,3
0.8299347,3.1675172,3
1.358028,4.377677,3
-3.555593,-0.9983887,1
-3.689663,-0.6444463,1
3.1763806,-2.710909,2
4.4201455,-2.7506785,2
-2.190796,-0.6681034,1
4.870614,-2.7814722,2
-4.2718687,-1.27051,1
0.35457647,3.2045221,3
-1.9290731,-0.86575997,0
-2.6432865,-0.22381324,1
0.455117,0.74137133,0
4.701602,-1.5829002,2
-3.0140948,-0.6135434,1
-3.3786325,-0.20869789,1
2.1760387,-1.605246,2
2.6224709,2.1844878,3
0.6229681,3.222602,3
-3.1265745,-0.36402434,1
-4.200092,-1.2982533,1
-2.369731,0.11238667,1
-1.4314793,-1.0496643,2
-3.6020312,-0.57111156,1
0.67415905,4.106852,3
-2.9659362,0.09401137,1
-1.4735562,-0.34124142,0
-3.300024,-1.039455,1
-1.5690348,-0.60173845,1
-0.46544594,-0.47203383,0
-3.447497,-1.3012102,1
0.3335917,3.5391588,3
-5.4774117,-1.4904528,1
1.1225697,-0.4275409,0
-1.0869436,0.57866573,0
3.8137007,-0.79889584,2
-4.0655365,-1.2782955,1
0.45486438,-1.5821204,0
0.7581861,3.1448922,3
3.1856875,0.12495467,3
1.578992,3.7890563,3
1.8066012,3.3136492,3
4.4458337,-2.3723593,2
-1.0836146,-1.8079703,0
3.642024,-1.3295467,2
-1.4655664,0.04505931,0
0.577852,3.9261956,3
0.6734314,4.209251,3
-2.3440156,-0.5816548,0
-1.3743341,0.07150939,0
-0.3508578,0.49431986,0
-3.4624758,-0.20420928,1
5.209336,-3.093844,2
-0.8813019,-1.7536402,0
-1.4443183,0.38231993,0
-1.0603094,-0.7211316,0
-3.7385077,-1.1493535,1
-3.1459956,-0.20743072,1
-3.049417,-0.8526625,1
0.34407973,-1.7902914,2
-0.33428204,-2.1498103,2
2.8428493,2.1899037,2
2.3888555,4.2135344,3
-2.1488256,-0.8971439,1
-0.70313287,-0.65771675,0
5.7056026,-2.3812804,2
2.5987782,-1.3758616,2
-1.5040634,-0.02938658,0
-0.85327923,-1.1652777,1
-2.8477764,-0.80407995,1
1.487024,-1.5338035,2
4.2167964,-2.6904187,2
0.41521156,3.799141,3
-2.7869077,-0.3865077,1
0.65709925,4.1607533,3
-2.0186357,-0.6210358,0
1.5635651,3.8587594,3
-2.8588047,-0.026919559,1
4.3556023,-2.5453691,2
1.3735136,2.9882946,3
-1.9539647,-0.6110178,0
3.4137444,-2.6021042,2
3.913106,0.75823134,3
2.3328462,4.0895677,3
-3.0129356,-0.23916337,1
-1.3519901,-1.4777838,0
2.2931533,4.001103,3
-1.7471346,-1.0072999,1
3.2193952,1.8828441,2
0.83273137,4.450688,3
2.8064075,2.3021755,2
-2.009698,1.7193401,3
-3.3793173,-0.9605094,1
-1.285326,-0.6402991,0
-1.4880081,1.7554919,3
1.4209572,4.379797,3
-3.8069372,-0.55264175,1
-4.850571,-1.276747,1
4.0103493,0.16945231,3
3.7040029,-2.6397214,2
1.1186725,3.9788237,3
2.0626879,-2.2012243,2
-4.1572146,-1.1880828,1
1.1213294,3.8836355,3
-2.0416918,-0.6471187,0
-1.7606273,-0.24822278,0
-2.9793177,0.23750108,1
0.7401446,4.4371867,3
3.295096,-2.8505998,2
0.7948525,4.504834,3
-1.735179,-0.81887144,0
0.89374435,3.2285237,3
0.73367083,3.3697095,3
-2.8074808,-0.3137527,1
2.677628,-2.6883702,2
-3.7911267,-1.0833037,1
2.2791815,0.24801105,0
3.216444,-2.5671697,2
0.41597664,3.1334362,3
4.8513484,-3.1123838,2
0.949957,-3.1710768,2
3.1251192,-2.0632777,2
-3.4268947,-0.63160396,1
0.37072575,3.3428526,3
-2.3693304,-1.1181257,1
2.5274043,-2.767109,2
-3.1508307,-0.8865375,1
-0.81655157,-0.7438418,0
1.7728161,4.338615,3
-3.4392433,-0.56230986,1
3.5201397,-2.3488898,2
-0.49279854,-0.95710355,0
-0.3633361,-0.26630557,0
-2.4277267,-0.0031783283,1
-2.210802,-0.5532098,1
-2.2058606,-0.5698345,1
3.8419886,-2.619244,2
4.8718457,-1.4970452,2
0.68797016,-0.59324914,2
3.5209813,-2.2752519,2
0.67964196,3.2121754,3
-0.98424286,-1.0180357,0
0.12823868,-1.2616141,0
3.7268786,-2.8058763,2
4.048696,-2.1324687,2
4.6701574,-2.3252048,2
3.9255428,-2.832765,2
3.8675919,-2.1935716,2
-4.2415695,-1.3585736,1
0.6956909,3.774654,3
-3.267017,-0.8250316,1
3.5652971,-2.4473429,2
-2.1032553,-0.6290996,1
2.0843272,2.740818,3
3.5931754,-2.406476,2
3.5061498,-3.2889094,2
-0.89184785,-0.21841145,0
-3.903956,-1.2368172,1
2.286758,2.652207,3
0.95670056,2.8571558,3
-1.5626202,1.3483347,2
4.173817,-2.9478111,2
-1.1707693,0.88749695,0
-1.5317801,-0.77568483,0
3.9087625,-1.9863716,2
0.9656824,3.1552658,3
0.7556493,4.491261,3
-1.6845086,-0.39614016,0
2.5874462,1.8666474,2
-1.1069235,0.26350704,0
-0.8584136,-0.80084693,0
-0.96732175,-1.2061716,0
-1.8507284,0.5956641,0
2.7321959,1.7077975,3
-0.30374902,-1.4427694,2
-2.6723616,-1.2019823,2
-1.1148094,-0.18363002,0
-1.8092186,-0.3854999,0
-2.106175,-0.76175934,0
-1.9571707,-0.5384571,1
-1.3918468,-0.70161986,0
0.98606503,-2.0083575,2
0.8337414,-1.6281384,0
1.9462277,-2.8526716,2
-3.7261882,-1.2308079,1
0.53390026,-0.03308879,0
-1.3362817,-0.5061674,0
-3.1220164,-1.1707143,1
2.1358705,-2.3312936,2
3.8804884,-3.0713377,2
-0.55043244,-1.0312408,0
0.48914874,-0.64762986,0
-3.112825,-0.5299772,1
3.2212272,-2.1237168,2
-0.8709923,0.78707665,0
3.3175774,-3.1117868,2
3.5780878,-1.5994626,2
-3.0967531,-0.31269875,1
0.8396839,3.7058988,3
-1.1479973,-0.4249187,0
-1.1970799,-0.3299874,0
3.774128,-2.533988,2
-1.500077,1.0558705,3
-2.3533978,1.517823,1
4.2819433,-1.7094657,2
2.741653,3.2604418,3
-1.7447698,-0.42256516,0
-0.1450153,-1.0751538,0
4.2952676,-0.42793372,2
0.6750995,3.895936,3
4.614522,-1.8756797,2
-1.2176535,-0.13757871,0
-1.7185426,-0.8016213,0
-1.400592,-0.85064626,0
-3.464602,-0.9219339,1
-0.20132315,-0.29603988,0
3.2833614,-2.4645386,2
3.5040689,-2.362165,2
1.138556,4.5193377,3
-3.5465555,-0.8438167,1
1.0170342,0.5761779,0
-3.2908454,-0.9419903,1
-1.7305527,-0.8632502,0
-3.9131384,-1.1242756,1
0.86315584,4.3791194,3
4.47177,-1.4712232,2
1.3847457,1.6751834,0
-1.1423962,0.28596961,2
2.104958,3.4869752,3
1.6681527,2.565577,3
-3.1126099,-0.041108042,1
1.3115038,0.6985759,0
2.0590835,-2.849904,2
4.3521886,-2.1400027,2
-3.1924472,-0.87829286,1
-3.4115124,-0.7452355,2
-2.4885225,-0.94205827,0
0.6668383,4.2543826,3
3.7812347,-2.0119956,2
-0.81589144,-0.63798916,0
1.6500083,4.9028473,3
-4.231759,-1.32573,1
2.231605,-2.2320886,2
0.7225127,3.7518296,3
-2.4366267,-1.1555853,1
-0.8326357,-1.2497157,1
0.86209416,4.500156,3
-3.3674831,-0.8679878,1
2.3704762,-2.4391723,2
2.8393068,2.049099,2
-1.3798673,-0.5049038,0
0.6967571,4.211635,3
1.0645466,4.3339043,3
3.43015,-0.8725302,2
-1.6396096,0.5072676,0
-2.9380054,-0.7803631,1
2.932619,2.9607196,3
-3.7933588,-0.98402447,1
4.1783605,-3.0796432,2
2.6708932,3.075356,3
-3.1939921,-0.26521063,1
0.5207696,3.6067843,3
5.069266,-2.9880114,2
3.461115,-3.058496,2
-0.75583804,-0.35914043,0
-3.1834726,-0.87932026,1
3.370988,-1.5730387,2
-1.9838533,-1.083204,1
-4.484987,-1.3502954,1
-1.8435227,-0.62117314,0
-2.0996008,-0.49430078,1
3.4987903,-2.046482,2
-0.2708419,-1.9276087,2
2.4915605,-2.5271277,2
-1.3612876,-0.8173579,0
4.697852,-0.36144006,3
-0.8313038,-0.73284656,0
1.0644898,3.2535763,3
-3.0139184,0.09538078,1
-1.8835602,-1.2278953,1
2.8755445,4.685474,3
-3.5390944,-0.5288484,1
0.8401133,3.2006936,3
-1.2945112,-0.32005632,0
-1.9784607,0.2876277,2
1.7815827,4.2263775,3
0.6097926,3.0993066,3
-1.1218021,-0.5937737,0
-2.6757987,0.030537114,1
0.80418015,3.6351776,3
-3.5754848,-1.0850327,1
-1.2021319,0.62118036,0
-3.317657,-0.19195527,1
-2.1943033,0.89911425,0
-3.3786974,-0.98910195,1
-3.6139827,-1.3866466,1
-1.8684121,-0.050547138,0
3.4645686,-2.846076,2
-0.86757207,-0.26723307,0


==> figures/esoteric/pca/acdc/1/nnUNetTrainerV2_MixUp__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
0.08916783,0.0074054003,0
-3.0246499,-2.0437944,1
-1.4360449,0.46702677,0
3.636807,-1.929354,3
-0.5155165,3.486356,2
1.489382,1.9437257,2
-3.4026952,-1.799736,1
-3.7006557,-2.1509893,1
2.8153095,-1.7006608,3
2.874121,-1.6144677,3
-1.5236533,1.0179763,0
-3.0494041,-1.6061394,1
-1.3217034,0.38163373,0
-3.396806,-2.2094154,1
-2.998451,-0.27950376,1
-3.2190866,-2.2668455,1
-0.3806606,-0.26036698,0
1.4938865,0.90226865,0
3.9458623,-2.7053874,3
3.4712076,-1.9820857,3
2.7796867,-1.6326033,3
2.21615,-0.87472904,2
-3.906291,-2.3653822,1
-2.514024,-2.1770153,1
-3.0551205,-1.7814054,1
3.9595137,-2.2157931,3
-1.7717068,0.49053982,0
3.618289,-2.5015862,3
1.5323658,2.4863076,2
0.42641062,3.445312,2
-0.18156531,0.27723113,3
0.29260272,3.0159106,2
3.0058649,-1.8226094,3
-0.67238295,0.103688106,0
2.4173498,0.8726586,3
-1.4390321,0.3756597,0
3.9967704,-2.6052918,3
2.3733385,2.6500998,2
3.2874498,-2.9656072,3
-3.0288472,-1.9184899,1
2.7575445,-1.8892567,3
-1.2044921,0.39605916,0
-0.7905853,-0.103322536,0
-2.2060804,-1.8899968,1
0.45682913,3.2764552,2
2.6599667,-1.3050138,3
0.8357217,2.9799156,2
-1.429709,0.11904418,0
-1.6389363,1.9581808,0
1.6304882,-2.4094732,3
3.7113228,-2.56025,3
2.7894497,-1.7211671,3
1.1840606,2.563914,2
1.47032,2.9172044,2
-0.53418136,-1.7984419,1
2.5261092,-1.3239641,3
-1.590872,0.67449963,0
-1.6911428,0.080406055,0
-2.569024,0.15994301,1
-3.542386,-2.296723,1
-0.22973476,-0.12979496,0
-1.2354367,0.7757674,0
-1.0042115,2.872486,2
1.5719454,0.15513995,3
4.6891437,-2.8945522,3
-2.5183942,-0.23030457,1
-0.9097067,0.052092135,0
-0.6704732,3.2097297,2
-0.81564975,1.1423309,2
-0.734329,-0.33750284,0
-1.3749306,0.46908063,0
-3.3335412,-2.107886,1
3.041992,-1.9348888,3
-3.227585,-2.3531642,1
3.5801563,-1.8173735,3
0.18796563,-0.813187,0
-1.6251922,0.29235107,0
2.9981601,-1.3907739,3
2.1607,-1.5244898,1
-1.6209602,0.69901705,0
-2.8446972,-1.127652,1
2.5062902,2.0142505,3
0.06511557,-0.17461109,0
2.7165358,-1.8702168,3
-3.5656295,-1.9476285,1
0.3475234,0.90811366,3
1.1586754,3.264181,2
1.9281464,1.8565804,3
-1.6169984,0.84952116,1
3.4753888,1.3762842,3
1.6848652,3.0617008,2
-3.3591592,-2.1391993,1
-2.6603663,-0.36466408,1
2.8075736,-1.9794011,3
-1.0593143,2.850201,2
0.1566841,4.0404186,2
-0.7145814,2.77955,2
1.893228,1.9512416,2
-0.55558443,0.96350586,0
0.013467431,2.8672936,2
2.928844,-1.5886639,3
0.52333593,0.019287556,0
3.5641994,-2.2657092,3
-3.9667325,-2.410798,1
-0.741464,1.7691913,2
-3.5849168,-2.1589344,1
0.0053873956,4.5681715,2
-1.2177861,0.81579256,0
2.9293122,-1.8074706,3
2.728579,-1.5135831,3
-2.4161832,-0.1127553,1
3.2133002,-2.1830606,3
0.090642035,-0.43487477,0
-3.315308,-2.2268183,1
0.02742818,-0.37408662,0
-0.68239415,-0.45589012,0
3.7325072,-2.421319,3
-2.594368,-0.816044,1
-0.57655066,0.37507167,0
1.3358419,2.9550085,2
1.5916951,2.9329019,2
2.148598,-2.2201579,3
0.91417116,-0.51997685,0
1.3047366,3.0102134,2
-3.669668,-1.6756612,1
-1.1567149,1.2067409,2
3.712184,-2.5489786,3
2.3209,0.103695124,0
1.7333655,2.4871936,3
3.106208,-1.6863961,3
2.7172296,-0.15503845,0
0.23121482,0.24477537,0
-1.7223701,1.9507436,2
0.9262225,2.0956993,2
4.6470327,-2.8832178,3
-1.0451095,1.1543906,3
-3.3131723,-1.763495,1
-0.4332629,0.30696097,0
3.0158565,-2.0653,1
1.3483255,2.6141067,2
-1.8030386,-2.48296,1
-0.9502599,0.6728161,0
3.326352,-2.305092,1
1.7961528,1.9302554,3
0.72295016,3.8097873,2
-0.9024844,0.4168467,0
-0.49720907,0.18587568,0
-2.1002312,-0.40643662,0
0.24459022,3.0875595,2
-1.0405179,0.6072128,2
-0.36032814,1.791148,3
-0.14061785,4.0350623,2
2.8393219,-2.282946,3
0.4064147,3.0078166,2
1.7366273,-0.69807893,3
-1.7296746,1.0520746,0
-3.561575,-2.0898814,1
-0.6192382,0.6235742,0
1.3183193,2.2980886,2
-1.6738508,-2.043282,1
-1.2068719,0.26413772,0
-2.5598435,-0.23604646,1
0.93830353,-0.7584923,3
3.2319355,-1.9493294,3
-3.8158956,-2.3233016,1
1.1242568,3.418324,2
-2.1635885,0.60782826,0
3.1607482,-0.62277925,0
0.2890432,3.6315644,2
-1.8654358,0.31002542,1
-2.1769686,-2.719595,1
-1.5649052,0.26303804,1
0.107979655,3.3335695,2
-3.937739,-2.3227086,1
-2.9238493,0.15668245,1
3.6320362,-2.4919877,3
0.5218739,-0.97553635,0
-1.791934,1.1868793,2
2.497398,-1.421557,3
-1.7439446,0.20278792,1
-0.88754547,0.6019006,0
7.4043818,-1.3058206,0
-2.149815,-1.7338455,1
-3.8208907,-2.301176,1
-1.7855937,0.9912981,0
3.490353,-1.4523985,3
-3.8188453,-2.354514,1
2.3883293,-0.68439835,0
0.33129048,0.52355164,0
-1.3248034,0.9617707,0
-0.567986,2.9558685,2
1.509017,2.430306,2
0.19449449,4.2614317,2
0.46474606,-0.1159713,0
1.0647371,2.7388592,2
0.23404866,3.350232,2
-1.74593,0.49521238,1
-0.9535614,1.9513754,2
-0.34922215,-0.1317018,0
0.24664533,3.0153732,2
-0.92710805,2.3248281,0
-3.945387,-2.3265874,1
2.7352173,-1.7201319,3
-2.9341,-2.2043717,1
-3.2176158,-2.2311475,1
0.95955294,3.0018353,2
-3.203226,-0.026063949,1
-0.49784714,3.117129,2
4.169009,-2.1835556,3
1.746429,-0.20631826,1
2.5855327,-1.1275828,3
-0.7384438,0.35473314,0
-0.19710806,3.920266,2
3.1759224,-1.853411,3
-1.2287517,1.8040925,2
3.2748747,-2.098277,3
2.9906032,-1.3038208,3
-1.5938396,1.1571722,0
-3.4562898,-1.9335876,1
-1.9761019,-1.389747,1
-1.7850249,1.5151392,0
1.1584098,0.052012235,0
-1.2299614,1.3605046,3
-1.4483321,0.74107325,0
1.740516,1.3787814,3
2.6207805,-0.20739937,2
-0.67698926,2.730527,2
-1.0108378,0.26364526,0
-1.6123407,2.1130638,2
0.14929289,-0.6607727,0
4.08367,-2.1975822,3
-1.097004,1.919559,3
-0.2923273,0.5241884,0
0.7776888,2.5513139,2
-2.9472597,-1.9978752,1
3.3323488,-2.0161645,3
-3.2377183,-1.71792,1
3.099041,-2.146239,1
0.13735354,4.2142715,2
-3.5769155,-2.085634,1
0.20607412,4.2549553,2
0.93477124,3.000471,2
0.038348407,0.56657296,2
-0.021226019,4.30523,2
2.8898087,-1.4855478,3
3.7414951,-2.3932948,3
-0.8335886,-0.07784483,0
-2.2717617,-2.0712616,1
-1.5058393,1.9989295,2
-0.631226,2.5384684,2
-0.6577447,-0.100740135,0
-1.1786819,0.26443085,0
1.4483304,2.4558094,2
-1.7811012,0.84344965,1
2.8552861,-1.7712662,3
-0.8520341,0.53685975,0
-1.0993062,0.76876944,0
3.9215827,-2.3934605,3
-1.0341959,0.20633331,0
-3.2191272,-1.6781976,1
2.86788,-1.9043498,3
-1.7898984,1.7205927,0
-1.0555464,0.089186594,0
-0.528524,3.1939077,2
-0.98752886,0.21871777,0
2.5460997,-1.0401335,3
0.80824214,2.2354622,2
-1.211175,0.09310621,0
-0.028063238,3.8768375,2
-3.317183,-2.1404974,1
-3.4149313,-1.111477,1
2.5643508,2.3551188,3
3.711359,-2.0329225,3
2.4302921,-1.7422725,1
-3.0374677,-1.6322796,1
1.6594491,-0.076990366,0
3.9406185,-2.307678,3
0.885238,2.981739,2
2.6298056,-1.7856545,1
-3.4487634,-2.4143696,1
1.900886,-0.87859476,3
-3.2041826,-2.1850133,1
-1.4569652,1.5238671,0
2.6278918,-1.8515942,3
-1.8987584,-0.38650697,1
0.23761964,4.278096,2
-3.5275807,-2.2246706,1
-2.622789,-1.2408186,2
1.7869048,0.41385448,0
3.3411102,1.2921829,2
0.8820506,3.7623956,2
-2.3299716,-0.40375292,1
-4.248836,-2.512649,1
-3.8820696,-2.6049027,1
-2.4729838,-1.5420529,1
3.8223891,-2.3500278,3
-1.5124121,0.1822794,0
2.82385,1.4505105,2
-1.7672882,-0.22838789,1
1.6825259,-0.16484189,1
2.7194953,-1.9095807,3
-1.3521338,0.86903274,0
0.64180344,3.1798806,3
-0.30653954,-0.014427096,0
-1.1465006,-0.27709413,0
-0.34292245,4.059724,2
-1.3987815,0.07266012,1
4.2285714,-2.0410028,3
-3.3902757,-2.078179,1
1.1338103,-0.40334487,0
-0.93688077,0.45065504,0
1.9566276,-0.440934,0
0.20218676,3.8182318,2
2.1580122,0.85845226,2
0.44812405,4.2515497,2
-2.4943695,-2.9658065,1
4.1881413,-2.0590045,3
-1.6372249,0.24008097,0
-3.3932087,-1.7926552,1
0.8409477,3.6030526,2
-3.013933,-1.9246008,1
2.2192626,2.9179819,2
-0.941981,0.6621889,0
0.562106,3.8136108,2
-1.3835354,0.58901674,3
0.3206998,3.156724,2
-3.5494182,-1.913238,1
4.4036307,-2.6293354,3
-1.3107407,0.8780457,0
-1.4771702,0.3254601,0
4.2102494,-2.6537795,3
3.384802,-1.9184055,3
3.7948122,-2.0399761,3
-0.45373076,3.5366232,2
-2.5104744,0.07009189,0
-1.4341822,1.6109186,2
1.6862898,1.8958526,2
1.6546128,-1.1854442,3
-0.6821693,0.76951087,0
-3.4072244,-1.9281011,1
-0.035360962,0.852236,0
-3.3260686,-1.8270195,1
-0.25452468,-0.27425796,0
-1.9899809,0.36180457,0
3.1363122,-1.9567199,3
-0.43017197,2.0017068,2
4.5573745,-2.6204886,3
-0.068367094,0.49096334,0
-0.16406536,0.06625174,0
2.6463428,-1.1305188,2
4.029057,-2.136379,3
-0.62606496,0.3793184,0
0.021976322,3.8218303,2
-0.4689974,0.55258715,0
-1.8606088,-1.4336525,1
3.7493315,-2.1687772,3
3.510136,-1.7285215,3
-2.4800446,-1.6343391,1
0.2739007,-0.73252755,0
-3.0994596,-2.1204772,1
-0.8850118,0.14616635,0
1.7995427,-0.81443226,3
3.7539296,-1.9465895,3
-1.4893966,1.2931993,0
-0.67670757,2.6399267,2
-0.9859932,1.0803262,2
4.2434516,-2.178286,3
3.330269,-0.9665085,2
-0.22082114,0.10915898,0
3.1542573,-2.0763602,3
-3.1422486,-1.3988382,1
-0.90255475,0.9477989,0
3.9723587,-2.510004,3
4.537851,-2.8302367,3
-1.4404633,0.5605876,0
-1.00799,0.8085372,2
0.015990019,4.5288105,2
-1.4030187,1.362107,2
0.28145087,3.83951,2
-2.0499902,1.0141585,0
-0.20376877,3.4887688,2
1.4537034,-2.4221146,3
-2.6440094,-1.2872868,1
0.15669495,-0.30621243,0
-0.95499736,1.6404283,0
4.606951,-2.3644402,3
1.6514738,0.45057294,3
-0.14654121,0.557782,0
-0.1357553,-0.20467791,1
4.089285,-1.9968908,3
-0.95504147,-0.36061066,0
-2.5665934,-2.4586368,1
0.082760334,-0.6326668,0
-1.8899579,0.38344175,0
-0.6663374,-0.5073151,0
-0.97022,2.7669055,2
3.5629864,-2.4700246,3
-3.098154,-2.7259662,1
-3.759664,-2.115756,1
2.1647985,-1.5024765,0
-4.2163706,-2.4933882,1
0.07181895,3.9700267,2
-0.6536731,-0.03628683,1
-3.7069387,-2.3123147,1
-3.6732292,-2.5875404,1
1.2322013,2.8590436,2
4.041672,-2.582124,3
3.595346,-1.4901439,3
1.4872768,-0.041919798,2
-3.367367,-1.5515584,1
-3.3338459,-1.8244913,1
-1.3124121,1.6296747,0
-0.8434784,2.1460624,2
2.7156472,-1.7198073,3
-1.5913403,0.7151868,2
1.3333864,2.2870724,2
-0.8285217,2.1655035,2
-2.3207324,-1.0114112,1
3.3910077,-1.5152959,3
2.2518883,-1.065517,3
0.3484717,3.3016887,2
-2.2939365,-0.0062808692,0
0.80993575,-0.4662397,0
0.9171061,3.6387577,2
3.3966498,-1.7602972,3
-1.3904114,-0.15529218,1
3.028536,-1.939785,3
-0.50352633,0.5102259,0
2.3645709,1.8238331,2
-3.4494317,-2.270447,1
3.7911649,-1.8281784,3
-2.0321078,-2.4572525,1
0.17839944,4.360444,2
4.147119,-2.231836,3
-3.2301452,-1.9055862,1
0.72098655,3.2456753,2
-1.739564,0.41585433,1
-1.0981112,1.396063,0
-3.2328384,-1.9943013,1
-3.569733,-2.0191772,1
-0.78248566,2.1501503,2
0.54631805,3.4574487,2
4.2357454,-2.0781734,3
4.740724,-0.41648006,0
2.6984975,-1.5634664,3
-3.9102316,-2.7044868,1
-1.2082314,-0.3882951,1
-3.2293315,-2.3244023,1
1.0476029,0.73047173,3
-3.524669,-2.260495,1
1.6744444,-0.084126085,3
-3.6070485,-2.3317618,1
-1.2100183,1.1876733,2
1.7703228,-0.14166415,3
1.9275053,1.811737,3
0.5507772,3.2930264,2
0.02065134,1.4316777,2
-3.2616754,-1.7216345,1
-1.031726,0.60524285,0
-1.2337067,1.9253899,1
-3.8221462,-2.1910572,1
-0.87233394,0.47659653,1
-0.9504497,2.5495393,2
-2.555973,-1.1630558,1
-3.2711048,-1.8243303,1
0.69945794,3.125227,2
2.1372457,2.1295314,2
-1.2474165,2.113707,2
1.5230656,1.8716435,3
-3.2888403,-1.342739,1
0.35967737,3.2806845,2
-0.6979921,2.819637,2
0.75492805,3.4521015,3
-0.51487845,0.99499625,2
0.048350066,3.6133988,2
0.5978746,3.1084175,2
3.3607976,-2.0258374,3
3.9635582,-2.0688953,3
4.2014546,-2.1446896,3
3.128048,-1.1096836,3
-1.2341158,0.16173308,0
3.5011895,-2.0842855,3
1.64838,2.8414104,2
3.194158,-1.9728196,3
3.1607447,-1.7116685,3
3.236887,-1.7364763,3
-1.4685104,0.2725156,0
-1.2046926,1.3806547,1
1.4386752,2.501495,2
0.4759376,-0.9773356,0
0.36642736,1.6126534,2
0.53206795,3.248183,2
3.1765661,-1.9506352,3
3.1849399,-2.0731587,3
1.6513681,1.8105475,3
3.9993272,-1.9376314,3
-2.0750918,-1.251352,1
2.7316248,-1.8771558,1
-3.8413928,-2.272937,1
4.869511,-2.6485202,3


==> figures/esoteric/pca/acdc/1/nnUNetTrainerV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
6.225078,0.37806726,3
-1.036056,-2.2411394,2
-2.2639818,-0.83956647,1
-2.1884775,6.2390685,1
0.046478987,0.25406694,0
-2.1796274,-1.2939912,0
-1.4389973,-1.9314675,2
-2.1978753,0.693889,1
0.5914055,-2.3022656,2
-0.5002023,-2.3128982,2
-1.6699126,-1.6251614,0
0.42090142,3.219226,0
-1.8729038,-1.3634715,2
-2.9178903,2.5546498,1
-2.1906056,-0.76753354,0
-1.8512975,-1.8372675,0
-1.655805,-2.0618134,2
-0.98641866,4.717941,1
0.6265229,-1.7848196,2
-2.2326288,4.830147,1
-2.4723206,-0.26737708,1
-1.184325,-2.4835956,2
-1.2296454,4.6508884,1
-1.8891617,5.4640474,1
-2.4228003,-0.5686972,0
-1.9023541,-1.4095962,0
6.4132667,0.59696424,3
-2.2380493,-1.2953835,3
-0.32583988,2.2300777,0
-1.8493701,-1.7509995,0
0.8367108,-2.1400993,2
-2.1782663,-1.4660416,2
-0.119193554,0.4131186,0
-2.052831,-1.5712457,1
2.6355596,-1.8610215,2
6.1641474,0.4525633,3
-0.8170705,5.374753,1
-2.012578,3.0726266,1
-2.215993,4.2763486,2
-2.242426,6.418868,1
-0.4205475,-2.0390897,0
-1.8531816,-1.6052123,1
-2.758754,-0.3774538,2
-2.7662916,-0.61320573,2
4.7554274,-1.3457246,3
-1.2245644,-2.2152538,3
-2.5491,0.15273464,0
-1.0913119,0.2951647,3
-2.1400545,-1.2773972,0
-2.421502,0.39846587,1
0.65162885,-2.15462,2
-1.246384,-2.271772,2
-2.0778458,-1.1978514,2
-1.2056476,0.39543045,2
-0.20079052,-2.2952309,2
4.452541,0.08828187,3
-2.08755,-1.221398,0
-2.1182823,-1.5671633,2
-1.9975863,-1.8649883,2
-2.2961192,-1.3303254,1
2.6895728,-1.5502936,2
-2.069568,-0.95303464,0
7.971375,0.8116473,3
-1.786653,-0.87298465,1
-1.874962,-1.2099254,0
-1.9055288,-1.6150078,3
-1.1692319,4.6608644,3
2.1948333,-1.630203,2
0.60666573,-2.4868255,3
-2.0627186,-1.3650991,0
-1.85076,-1.8170866,2
-2.3812463,-0.59999377,1
-1.9461563,6.153412,1
-2.510873,0.14325559,1
-0.7404717,-2.2857776,3
-1.7918537,5.4293118,1
-2.1179276,-2.203201,1
-2.0943933,-0.67924666,1
-1.9289508,-1.5778859,0
-2.252305,-0.8397638,2
-1.7529542,6.399246,1
-2.4982018,-0.6269122,0
-2.107932,-0.8420099,1
-1.0224442,5.3166623,1
-2.2237868,5.748908,1
5.9858527,0.5319761,3
-1.2037791,-2.147119,2
-1.1453109,-0.3545692,0
-1.5697317,3.5978427,1
8.236531,1.2765542,3
-0.693895,5.2044067,1
-2.0743113,-0.8116298,0
-0.7816934,-0.20050323,0
0.55296576,-0.980433,1
-1.2994002,-2.3528595,3
-2.1792574,-1.4465072,3
-0.782873,5.9238143,1
-1.7387888,-2.3247101,2
-2.115711,-1.2050065,2
-2.4959183,5.382949,1
1.2594763,-1.7275066,2
-1.6953807,-1.8201697,0
-1.9758717,-1.6000944,2
-2.1696353,-0.7542232,2
-2.108199,0.23056221,1
3.4432173,-1.3613528,3
6.5735803,0.70632946,3
-2.2298276,-0.37192047,0
-0.8592873,4.472625,1
-2.3136744,-1.0684093,1
2.9546022,-0.98837715,3
5.9323783,0.10765362,3
0.12530231,-1.895684,2
-1.1059476,5.115928,1
3.8806405,-1.3500416,2
-0.9372567,1.4797672,0
1.6191012,-2.0546641,2
-2.3322315,-0.7170759,0
-1.7878063,-1.964112,1
-2.0752656,-1.7610571,2
-0.96693075,-1.2368773,1
-3.7045946,3.9712038,1
0.19839954,-0.065910816,3
-1.8444544,-1.6732385,0
-2.8881247,0.7524624,1
-1.0149217,5.890447,1
-1.8609732,5.487775,1
-0.6850873,5.1439962,1
-1.7797605,-2.12264,0
-2.1580906,-1.2351377,1
6.4373703,0.3997712,3
2.663178,-1.7790985,2
4.735358,-0.44147396,2
0.14730132,-2.0040407,3
-2.6864874,4.6629806,1
3.6012144,-1.5427413,2
6.4434566,0.41680908,3
-1.6102815,5.897493,1
-0.19551325,1.7106253,1
-2.1696029,6.20116,1
-2.2540774,0.06041789,1
-2.4776878,-0.42608535,0
-2.260806,-1.4780583,0
-2.0390503,-0.1530292,0
-2.3200026,1.6688751,1
-1.290797,2.598445,2
-1.7281222,-1.7779315,3
-1.8519646,1.7248808,1
-2.0246294,-1.6690042,2
-1.9665661,1.6297609,1
-3.0079682,1.1439153,2
-2.5530238,-0.22185457,0
3.2290134,-1.5658298,3
2.1441493,-1.7206583,2
3.725987,-1.0686735,3
-2.653997,0.14352894,2
-1.9333,-1.5667725,2
6.3018947,0.35938096,3
-1.5922309,-1.9585798,3
4.3555613,-1.4216871,3
-1.8683363,-1.460211,1
-0.2882812,-0.24476749,0
-1.4852897,-1.7602403,0
-0.9722619,4.7513666,1
-2.3319633,-1.0907282,0
-2.2138875,-0.69563854,0
-2.0126984,-1.6224817,2
4.9638405,-1.3475986,2
0.35132515,-1.9473829,3
-0.36974144,-0.018295169,0
-0.8152647,5.2226825,1
-1.17412,4.7615757,1
-2.5037303,-0.42026484,0
-0.81430024,5.9336824,1
0.5273948,-2.1107903,2
-2.589545,4.6611843,1
0.3466921,-2.0925972,2
-2.3013034,-0.4672718,0
5.6433735,0.38609934,3
-2.2913117,-0.8735364,0
-2.2225235,-0.6591111,0
-2.0670624,6.2102695,1
3.3533463,-1.0345981,3
-2.0083106,-1.8059771,0
-1.9180316,-1.4572365,2
-2.2136016,-1.0509776,0
-3.3313785,2.5032778,1
-0.84696656,5.3811154,0
-1.9161406,-1.0118624,1
-2.415608,-0.82390535,0
1.4986054,-1.8494514,2
-2.184753,-1.3151652,1
3.5372944,-1.2200693,3
2.4871721,-1.5961629,2
-2.4899955,-0.66233295,0
1.1020404,-2.3401964,3
-1.6993632,5.4263697,1
-1.8071201,-2.141478,0
6.6168427,1.3425831,3
-1.8687813,-1.3398886,2
-2.1720335,-0.87733555,0
6.979276,1.246297,3
-0.516425,-2.414885,2
-2.9008589,1.1908878,1
-0.21838081,-2.06282,3
-0.76340884,-2.093345,3
-1.7253803,-0.963702,2
-2.270232,-1.2464409,0
1.1028317,1.682649,0
-2.3047378,-1.104044,0
7.7030187,1.5345103,3
2.8367467,-1.6067835,2
-2.007402,-1.624973,0
-0.9530381,-0.25887603,0
7.881766,1.5519463,3
2.1481194,-1.5915947,3
-2.0595574,1.7413837,1
-2.3019612,-1.137669,0
1.6952916,-1.9431744,2
-0.32773852,-2.440394,2
-1.6206378,5.7623286,1
-2.3869345,-0.8687949,0
-1.6408236,-1.925353,0
6.037058,0.5106454,3
-2.2917457,-1.5297446,2
-0.48874545,-2.0275402,3
-2.5344462,-0.35990012,1
-2.1895823,-1.2720988,0
-1.6529903,-1.4753923,3
-1.9284575,-1.6235459,0
-1.1867168,-1.9592265,3
-0.6148314,-2.4723933,2
0.5977982,-2.0511403,2
-1.5710593,-1.329215,2
-1.9261239,-1.6628214,3
-1.4150231,-1.185734,1
0.42948723,-1.8855478,2
-1.7978193,-1.7886211,2
-2.312417,-0.9212898,0
-2.2569127,-1.0052018,0
5.0977216,-0.94686073,3
-0.9835377,4.95634,1
-2.304721,6.2695713,1
6.4295225,0.9249357,3
-2.1544178,-1.566755,1
-1.0799186,0.79812443,0
-1.936547,-1.8033555,1
-2.1132371,-1.2345723,0
9.862151,1.9157134,3
-0.36688912,-1.953326,3
-1.4757046,5.7867537,1
-0.8722568,4.657631,1
-1.7274046,-1.2974161,0
-2.0382657,-1.6801219,0
-1.4185615,3.734797,1
-1.9303564,-1.6152989,3
-0.35755134,-0.45496714,2
-0.47015977,-2.3837574,3
-2.3297386,-1.1668475,2
-2.3215766,1.3334547,1
-0.88628846,-0.5755814,0
-0.94133013,-2.5639205,2
1.7870642,-1.7497715,2
-0.73914415,4.7045074,1
5.9063478,0.51950574,3
6.7277646,1.3406388,3
3.3433623,-1.3448011,3
-1.6446066,-0.786157,0
-2.1695993,-1.4456831,1
-2.7354631,0.4435438,1
-1.1083207,4.5522885,2
7.537702,0.66177654,3
6.0943885,0.28120005,3
-2.086578,-1.1027858,1
-2.1422153,-1.6775419,1
-0.22503424,-1.6024462,3
7.4509826,1.0707799,3
-2.423008,0.029673457,2
-2.1514895,0.65591645,1
-1.9973072,-1.7644663,0
-2.2769623,-0.9184457,0
5.1790547,-1.0527152,2
5.403564,0.37604976,3
-1.9229704,-1.8202531,0
5.560155,-0.46561182,3
7.2517,1.1657709,3
-2.161249,-1.8257298,1
-0.52716553,1.3240236,0
5.814554,0.2949251,3
-1.5942929,5.55101,1
2.3452363,-1.9835193,3
-2.1717527,-1.464036,1
-1.1352103,5.1857567,1
-2.1098108,1.0297028,1
-0.8557198,5.0226507,1
-0.75079507,-2.1109786,2
6.7858005,0.6602478,3
2.1603785,-1.7193966,2
-2.2029114,0.15952182,1
-2.208209,-1.25696,3
-1.8383138,-1.5375836,0
-1.7564825,2.3410897,1
7.139563,0.6822628,3
-1.8183926,5.9321623,1
-2.6360736,-0.6081693,2
5.921225,0.06277597,3
-2.0764306,-1.8001544,0
6.835794,0.9782711,3
-2.6227336,0.19885838,0
-1.0800383,-2.4474504,2
-1.1761634,3.418714,1
-1.6642492,-1.6138464,0
-1.6436161,-1.1697652,0
-1.3105227,4.19584,1
0.43721366,-1.8102256,2
-1.4836081,-1.3940036,2
7.259751,0.6453953,3
-2.2440171,-1.1724201,1
-1.1246569,4.6693377,1
-2.3477428,-1.0792323,3
6.015303,0.3584317,3
-2.2460887,-0.5685529,1
-2.452593,-0.79758406,0
-0.34920943,2.7260046,0
-1.5583438,-2.2880526,3
-1.7134507,-1.5832608,2
-1.6802471,-1.2259096,0
-2.0705318,-1.4680407,2
0.9321915,-2.029656,2
-2.2343094,-0.842775,2
2.5362,-1.873631,3
-0.811475,-0.69378936,0
-1.9745066,-1.3774207,2
-2.0525267,-1.4461509,2
7.5986295,1.1318084,3
-0.9856139,-0.20437038,1
-0.971353,4.725552,1
-0.67121506,-2.210468,2
-1.8893865,-1.5388756,2
-1.9336536,-1.445158,1
-2.2239914,-1.3733026,0
6.171039,-0.6453709,3
-1.2286282,-1.2113321,2
-1.0535657,0.4291966,3
-0.7703003,-2.4861689,2
6.302417,0.57736635,3
-0.513761,-2.2281864,2
-2.3798099,6.764125,1
0.24443257,-2.0288599,2
-2.3383582,-0.5218208,0
6.220336,0.6878824,3
-1.0085981,-1.4794474,3
3.5536551,-0.42586225,3
2.8760638,0.3443383,3
-1.3268566,-1.88382,0
-1.9415432,-1.5390621,1
7.678744,0.7893604,3
-1.8680062,7.0973845,1
-2.0634093,-1.6546985,0
0.43987346,-2.371766,2
-2.3408086,-0.77351534,0
-2.1515613,-1.618333,0
2.9701138,-1.6075819,3
-0.31200492,-0.8990334,2
2.933814,-1.8165348,2
-2.4128501,-0.6147246,1
-0.91065913,5.864247,1
-2.3612864,-0.93244076,0
-1.367173,0.7360536,0
-2.1655276,5.5603395,1
-0.82832474,-2.104773,1
3.2357945,-1.3850446,2
7.9849896,1.8196405,3
-1.8525841,-1.8552184,1
7.115625,0.8226718,3
-0.74325466,5.524419,1
-2.6224613,0.76684546,1
-2.377851,-0.24186277,0
-2.1339545,-1.0542086,1
0.74582064,-2.1894097,2
-2.4128883,-0.6753652,0
7.007446,0.84968746,3
-2.5257385,-0.55249,0
-1.1435846,-1.336022,0
-0.16819108,-1.5977404,1
0.19431531,0.79531443,0
-1.1689514,4.7692103,1
-0.7950757,3.7480693,2
-2.0935512,-1.2422124,1
2.8307395,-1.7240827,2
8.912825,1.7477685,3
-1.9645753,-1.3456473,0
6.110522,0.5397887,3
5.1751146,-0.02699089,3
-2.0837655,-1.4142079,0
-2.1318595,-0.45454293,0
-0.54031944,-0.03844273,0
-1.7524352,2.3008275,2
-1.5696013,-1.9509853,2
-1.782803,5.48059,1
7.755281,0.79308045,3
0.31706297,-2.060801,2
2.3027453,-1.7980045,2
2.4467459,-1.6391108,3
-2.328572,-1.1874738,1
-2.3392692,-0.5921523,0
6.8148675,0.6332438,3
6.6678567,0.44301867,3
-2.2765853,-1.0043256,0
-2.1546829,-1.4538933,1
6.7418056,0.5701711,3
7.8291345,1.7219468,3
-2.4329371,-0.524243,1
-1.9837453,4.593639,1
6.5310473,0.5062046,3
-0.8628908,-2.2673874,2
-2.1454027,-1.7979995,0
-1.847908,-1.6063008,0
0.68896115,-2.067551,3
0.43099582,-2.1207545,2
-2.0434365,-1.4138734,2
-2.41666,-0.523669,1
-2.338449,-0.82058656,1
-1.1198827,-0.116208315,0
-1.2789524,2.9961772,1
0.2911166,-2.4337187,2
0.6068524,-2.0909479,2
-0.44578516,-2.4748762,2
3.6911798,-1.39905,2
-1.8042268,-1.4679782,0
-0.77550167,5.6057177,1
-2.1868405,-1.6301279,3
0.16516697,-2.3791113,3
0.5274373,1.803032,3
5.7091613,0.025404453,3
3.6539297,-1.4611945,2
-0.3586234,-2.2273257,2
-2.2375908,-0.86460507,1
-2.293166,1.7042507,1
-0.9526878,0.90468895,2
1.9869598,-1.5408834,3
-1.7417637,-2.1451201,2
6.113673,0.5858445,3
0.6623477,-2.2772293,1
-1.9029157,-1.2675633,1
0.65043557,0.93277204,0
1.8378915,-2.055168,3
-2.0230134,-0.93832266,1
-0.4364642,2.4121032,0
-2.113349,-1.5174469,1
-2.6863108,0.19396222,0
5.395765,0.17170727,3
-1.9437821,4.328219,1
1.80185,-1.9776616,2
-0.13123369,-0.9605004,2
3.3983784,-1.4379745,2
7.820003,1.2839247,3
7.4658,0.5721165,3
7.6939874,1.2404078,3
-1.5445573,-0.30980694,0
6.302813,0.39833856,3
-1.3639364,0.093943596,0
1.7259089,-1.8261901,2
1.8901385,-1.6627089,3
2.9453225,-1.578641,3
7.830788,1.799287,3
6.131046,0.46131122,3
-0.75950044,-2.2450461,2
-2.5303688,0.056612134,1
7.3247504,1.1109964,3
-0.8544651,-2.2422519,2
6.080273,1.1502639,3
2.9694233,-1.3979161,2
2.4776492,-1.5682509,2
-2.2061315,-1.1664537,0
-0.43222296,-2.5383215,2
-2.0717697,-1.2646818,0
-1.4190403,-1.9768928,2
-1.920495,-1.6636118,3
-1.7912899,-0.5854013,0
7.738342,1.1200742,3
-1.9856269,-1.4528052,2
-1.9617438,-1.5821968,0
-2.1807327,-1.5423416,2
-1.7227341,-2.1875043,2
-1.0752167,-2.1696546,2
-1.4920299,5.5469317,1
-0.92526937,6.0172524,1
-1.894727,5.933433,1
-0.1600815,-1.8003424,2
-0.17891562,0.5887108,0
8.161867,1.5975024,3
-2.0477035,-1.0330693,1
0.4318807,2.6656818,0
-1.5393742,-2.2767258,2
-2.1139846,-1.1250675,1
7.6773477,0.9509839,3
1.2571579,-1.7611545,2
-2.6730762,0.3488996,1
3.7939367,-1.4564228,2


==> figures/esoteric/pca/acdc/2/nnUNetTrainerNoDAV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-2.2607245,0.8895353,1
-0.3392049,-2.0085487,2
-1.0411466,-0.8062804,2
-0.9016335,0.048677385,1
-1.3565036,-0.9493655,1
-0.8867806,-1.1382823,0
-2.4268155,-1.0162995,2
-1.37035,8.710124,3
2.6466494,-0.77014047,0
-1.5363871,-0.40241945,1
-1.7396978,-0.994188,2
0.85229254,-0.72533035,0
0.6485672,-0.24341378,0
-1.6896394,-0.60104764,3
-0.81421053,-1.0990696,0
-1.8251487,-0.85477996,2
-0.840374,-0.114877105,1
-0.3615669,-1.5510031,1
-1.6421629,-0.4722877,2
0.10868561,-0.68309355,0
-1.2176794,-0.54898965,1
0.3319826,-0.25146395,0
-0.83981204,-2.837385,2
-1.9825951,-0.7860857,2
-0.21179986,-0.67801607,2
-0.17213821,-0.47295645,0
0.40223205,-0.948438,0
-1.0277165,0.2875846,0
-0.3096137,-0.8805398,0
0.014953911,0.994596,1
-3.1041021,-0.60554266,1
0.9333265,-0.8651595,0
0.55250525,-0.97335553,0
-1.0831131,-1.9398416,2
0.3333074,-0.43061042,3
0.8763945,-1.2617067,2
1.0210974,-0.573636,0
-1.8143574,-0.7010087,1
-2.194641,0.91657555,2
-2.3587804,-0.1316795,2
8.052126,-0.6589258,3
1.378721,-0.4882373,3
-0.49213696,0.16768879,1
0.14504343,-1.0950284,0
0.06948209,-1.4539067,1
-0.89592993,0.09621537,2
1.2033339,-0.94521695,0
0.5353165,-0.8410167,0
2.3265839,-0.73867214,0
-0.7919576,-0.90147257,2
-0.12433851,-0.56151485,3
-0.7048502,-2.6287503,3
-2.432642,-1.3388516,2
2.033547,0.05434069,0
-4.2445855,-0.015088499,2
0.11392081,-1.284461,2
-2.7025304,-0.871699,2
-0.30080485,-0.12437321,1
-0.57018507,-0.21618232,0
-0.523365,-0.21926785,2
-0.434157,-2.2152853,2
0.8179066,-0.1920538,3
0.75677174,-0.93259263,0
1.0498447,-0.36246535,1
-2.140952,-1.5245681,3
-1.6994594,-0.819634,2
8.422628,-0.6703422,3
-0.055864334,0.1077511,1
-2.4803424,-0.91982013,1
0.20652944,-0.57482207,1
-3.9964824,1.7188709,3
-0.39027154,-2.2913766,2
-1.8104078,-0.8470242,1
-2.5645642,-1.3221552,2
0.33840942,-0.458973,0
-1.3519603,-0.0020923018,2
-1.904648,-0.32820374,3
1.0021713,-0.6452368,0
0.7284763,-0.87150955,0
-0.009367228,0.31715477,3
0.49795008,-0.40499318,0
-0.4554367,-0.4152467,2
-2.622013,-0.6968188,1
-1.0705367,10.307344,1
-0.6176815,-0.5549677,0
-0.58779347,-0.24721056,0
0.6506477,-0.63331455,0
-0.6157353,-1.0937746,0
-0.7021774,-1.3050017,3
-0.8197619,-0.41575208,1
-1.8928531,-0.4160636,1
-0.9417999,-0.27804047,3
3.629046,1.7727234,3
-0.81902957,-1.1198221,0
2.5736141,-0.35799435,2
-1.2096347,-0.51520145,1
0.25647783,-0.7432736,0
-0.84919155,0.80156636,1
0.64710736,-0.81898266,0
-0.6195451,-0.50745547,2
-0.5261054,2.9698536,1
-0.6684979,0.85430515,3
-0.02512467,-0.19379526,1
-1.9078387,-0.771197,2
-1.4436234,-0.5869155,3
-1.6456529,-0.7021162,3
1.0443798,-0.32849988,0
-1.5501024,1.3803304,3
-1.2020475,-0.15220968,1
1.2504402,-1.004494,0
-1.8793722,-0.55469406,3
8.92217,-0.7452844,3
-0.91214895,-0.21984336,1
0.16683131,-0.4323942,0
-1.7766463,-0.11624466,3
-1.645729,0.6328936,2
-0.71991396,-0.30793488,3
-0.5667578,-2.3613884,2
0.1471343,-1.3513628,2
-0.8133322,0.33831072,1
0.046617866,-0.2592726,0
-0.32334554,-0.3559841,0
-1.2898794,-1.9889369,1
-0.969615,-0.37253597,0
-3.15139,1.6637096,2
0.84014225,-0.089484796,0
-0.14289737,-0.5648184,0
0.28923893,-0.24435905,1
7.3979735,-0.178925,3
-2.570321,-0.74977756,1
1.3312263,-0.71902996,0
8.519983,-0.6187227,3
0.5684008,-0.3722964,0
5.9252186,2.9157064,3
-0.8538393,-2.2177806,2
-0.839085,0.83198047,1
12.326477,1.8141704,3
-0.64941037,-1.2966042,3
-0.90909123,-0.24601945,1
-1.210229,-0.030521512,2
-0.42961025,-0.2394481,0
0.006556034,-1.666569,3
0.99948287,-0.5698028,0
0.02267307,-0.49702263,0
0.2945146,-0.90305096,2
1.3553085,-0.8330569,2
0.9037463,1.380187,1
0.84429616,-0.22407995,0
-0.48631144,0.08455312,2
4.235456,-0.6312717,3
-2.3968859,-1.1083231,2
0.3933953,-0.79327965,0
9.807773,0.124822885,1
-0.58990073,-0.89720285,2
-0.4402219,-0.027255476,1
-0.8769282,10.080366,1
-0.81806326,0.03862542,3
-0.11242461,0.105869144,1
-3.065539,0.49531704,2
-3.2518144,1.1061476,3
0.31925297,-0.76471496,2
0.096437335,-1.5366868,3
-0.73328733,0.50470936,1
-0.9949976,-0.2099279,3
1.8374743,0.3555169,0
10.43529,-0.71451706,3
0.7308279,-0.42084563,1
0.47592765,-0.021985352,2
-2.1966476,0.44422883,1
-1.2250417,-0.5570158,3
0.65916944,0.06298903,1
-1.6449293,-1.3014584,2
0.5976099,-0.29830223,2
-3.6367583,1.0594925,2
-2.3189754,-0.71620274,3
0.10267365,10.021029,1
-0.95779645,2.9406626,3
-2.1004052,-0.116636515,1
2.0866456,-0.30351424,3
0.5117843,0.75763774,3
8.385178,-0.64361894,3
0.19695139,-1.2800748,2
-1.8861197,1.4158884,1
-1.036513,-0.70748484,0
9.413029,-0.73551214,3
-0.6193446,-0.7019167,0
-0.8058475,-0.2858432,0
-0.25347996,-0.46542588,0
-3.4631376,-1.1627574,2
-1.4256312,5.0118523,2
0.35344297,-0.4280218,1
-1.1649176,0.09030965,1
0.46210265,-0.9793939,0
-0.6741177,0.00955987,1
0.16088355,-1.1032603,0
-0.692678,0.07600379,1
-0.8147781,12.953165,2
-0.25431895,-1.1732318,0
-0.5135765,-0.4575215,1
-0.9196514,-0.31346744,1
-0.6238097,-0.36856937,0
-0.16184127,-1.9475408,2
1.1276177,-0.22459166,1
-1.1397454,0.25432026,1
-0.9525212,-1.1436782,3
-0.59246993,-2.4806592,2
0.43002868,-0.19352715,0
-0.0031301975,-0.21381494,2
-0.8259033,-0.8054823,0
-1.3174211,0.14821494,1
-1.2187814,-0.06357324,0
0.03841901,11.987357,1
0.8935216,-0.63490546,0
0.21077168,-0.30439433,2
-2.1217942,-0.6719693,2
4.682223,2.3449278,3
0.8155185,-0.22905952,1
-2.2687507,-0.21368927,2
-0.456362,-0.29097095,1
-1.4934269,0.6854831,3
-2.3853588,0.22452796,2
-0.22034717,-1.5649143,3
-1.2996565,-0.41842258,3
-0.7681432,-0.2824612,2
-0.6190628,-0.49906418,1
0.53448206,-0.24008533,1
-0.40660918,-0.25292206,1
-0.5013231,0.025856823,0
-0.73169625,-0.091809094,2
0.054294705,-0.16701297,1
1.0757232,-0.5932545,0
-0.5787945,0.59746647,1
-1.3352534,-0.8300246,2
-2.9177136,-0.4870991,2
-0.15687561,-1.0898407,2
-1.7210454,0.40970677,1
-3.1397305,-0.4591536,2
-0.8455821,-0.77259266,3
-0.6763567,0.06139618,0
-2.5078483,-0.8689236,1
-0.48745537,-1.6521395,2
1.524123,1.9175599,0
7.6121483,-0.7320572,3
0.6300484,1.5573082,3
-0.79352725,10.355241,3
-2.741558,0.12731826,2
-2.0253148,-1.7852191,3
-0.56664157,-0.57457674,0
0.63853705,-0.27679592,3
-1.3947879,-1.9371902,3
0.82194585,-0.08251327,0
1.0781575,-0.6031245,0
-0.6914513,-1.0663426,1
-0.6029527,3.8448598,3
-1.0850989,17.010164,3
0.570579,8.70651,3
-0.6484792,-0.059357166,1
-2.4715848,-1.0343564,1
-2.4131722,-0.75894785,1
-0.79164016,-0.65018106,1
-1.1204375,-0.1603615,1
-3.8861346,-0.105017275,2
-2.70125,-0.5467247,2
0.27954865,0.29443705,3
-0.46018803,-2.363558,2
0.9820505,-0.6558243,0
-0.096639276,-0.98433155,0
-2.156929,-0.23765832,2
8.642069,-0.72688353,3
1.1450019,-0.7783809,1
-2.3326197,0.039048046,2
-2.4671826,-0.8635916,2
-0.59063125,-0.20422839,0
-1.6590816,-0.5185411,0
-0.13536215,5.46797,3
-1.996759,-0.95367557,2
11.841842,-0.8545674,1
0.95790935,-0.6851623,2
-0.038868546,-1.7205896,2
-0.26988614,0.1781708,1
-0.20637083,-0.2623645,0
-1.5102884,-0.63556546,1
0.5191895,0.79240346,0
0.41376662,-0.3411805,1
-2.681571,-0.23363775,1
-0.78811145,0.092849284,0
-1.2074682,-0.5420512,1
-0.9502046,0.0657185,0
0.5527953,-0.89756644,0
6.3690734,3.5912147,3
3.123837,-0.5257399,1
11.478031,-0.7688771,3
-0.5411122,-2.3851805,1
-0.54015326,-0.4783607,0
-0.17698956,-0.5376952,0
-1.7533616,0.13982713,1
-3.0734248,-0.35796547,2
-0.014134645,11.273223,1
-0.4779526,-0.69978917,2
0.16774714,3.002781,3
-0.5138937,-1.9587579,2
3.7372928,6.3067865,3
0.16262335,1.2756797,1
-2.65547,-0.10147028,1
-0.44858754,8.354572,3
0.69776714,-0.73022807,0
-0.1674763,-0.3155999,3
-0.2369622,-0.9151528,0
0.08851534,-0.79239386,0
-1.7028989,1.6767685,1
10.754551,-0.7833408,3
1.0593247,-0.61741316,0
-2.1024065,-1.4255131,3
-1.3607,-0.30404392,1
-1.734321,-0.3621467,3
-0.121929765,-0.086007565,3
-0.47982383,-2.2175255,3
-0.6244595,-0.38583115,1
-0.96570396,0.24276698,1
-0.15036893,-1.936571,3
-2.244678,0.67434216,2
1.2259111,-0.6882152,0
-0.9498786,-0.8227222,2
0.09705657,-0.5771059,2
0.20883995,-0.4516154,1
0.67233586,-0.61476994,0
1.0456905,-0.5840714,0
-1.399397,-1.06585,3
-0.35565042,-0.45891047,1
1.4200674,0.87119234,3
-0.6227838,0.51199,0
-0.106454015,9.802793,1
-2.4393983,0.52521724,1
-0.445117,-0.20108648,0
-0.9092698,-0.88115734,3
4.7776327,1.3465562,3
-2.2713113,-0.36173105,3
-0.9698415,3.0969615,2
0.010797501,0.70427275,1
-0.6795894,-0.46564662,1
-0.6759403,-0.07037404,0
0.6381541,-0.18861657,1
-1.2602657,0.30641043,3
-2.9195528,-0.78225493,1
-1.6241871,-0.27140462,1
-2.0243812,-1.005528,2
0.41081595,-1.1489117,3
2.5894454,-0.32243028,3
-2.7346253,-1.1375892,2
8.24349,-0.64848244,3
0.3496467,-0.5651109,2
-2.2906551,-0.5157428,1
-1.6270031,0.6110402,2
0.3479396,0.20810306,3
5.3250594,3.8040717,3
-0.83748746,-0.5329745,0
-2.0120783,-0.9913157,2
-2.018878,0.3062808,2
-1.3219787,10.169066,2
-1.1433066,-0.14747328,0
-2.0349245,-0.25502598,3
-0.44234657,0.2852981,0
0.041882277,-1.0133324,0
-0.28306437,0.3765127,2
-2.167179,-0.8111311,3
-0.9589504,0.32835275,1
0.6795825,-0.46448714,0
-1.3713018,-1.7164121,3
-0.42799067,2.7298954,3
2.200512,-0.42877904,3
-0.36581755,-0.9305974,2
0.6319779,-0.9000833,0
-0.9899992,15.434599,3
0.0667485,-0.22622646,3
-1.2312673,-0.9695907,2
-1.0093919,-0.5103616,0
0.53871465,-0.42702073,0
0.050127566,0.20041376,1
2.8588681,-1.3649806,2
-1.1349686,0.24224997,1
-1.8772491,-0.51208556,2
-1.113824,-0.6571454,1
-1.6430558,5.6489277,2
-2.7645683,-0.3751708,3
-2.0257845,-0.84652954,1
-2.2502208,-0.5561136,1
-2.202046,1.0357082,2
0.43052894,-0.25454974,1
-0.93289125,0.07020447,1
5.218654,-0.119441494,3
-1.9125305,-1.0687746,2
-1.2837697,0.17149258,1
-0.7167511,0.006875843,0
-0.06288695,0.092247665,0
-0.6167395,-0.08355218,0
-2.6838446,-1.1231979,2
9.580012,-0.7013378,1
-0.3830421,-0.5830855,1
0.07650763,-0.20285934,0
-2.368163,-0.82691944,1
-2.4976158,-0.7508601,2
0.12978506,0.04834813,1
-2.507658,-0.5797038,3
-0.54669356,-0.873267,2
-0.37473857,0.05448398,1
9.718122,-0.6971116,3
-0.69604003,-0.21748605,0
-0.6090305,11.437537,1
-0.6277554,0.67110825,1
-0.310884,-1.8187597,2
0.06594777,-1.5985103,2
-1.0754956,-1.3329866,3
11.459303,-0.7683246,1
-0.18293428,-1.8541011,2
0.38387686,-0.4361696,0
0.6326595,-0.9004362,0
-0.5204375,-0.5835953,0
1.8229082,0.10681555,0
0.18840629,-0.21056922,1
-0.94831336,0.1377168,1
-0.0037275553,-1.5618665,2
0.7583499,-0.9615561,0
-0.09956455,-0.08448392,1
-0.44618273,-0.40905145,0
-0.71209705,14.032735,3
-1.6963137,-0.21622069,2
-0.46112823,-0.4028117,0
-0.89799273,0.9904988,1
0.4017049,-0.48057228,3
-1.4380239,-0.108891696,1
-1.0520297,-0.68911994,3
-0.9084245,-0.2818962,1
1.6386234,0.05458188,3
-1.0692707,-1.0459642,2
-0.47651184,-0.4383877,1
-0.8350719,0.20621562,0
-0.6526203,1.1102613,0
0.44347495,-0.82261163,0
0.51958424,-0.57704884,0
-1.3918217,-0.8030873,0
-1.7633618,-0.76424193,3
0.6832266,-0.90452695,0
0.32073873,-0.5000801,0
0.9520782,2.2493327,2
-1.1642119,-0.2127009,3
-0.123098135,-0.23768565,1
-1.5751683,-1.214422,2
-0.96542764,-0.28350273,3
1.3519924,-0.04468274,2
-1.2033798,-1.3656089,2
1.2903466,-1.9403249,3
0.030809045,12.4960985,3
-4.4507422,-0.536515,2
-1.1116048,-1.5005007,1
-0.42850268,-0.49967337,0
-1.166695,0.14714491,1
-1.2789563,-0.44586438,3
-2.63371,-0.27847558,2
-2.1944094,2.1390889,3
-0.47896564,10.837583,3
-3.6607742,-0.87841773,2
2.7789888,0.23289198,0
0.52354205,1.1075584,0
-0.78304577,-1.2518339,3
0.7140385,-0.5831995,2
-0.5983455,-0.5949727,0
1.2105762,-1.0239172,2
-1.8152376,-2.3031285,3
1.1152233,-0.65201676,0
-2.6481557,-0.94699186,2
-3.7339773,-0.9386162,2
-0.9657289,0.3920684,1
0.13644814,-1.5152237,3
-1.2143897,-0.90376157,3
-0.9807106,1.3301356,1
-0.019771457,-0.06151539,1
-2.6472316,-0.45891327,2
-1.7704962,-1.6281844,2
-0.07987487,0.32387763,1
-0.8277321,-0.7777654,3
-3.3301349,-0.2591853,2
-0.07327795,-1.7089192,3
-0.43661392,-1.6210809,3
2.2120821,-1.8773898,1
11.832599,-0.77430165,1
1.8605925,-1.6482369,1
0.75976634,0.14402509,1
-2.729158,-0.7120671,2
-2.9838195,-0.6978806,2
-0.96599114,0.031465203,2
2.0283518,-0.2468516,3
-3.5881186,-1.0787773,3
2.8450885,-0.4387288,1
-1.6033815,1.6381987,1
0.34545422,-0.49956572,0
1.2786883,3.5509658,3
-2.0608854,1.3029116,2
-1.3995994,-0.6925531,2
-3.9983969,1.0495988,2
-0.69790184,-0.1356643,1


==> figures/esoteric/pca/acdc/2/nnUNetTrainerV2_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-1.0312409,-0.050172064,0
-2.8065677,-3.035246,1
-2.7094727,0.85303754,2
-2.2131054,-0.77466315,2
-2.5505447,-2.790074,1
-2.40865,0.07943408,0
-2.6409025,-2.7689369,1
-2.7891264,0.4383687,1
0.6578593,3.0417204,2
-0.2055316,2.8965614,2
-1.8723342,0.27486953,0
-3.0516865,-3.9369407,1
0.16501617,-0.22078142,0
4.5268292,-0.4680618,2
-2.476215,-0.08625354,0
-2.168361,-0.2565484,0
0.101095796,3.6030438,2
-0.7188368,3.7911415,2
-2.536653,-2.7452517,1
-1.8253394,-0.0498109,0
-2.6289294,-2.6614726,1
3.7871666,-0.39533955,3
6.959271,-0.69775265,3
0.6032467,1.4643788,2
-2.9380322,-2.501841,1
7.8422675,-0.7407215,3
-1.8506202,-0.35750026,0
-2.5128877,-2.7120717,1
6.014251,-0.6054904,3
6.9710803,-0.6817733,3
-2.2594085,-1.772387,2
8.81498,-0.82520765,3
-2.2454524,1.7357857,2
11.409512,-1.062376,3
-2.9470398,-3.5066798,1
-1.3934515,2.731336,2
9.079416,-0.8782219,3
-1.6851635,-0.3618371,0
6.043185,-0.6185956,3
-1.3850522,-0.18444635,0
-1.1939763,-0.26133054,0
-2.6101456,-2.7950888,1
0.11141944,4.356145,2
7.9703813,-0.7754066,3
-2.5555844,0.123849556,0
-2.5733168,-2.8732388,1
0.4352759,-0.2544807,0
-2.6683645,-3.0900939,1
-1.7651451,-0.15758957,0
-2.5803976,-2.8722115,1
-2.6644568,-3.088292,1
3.0251865,-0.35024706,3
-1.1414231,3.229464,2
7.48329,-0.72129947,3
-1.3799685,4.0639224,2
-2.907568,-3.4814782,1
-2.497641,-2.6889942,1
-2.9128802,-0.73342675,1
10.164543,-0.9478992,3
-0.34122634,3.688597,2
9.51601,-0.9315935,3
-2.6863637,-3.1509156,1
-0.63240385,3.0174382,2
-1.1610974,-0.16134042,0
-2.8646307,-0.26962107,1
-2.8833885,-0.60905343,1
-1.3929547,3.235109,2
-2.51983,-2.7529557,1
5.607406,-0.57273453,3
-2.6384661,0.018198844,0
-2.720636,-3.2262032,1
6.5315275,-0.6573604,3
-1.9985175,1.9314123,2
-1.9994711,-0.21640976,0
-2.1867473,-0.84142786,0
0.121367455,4.6150856,2
3.4208393,-0.36683252,3
0.5444721,2.1739566,2
-0.2870077,3.9562247,2
4.509468,-0.47718573,3
-2.749927,-0.3089959,1
6.631643,-0.67553,3
2.006935,0.7158484,3
0.35301745,4.4033456,2
-2.649143,-2.986061,1
6.233576,-0.6260415,3
3.2868733,-0.36677495,3
-2.6541119,-2.9660702,1
-2.423746,-2.4570312,2
-2.4270916,-2.8682911,1
-1.3873905,4.0603943,2
-1.9067197,-0.4330846,0
-2.5130866,-2.566756,1
-0.5251888,-0.29784903,0
-0.6201876,3.8886352,2
-1.8301532,0.10563959,0
-1.1094247,-0.16497846,0
-2.73344,-3.255283,1
-2.207562,-0.45049325,0
-0.077628374,-0.20633131,0
-2.5818267,-2.8976202,1
-2.5758793,-2.6962736,1
6.8110633,-0.6582652,3
-1.7509844,-0.23430638,0
6.6689963,-0.65801346,3
-1.1947409,3.6724734,2
-1.6677313,-0.09719357,0
-1.217441,3.230622,2
-1.8881152,3.1466334,2
6.79267,-0.6621019,3
-2.6270888,-2.9927506,1
-2.0730875,-0.36070547,0
-2.7972693,-1.2717599,1
-2.6044087,-2.9349608,1
-2.3702364,0.44817406,0
-2.4811769,-2.3144665,1
-1.0111339,3.5987213,2
5.1221075,-0.5291992,3
-2.7704492,0.15009727,0
-2.8379123,-2.5237772,1
1.4490454,-0.22286032,3
-2.7103922,-3.1588063,1
7.824758,-0.736682,3
2.5150714,0.29169703,2
9.6738205,-1.0625261,3
0.049316287,4.417558,2
-2.9283254,-0.3176398,2
-1.5372488,4.404329,2
-2.808556,0.4567562,0
-2.721405,-3.2399294,1
-2.342876,-0.33089444,0
-2.9084196,-0.7294501,1
-2.3723278,-0.8443093,0
-2.0358703,0.100553766,0
-2.7481387,-3.040578,1
-2.6438828,0.24891111,2
-2.4935088,-2.668992,1
-1.3404639,3.3414586,2
-2.5300918,-0.2265611,0
-2.499896,-2.6896293,1
-2.0351312,3.140093,2
1.278779,-0.3228876,0
6.8769107,-0.6870758,3
-2.5431712,-2.6403775,1
-2.5071092,0.44373703,0
0.13093734,3.5878932,2
-2.6457725,-0.28480563,1
8.24469,-0.7908145,3
-1.8384314,-0.3760303,0
2.7704864,-0.47828263,0
-1.3934864,-0.22427094,0
-2.5569868,-2.8135006,1
-2.8823047,1.2510773,2
-1.6608837,3.2635252,2
8.023615,-0.7668089,3
-0.661575,-0.2154392,0
4.348682,-0.45069954,3
-3.096407,-0.48406473,1
-2.9111514,-3.4880838,1
-2.638191,1.3859783,2
4.405993,-0.4593752,2
-2.0732803,2.0247905,2
1.5713692,1.225828,2
-2.275983,-0.36710176,0
2.8687873,-0.33969292,3
-2.0854402,3.0787675,2
2.325428,1.7677666,3
-1.946471,-0.3568832,0
-2.525642,-2.5052285,1
-2.7925963,-3.393667,1
-2.095282,0.06238335,0
7.336456,-0.7005617,3
1.9398134,1.6834778,3
-1.1148788,-0.23742169,0
-2.9978476,-1.9105103,1
0.007847309,3.8824854,2
-0.22328234,4.239475,2
-2.5745006,-0.84409136,2
-2.8575292,-3.1982968,1
-3.085349,1.7478359,0
-1.9713612,-0.11950295,2
-1.8088822,3.9455912,2
-2.5107062,-2.5615208,1
-2.55084,-0.8914255,0
-0.91592264,3.9251726,2
-2.1235557,3.6671636,2
-1.7744102,-0.17612293,0
7.941817,-0.75555164,3
0.2558055,2.5144856,2
-2.6159525,1.9809023,2
-2.7152524,-0.07959473,1
-0.9155984,2.7551072,3
-2.6666064,-2.965777,1
-2.7645106,2.0317225,2
6.915197,-0.7011091,3
8.133715,-0.78473085,3
-1.1227404,3.7116976,2
-2.7687528,-2.9417415,1
-2.7230644,-2.3658147,1
0.10637045,3.5395346,2
-0.60865,-0.241407,0
-2.7719965,-3.114296,1
8.8408165,-0.86093104,3
-0.36983883,2.6673865,2
-0.27525675,-0.14469187,0
-2.6845808,0.25578547,0
9.076803,-0.86867934,3
-2.6081235,0.16175486,0
-2.5450044,-2.785603,1
-2.836182,-3.272649,1
7.0376296,-0.6886799,3
-2.7954977,-0.4987323,2
-1.9139626,0.026496883,0
-2.1358156,2.9275475,2
-2.5187502,-2.7038875,1
-0.78676623,3.9909682,2
-2.8199148,-2.2556846,1
-0.63002455,3.5978875,2
9.058083,-0.89096457,3
3.732017,-0.40940368,3
0.739882,3.1864924,2
-2.582435,-2.799958,1
-2.5661392,-2.5405707,1
6.1789613,-0.6167098,3
4.930122,-0.5062254,3
7.550384,-0.7353551,3
-1.8767204,-0.3623482,0
-2.762528,-2.6146555,1
-2.6999166,-3.1971676,1
-2.7788684,0.01751887,2
8.270222,-0.81001663,3
2.1832163,1.4704885,2
2.0271714,1.8388741,3
-2.0870924,-0.6356709,0
-2.465067,-3.3753035,1
-1.868703,3.4899473,2
-1.1676863,3.793028,2
-2.4155216,2.316761,2
10.326698,-0.97179186,3
-0.4875651,-0.21246512,1
-2.2231097,1.5558547,2
-2.2815518,0.47015187,2
-2.1378372,-0.14376575,0
-2.5827866,0.06770314,0
0.8149078,-0.28863984,0
7.8353705,-0.73116153,3
-0.18933988,-0.96791756,3
-2.7041073,0.23036742,0
-1.6966555,0.017436363,0
1.9577363,2.9974413,2
-1.5437436,-0.14624749,0
-2.32358,0.15602829,0
5.4276614,-0.5762362,3
-2.5340943,-2.7602813,1
-0.13394833,3.8304932,2
-2.5695581,-2.7162204,1
-2.7924206,-3.1753764,1
-2.4247653,-2.0454047,1
-1.4991105,-0.13429455,0
-2.6894522,1.1127462,2
9.387815,-0.8627102,3
8.256269,-0.77019113,3
6.942162,-0.69902563,3
-2.548923,-2.7627623,1
8.27232,-0.830544,3
-2.8836756,-3.2799473,1
1.0712063,3.6062877,2
-2.7674077,-2.676771,1
-1.9180686,-0.27160764,0
0.0164783,3.518188,2
-2.542849,-2.7896695,1
-1.9942658,-0.17223427,0
-1.9553828,-0.15200019,0
-2.4717226,-2.6049087,1
5.7755966,-0.5969655,3
6.5958676,-0.64387923,3
-1.7255045,3.2942314,2
-2.7981727,-3.4287977,1
-2.631071,-3.0274706,1
-2.5513701,-2.8169606,1
-0.3964771,4.3718805,2
-2.608714,-2.965137,1
-2.1759076,-0.14570029,0
9.056034,-0.90295154,3
-2.5168896,0.1225826,0
8.731125,-0.83987147,3
-0.46199858,-0.18944368,0
-2.5029514,-2.692942,1
-2.1896782,3.9656951,2
-2.6284246,-0.28711742,0
-2.687871,0.8714235,2
-2.624382,2.391949,2
-2.0798192,-0.07946835,0
-2.1236181,3.0573356,2
-2.473843,0.52842414,0
6.1036744,-0.5981712,3
-2.9083734,-0.41520998,0
8.360214,-0.8113076,3
-0.45210505,3.7435167,2
-2.3089745,-0.57330704,0
6.827905,-0.6707413,3
0.09611273,-0.23172897,0
-2.8722243,-3.23521,1
8.513157,-0.8473167,3
-2.4836268,-2.6366735,1
-1.6769164,-0.13130358,0
-2.395063,-2.6907039,1
-2.2637353,0.10939531,1
6.6008945,-0.65210307,3
8.155073,-0.7942488,3
-2.2790074,0.070031956,0
-2.5399098,-2.728987,1
8.905502,-0.8882059,3
-1.5646932,-0.28273585,0
-1.5963039,-0.08661792,0
6.3191957,-0.65576756,3
-2.7086968,-3.2151117,1
-1.1989583,-0.29354334,0
-1.8955619,3.8275821,2
-1.8600712,0.11978805,0
9.276052,-0.89562404,3
0.114843845,2.8072033,2
4.791569,-0.4810091,3
1.7735534,0.41393617,3
9.163277,-0.84497774,3
-2.8416903,-1.5952847,1
-1.8339257,3.1457257,2
-2.1161418,4.0271573,2
-1.9943491,2.6912708,2
-1.912025,3.165546,2
-2.2914467,-0.9146171,2
0.812552,1.0084331,3
-2.6976657,-3.045513,1
-2.7048004,0.86160314,3
2.37404,1.2080501,3
3.189509,-0.3464658,2
1.0039089,2.4748428,3
-1.8984187,-0.33251804,0
-1.1910294,3.4117029,2
-2.5642762,-2.853951,1
-2.115394,-0.61353767,0
-1.8422148,-0.11188051,0
-1.8829598,-0.20620033,0
0.7132113,1.935665,3
-2.4914536,-2.6665754,1
6.4245787,-0.6503402,3
-2.6485968,-2.4308774,1
-2.652155,-0.4654915,1
-2.7425766,-3.052822,1
-2.315096,-0.11620943,3
-2.5386174,-2.7723293,1
-2.032269,0.07631512,0
-2.5910988,-0.29609326,0
-1.2701225,-0.18896393,0
5.694826,-0.60356593,3
8.747108,-0.8340818,3
7.979543,-0.76812136,3
-2.4824905,1.4235988,2
-0.716511,-0.18854588,0
-0.035215855,3.3918924,2
-1.9980686,-0.0008412618,0
-2.4620886,-0.13220397,0
-2.8470526,-2.3636463,1
-2.6313474,-0.14016908,0
-2.0319116,-0.7661769,0
-1.1504021,3.5976133,2
-0.43160385,3.0303795,2
-2.142008,3.572552,2
-0.5253245,2.683718,2
7.134752,-0.71511924,3
-2.3370702,-0.66891944,0
-1.7467782,-0.2096576,0
6.1417503,-0.6107049,3
7.635243,-0.7639559,3
-2.8422842,-3.176475,1
-1.9214907,-0.42613375,0
0.9885683,2.4148095,3
-0.346897,3.1977487,2
-0.22206438,2.7886238,2
3.0930152,0.059685033,3
4.360772,-0.45222244,3
-2.5632453,-2.8124852,1
-0.51299447,4.3035192,2
-1.6734794,2.719075,2
3.81955,-0.38768882,3
-2.6095152,-0.6172036,1
5.0459666,-0.49984866,3
-1.1739223,-0.14599,0
0.29671955,2.7923794,3
-2.4832964,3.101154,2
-2.54501,-2.7860842,1
-2.5204353,-2.7182288,1
-2.3802419,-0.8103058,2
7.310127,-0.8665538,3
-2.6134436,1.9107882,2
-2.4932249,-2.6589205,1
-2.6931207,-0.24374805,0
-2.0116751,3.30206,2
0.7359116,3.1264632,2
-1.92675,-0.40925622,0
-1.3463112,-0.2506979,0
-0.91501546,3.0870795,2
-1.4687217,-0.20051761,3
-2.9381175,1.2434502,2
-3.021739,-3.624401,1
-2.742086,-0.23968978,1
-1.4665022,-0.13843091,0
-1.8780639,-0.083038464,0
-1.9062587,-0.28475675,0
-2.5931308,1.5141778,2
-2.5727887,-2.8567035,1
-2.3014243,0.14448081,0
-2.8275094,-0.06364624,0
-2.5269825,-2.734741,1
6.851686,-0.6855374,3
-0.44265455,2.1532702,2
-2.7955246,0.34489295,1
-1.8329403,0.13637842,0
-1.2552562,3.7549386,2
0.5406759,4.2809935,2
-3.2067919,-3.8652885,1
-2.9910166,1.2664326,2
1.9200475,-0.26284248,3
-1.9148638,1.8753715,2
-2.2101765,0.10842641,0
-2.350162,0.9997228,1
-2.2749386,-0.12501717,1
-1.7103685,-0.027697805,0
-2.7113152,0.28777215,1
0.41569495,-0.24130207,0
-2.1659825,1.9640745,2
2.4823694,-0.2949939,3
-2.53991,-2.1588855,1
-2.253759,0.11650056,0
3.7803798,-0.4196273,3
6.108767,-0.61531806,3
5.9410563,-0.6036227,3
7.168119,-0.71148545,3
-2.6820264,-3.1318502,1
-2.428523,-0.51562274,2
-2.5967457,-2.9189024,1
4.030623,-0.42707136,3
-0.800968,3.4368489,2
-2.5097337,-2.6980033,1
-0.54620486,-0.13184413,0
8.224712,-0.81685925,3
-2.6629987,-2.6429942,1
5.985156,-0.6095818,3
0.51317203,-0.26601633,0
1.0357275,-0.30291072,0
-2.5795283,-2.5039742,1
-0.874651,3.5871472,2
-2.5884879,-0.6258772,1
8.061945,-0.79987365,3
-2.7539077,-2.5021052,1
-1.478426,-0.15091209,0
-2.6668568,-2.9925895,1
-2.4751966,-0.322942,0
9.609833,-0.9085366,3
-2.0792682,3.3074038,2
8.351936,-0.8113431,3
-2.9202206,-2.4740367,1
-2.399189,0.36039603,0
-1.3371184,4.2870693,2
6.4866357,-0.65306765,3
-2.4045894,0.9530686,2
-1.0711176,4.472501,2
-2.1464717,3.061285,2
-2.855822,-3.4169097,1
-2.1490233,0.6534497,0
-1.97102,3.278469,2
-1.9895518,0.07544769,0
-0.528162,3.326653,2
-2.5032573,-2.6750271,1
-1.989219,-0.45295915,0
-0.63849396,-0.27109075,0
-2.9104462,0.7077012,1
-2.7915058,0.8996139,2
-2.495195,-2.668951,1
-2.784675,-2.3488488,1
-2.4678917,-2.5902145,1
5.3888,-0.5323957,3
-1.9017582,4.225128,2
-2.4980307,0.23091072,2
-0.6731652,-0.25038987,0
7.400473,-0.75594306,3
8.522766,-0.8253626,3
-1.9458888,-0.30011377,0
6.697744,-0.66252923,3
-1.4871746,-0.18172537,0
1.758534,0.7220053,3
-2.5430157,-2.1385455,1
-2.753839,-3.323708,1
-2.5132937,-2.710692,1
-2.183193,3.397155,2
8.498451,-0.80460054,3
8.623693,-0.8358143,3
-1.8600407,1.4595214,3
0.53581643,-0.6834356,3
-2.647687,2.1839,2


==> figures/esoteric/pca/acdc/2/nnUNetTrainerV2_MixUp_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
1.0857894,-3.1055944,2
-4.2576833,0.7912897,1
3.7072232,2.8513606,3
-3.9271626,0.70980287,1
2.0033226,-2.7451694,2
0.19190258,-0.96351826,0
-1.7817366,-0.9287776,1
-3.7722213,0.84476304,1
3.681133,3.0409646,3
3.1922781,2.184817,3
1.4144068,-3.1429396,2
-1.8891051,-0.14446051,0
-1.9704049,-0.56736517,1
-1.8187444,-0.28281304,0
-3.2483273,0.50709856,1
-3.612563,0.6352186,1
-2.3680658,-0.08275178,0
2.8131113,3.5778542,3
-2.3994055,0.7519376,1
-4.0887437,0.78697455,1
1.898279,-3.324395,2
2.8250873,2.3583505,3
3.675164,3.4301548,3
2.444824,2.4447248,3
-3.5705686,0.6003624,1
-3.5374393,0.609408,1
1.9106202,-3.8459854,2
0.61914605,-2.7923958,2
-1.6073985,-0.30279094,0
4.202138,3.8670003,3
-3.309664,0.52782214,1
2.4923396,3.0114956,3
3.875561,3.0226755,3
-0.60126984,-1.2779404,0
-0.18622625,-0.1333337,0
3.7398908,3.1470335,3
0.11498314,-3.087027,2
1.8333569,-4.2064743,2
-0.21267223,-0.41342568,2
4.0078664,2.4680383,3
-4.1268287,0.7728312,1
-4.478928,0.89548194,1
-3.389604,0.5673487,1
3.384001,-2.301463,2
-3.146801,0.4923016,2
2.3871436,-2.512769,3
2.0921128,2.224897,3
3.3498127,-1.3307977,3
3.222271,-2.0557456,2
3.57607,-1.9033405,2
-1.2345772,-0.41532558,0
1.7826622,-3.5174794,2
-1.5316234,1.7044536,1
-4.1234155,0.8123108,1
1.6129041,-0.17771068,0
-3.9295857,0.7244297,1
-1.6138744,-0.17056358,0
-1.8007102,-0.21567616,0
2.5478978,2.3479843,3
-3.4399657,0.5789008,1
-3.6920545,0.5621426,1
-1.8625662,-0.17759538,0
2.5367012,2.44209,3
-1.5345271,-0.28110662,0
-2.2812653,-0.0036375523,0
-1.4975667,-0.2897904,0
2.3693397,3.0395577,3
-3.610428,0.6702125,1
-1.606593,-0.30220106,0
2.244423,-2.1388264,2
4.51978,3.5487375,3
-1.0785148,-0.8110163,0
-1.0317428,0.11084834,0
2.9795756,2.3224812,3
2.6493695,-2.842532,2
2.4004278,-1.8524286,2
0.20326781,-2.6047962,0
-0.3179167,-2.250144,1
-1.7983029,-0.23205757,0
-3.4320703,1.1075999,1
3.6471303,-2.263155,2
-0.29020175,-1.7704875,0
2.1700747,3.1109877,3
2.798132,-1.677346,2
-1.5943828,-0.27574256,0
2.8068593,-0.88770056,2
-0.7178933,-1.1506865,0
1.4974945,-0.90466356,0
-2.992229,-0.142097,1
-0.74368256,-1.0647709,0
2.8255336,1.7491714,3
-2.5572863,1.0010078,1
-1.7659986,0.13448456,0
2.2232687,2.6124704,3
0.97592336,0.3734161,0
-4.17237,0.84154487,1
-3.582777,0.6016853,1
-3.011202,0.29384515,1
-2.1871386,0.02123189,1
-3.4224813,0.5810262,1
0.014680505,0.18233633,0
-0.86907053,-0.93854105,0
2.6249123,-1.4766126,2
-4.57894,0.9304191,1
3.9807332,3.409182,3
-3.713863,0.6980344,1
-1.0995744,-0.83758605,2
-4.041773,0.7517147,1
-3.9365118,0.7376671,1
2.4096682,2.2686186,3
-0.9894061,-0.6783201,0
3.689226,2.451954,3
2.2204404,2.696009,3
-0.981117,-0.69673234,0
-0.09900558,-1.5913019,0
-3.3244612,0.37618455,1
-0.15507859,0.08558819,0
-2.1275895,-0.14349389,0
-2.6376195,0.8748406,1
3.6992862,1.6839125,3
-0.9980113,-1.0011576,0
-2.8232026,1.094463,1
2.430587,2.7841883,3
2.392991,2.5957294,3
3.3898451,2.088399,3
-1.7874508,-0.21248919,0
-0.39874405,-1.584207,0
2.8539493,-1.463551,3
-0.425338,-1.1612928,0
3.9261262,1.6674064,3
1.0263884,-1.235596,2
2.9896002,-3.0891795,2
-0.9693936,-0.76591635,0
2.7882304,-1.929083,2
2.7579017,2.6454875,3
2.80767,2.6594274,3
-1.9054642,0.05963394,0
1.9098446,-1.1508936,2
-0.78247344,-1.0523679,0
-0.32324266,-2.3626897,2
3.0486922,3.6400828,3
-1.3936946,-0.6379812,0
2.1454449,-4.028195,2
2.7632825,3.5333776,3
-3.9055989,0.70310605,1
-4.021768,0.7592133,1
-1.7378027,-0.28465456,0
0.25346965,-2.7882736,2
3.1769137,2.0520878,2
-2.1662443,-0.08851074,0
2.396009,2.619007,3
-3.7756503,0.6589745,1
2.8386798,-2.314422,3
2.7850964,-0.5161426,3
-2.5623798,1.2599671,1
-1.3780491,-0.7652847,0
2.0950983,-1.6761305,2
-1.4672139,-0.50482357,0
3.4778397,2.723664,3
1.8286805,-3.0563955,2
-0.253535,-1.7958083,0
2.1630497,0.700927,2
-3.73759,1.2027017,1
-3.785522,0.7045473,1
1.4652469,-3.6408682,2
-2.2517054,1.0174749,3
3.8304722,0.96448326,2
-1.1836629,-0.53333193,0
3.354771,-0.86825526,3
0.78885597,-0.85137403,3
-1.6927302,-0.04635206,0
-0.46129528,-1.4990702,0
2.8483694,-3.088601,2
2.8379989,-3.5302632,2
3.811764,-2.178155,3
4.8286357,1.0666155,3
3.4047043,1.8895382,3
-2.4921498,0.73407805,1
1.4832373,-3.6494734,2
-0.88052493,-1.4736902,2
0.566513,-2.8858833,2
-1.3738158,-0.14361751,0
0.13346058,-2.4585245,0
3.2204392,3.7889655,3
-4.2032804,0.77853835,1
2.4612317,2.6299176,3
2.8219998,2.108656,3
-3.5409446,1.1490027,1
3.1509128,3.6977637,3
-3.721229,0.6433238,1
2.1118197,-4.3091984,2
-0.08177918,-1.4741157,0
-0.45927498,2.2838519,3
3.3407958,3.503511,3
-1.5190227,-0.023494497,3
0.48486477,-1.7104139,0
2.4945168,-3.6027045,2
-0.6171158,-0.40884432,0
-0.8911846,0.35919562,0
1.5546834,-3.3909273,2
-4.2178245,0.7782538,1
1.2994225,-2.5852141,2
2.4088032,-2.5710082,2
2.8413925,1.963873,3
-2.925836,1.179026,1
-2.9103394,0.9287673,1
0.6610363,0.38612327,0
1.5550501,-2.2420402,3
2.6321712,2.3506932,3
1.5408118,3.1558244,3
-3.3170958,0.51529646,1
-2.9855793,0.5211557,1
3.0246925,2.3897426,3
-3.8092408,0.7101073,1
1.803313,-2.7411535,3
4.4039936,3.2300348,3
1.5738213,-0.56887215,2
-4.193975,0.8387872,1
-3.043667,0.31642082,1
-3.2991674,0.4228727,1
2.355426,2.5317814,3
2.7908885,3.5153797,3
-0.7704074,0.3232155,0
-2.1329105,-0.14583956,0
1.7900505,0.80313945,2
2.7349944,2.2176397,3
2.02141,-2.5523183,2
-1.2527008,-0.11815658,0
-3.4106836,0.87280786,1
-2.2129369,-0.24203375,0
-1.3664131,-0.46809575,0
-3.196148,0.6977415,1
3.9709184,-1.1493853,0
-2.8832715,0.80786705,1
-0.14295512,-1.6060055,2
-1.8333688,-0.07071039,0
-3.5334692,0.63448584,1
2.9025772,-3.4405837,2
2.1398497,2.786827,3
-3.7461743,0.6508441,1
3.7522514,-0.45057052,3
2.892951,2.5561771,3
-2.4142935,-0.088948995,0
-3.729034,0.6616094,1
-2.1476667,-0.05026397,0
2.830786,2.2155864,3
-2.4302952,0.98390675,1
-3.7126648,0.6652205,1
-1.8607688,-0.14028472,0
-3.5769637,0.6216172,1
-3.6580713,0.62422335,1
1.2982354,-3.6492674,2
-3.5231106,0.6023247,1
2.3312008,-2.7577305,2
-0.6910758,-2.4268851,2
-2.4225562,0.9373239,1
-3.7273471,0.642815,1
3.2156024,-0.47625834,3
-1.5924077,-0.22757757,0
2.0830495,-2.5889664,2
-4.1284194,0.7591089,1
1.9382391,-3.1674705,2
2.7555945,2.243745,3
-0.03927368,-2.813321,2
2.693484,2.721509,3
-0.6564559,-0.5494903,0
-2.1273057,-0.07419419,0
2.1698673,-0.5565971,0
2.492073,2.5255477,3
-1.7008283,-0.25754163,0
4.5175176,3.5507114,3
2.5258765,3.48318,3
3.2409813,3.4260619,3
-4.054256,0.7366779,1
2.337428,-2.4782202,2
-0.64338386,-0.9846467,0
1.8897381,3.58482,3
3.4463704,-2.2243822,2
2.8962076,-1.3482583,2
1.9864366,2.8462968,3
-1.4894568,0.012510121,0
-1.8701508,-0.74597794,2
3.422365,1.9977702,2
4.5927677,3.0830445,3
-2.220106,-0.04570128,0
-3.1994288,0.6075263,1
-2.8399386,0.79501605,1
-1.1040424,-0.44685757,0
-3.5355718,0.60925996,1
-3.8829184,0.6870489,1
-2.4796617,0.7772106,3
2.19523,-2.5294907,2
4.359199,3.7081015,3
2.408003,2.1217887,3
2.567181,2.5921392,3
0.055709958,-2.1589165,0
-3.4985864,0.6081809,1
2.6780462,2.0930264,3
1.7996299,-2.7409189,2
2.2406313,2.9739556,3
-3.568761,0.6135516,1
-2.118899,-0.09010328,0
-0.21513128,-2.4214025,2
-3.8599799,0.7356025,1
1.9947572,2.9942172,3
-3.0611353,0.39133188,1
-1.8247006,-0.22287136,0
-2.8906367,-0.030816093,1
0.6248588,0.10243335,0
1.2519097,-3.3442879,2
-3.1541708,0.48050937,1
3.683828,3.4583492,3
-2.817793,1.1631414,1
1.999944,-3.3101764,2
-3.4632554,0.56771183,1
1.4535785,-3.4408557,2
-2.5878296,0.8289919,1
1.8108017,-2.8808675,2
4.1470294,2.6244752,3
-2.881601,0.3605084,1
-0.46931514,-1.143862,0
2.764594,3.14392,3
2.541457,2.7491424,3
1.7004392,-3.9994848,2
0.6260013,-2.7513802,2
-1.3418373,-0.47400117,0
2.4615235,-1.7559292,3
1.5135798,-3.282373,2
3.3760521,1.6978884,3
3.062968,2.9335554,3
2.5689204,2.5411625,3
-2.3624115,0.68566,1
-2.8137243,0.65043867,1
2.3732903,2.7849085,3
-2.7782469,0.96061337,1
4.075494,3.2237458,3
-2.0246985,-0.0838657,0
-3.4020934,0.57184744,1
0.014734685,0.89895666,3
-3.1752837,0.69331765,1
-2.9691494,0.31509313,2
2.2941236,-1.9997729,2
-1.7294991,-0.1233374,0
-1.5109788,-0.3479388,0
-1.1827877,-0.51556885,0
0.74536306,-2.2861407,2
1.5502937,2.387294,3
1.3001137,-2.683198,2
2.2384295,-2.2043629,3
-3.6551018,0.6196538,1
2.569596,2.3703935,3
2.7188745,-0.930447,3
2.3838649,-3.724653,2
2.110927,-3.7723546,2
-2.5703099,0.91646636,2
-2.674028,0.21189138,1
-1.290601,-0.39367902,0
-1.0116053,-0.34038973,0
-3.2296278,0.25003913,1
1.4940467,-3.2937498,2
-1.0630503,-0.786402,0
2.7995613,2.8132691,3
-1.2550988,-0.53261274,0
2.1097798,-3.8935194,2
2.4837575,-2.5005379,2
-0.43275085,-0.09161234,0
-3.272324,0.52304745,1
-1.5554361,-0.3719473,0
1.7931328,-3.4889822,2
2.4900007,2.1662805,3
-0.22246534,-1.833054,0
-1.2748897,-0.7151421,0
-0.44201213,-0.64673555,0
-3.813235,0.7238295,1
-2.3793726,0.058267266,1
4.026022,2.7705927,3
-2.4115353,0.759488,1
0.7811498,-3.0523517,2
-1.3081344,-0.4771268,0
2.993776,2.6072438,3
-1.9901826,1.2999864,1
-3.187401,0.71894896,1
0.21270865,0.26341644,0
0.93180996,0.96323955,0
4.7153587,0.31399682,3
2.5650651,2.7023313,3
0.962459,-2.7841356,2
-1.0228914,0.20303997,0
1.8893857,2.5341516,3
1.4056716,-3.4628768,2
-1.1721517,-0.48443583,0
1.6637676,-2.531563,2
2.403413,-2.979592,2
2.9726462,3.532204,3
1.7099872,-2.7804356,2
-1.3202188,-0.33111116,0
-3.105063,0.3759295,1
-0.7335334,-1.1323836,0
-3.2704134,0.92471194,1
-2.8690658,0.70489514,1
-1.2059901,-0.495281,0
-3.7868757,0.81009614,1
-0.6711639,0.17642555,0
-3.623879,0.63664925,1
3.5982192,3.4612074,3
2.1572738,-2.0037656,3
-0.17456013,0.084515065,0
0.5201426,-0.77343273,0
-3.912047,0.6966741,1
0.7996929,-0.027170286,0
-0.4680138,-0.5085623,0
0.3264826,-2.6881032,2
-1.6982307,-0.2627247,0
2.5065317,2.8734183,3
2.4789653,3.152743,3
0.8122137,-3.2729325,2
4.051792,1.610681,3
2.8165987,2.8649113,3
-1.5017538,-0.30608496,0
0.54079455,2.7325976,3
2.1156867,-2.7893333,2
-3.3994262,1.0915484,1
-1.0640503,-0.39562503,0
0.15879476,-2.7302918,2
2.7973979,-3.575537,2
2.4874701,-3.5816128,2
-3.4901657,0.57786644,1
-1.0245988,-0.17915718,0
-2.6548193,0.65311396,1
-3.5505736,0.61603665,1
-0.96295995,-0.5726091,0
2.5734184,2.7187605,3
2.2899299,2.9993868,3
3.3598392,-1.2358893,2
-1.6688716,0.10387418,2
-2.258793,-0.079950646,0
-3.448327,0.5774543,1
3.871311,3.7435749,3
1.8089969,-3.2097442,2
2.1661384,-3.8328106,2
0.49993867,-0.58926773,2
2.5975885,2.5174744,3
3.1004252,-2.249515,2
1.9773307,3.438934,3
-3.1676023,0.40646324,1
1.4960935,-2.651344,2
-2.1151047,-0.16611914,0
2.6436088,1.835847,3
-0.5708003,-0.1665798,0
-3.463793,0.6113962,1
-0.8824197,-0.028186843,0
-2.5490901,0.7916553,1
-1.2832276,-0.5728226,0
1.9526951,-3.6151934,2
0.13900608,0.3274344,0
-2.2090993,-0.5213604,1
-2.6341462,0.10672945,0
-3.5127263,1.0407066,1
2.832257,-2.0258904,3
-1.7143252,-0.12130694,0
-3.7206004,0.67307353,1
-0.21068579,-0.54550135,0
-0.07391393,0.22488865,0
-3.0488923,0.46389797,1
-3.419257,0.5719967,1
-1.4598267,-0.27163404,0
-0.6928791,-0.37189138,3
-1.8067572,-0.22243738,0
1.840514,-4.0140457,2
-2.6267204,-0.14602624,1
-0.19454634,0.99523735,2
-1.3004124,2.0051503,3
-0.25734362,-1.7732605,0
1.0523489,-3.197605,2
0.38948327,-2.7684474,2
-3.4120784,0.66709507,1
-1.3318298,0.17429933,0
-1.1491477,0.27643797,0
-0.81794393,-1.0261222,0
2.8534977,2.0488482,3
1.5108972,-3.723522,2
-2.1905677,0.17879555,0
4.085759,1.6164011,3
1.4200914,-3.5115106,2
-1.1872215,-1.606095,2
2.5747943,-2.0354848,2
2.053462,-3.5111752,2
2.3839962,3.133995,3
-0.74763954,-1.0943823,0
1.4196367,0.30252692,0
1.468271,-3.8146377,2
1.8467054,3.2718186,3
0.77421945,1.1638097,2
3.3948476,3.4037123,3
-0.23864418,-0.91453934,0
-3.3760676,0.653774,1
0.6033601,-1.4835929,0
-0.5618757,-0.004223138,2
-1.9309642,-0.16240135,0
-3.3523102,0.5563588,1


==> figures/esoteric/pca/acdc/2/nnUNetTrainerV2_MixUp__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
0.9342003,-0.48009297,0
2.456509,0.99663055,1
3.7746289,-0.224296,1
2.139684,-0.5905647,1
0.82402533,-0.27877203,1
-1.7703464,3.4001856,3
-1.6692562,3.5120764,3
0.14587827,-0.44871733,1
3.169073,-0.43129537,1
-2.3403957,3.1651258,3
-0.8514748,-1.4806656,2
-2.656135,1.8628958,3
-0.3005191,-2.9696684,2
-0.383268,2.5282311,3
3.7434537,-0.08270484,1
1.3514824,-0.059364855,1
0.9685281,-0.5841745,0
-1.4121592,1.418625,0
0.7867553,0.07842353,0
2.435815,0.17246519,1
-1.319452,-2.4917068,2
-2.658564,-2.8142107,2
-0.42308944,-0.033906817,3
-1.9973977,2.6964324,3
3.1707435,-0.14727277,1
-1.3042805,1.767418,3
-1.5097258,-1.3522995,3
4.0212355,-0.19944629,1
0.28976232,-1.4898875,0
-0.70508426,-1.6907694,2
-1.682507,3.0712223,3
0.6666154,-0.54648864,0
-1.6445701,-1.6862743,2
1.30603,-0.47609434,0
3.9308064,-0.22140184,1
-2.7934759,1.0412884,0
-2.9499736,-2.9649005,2
-0.72633106,-0.20530924,2
2.6183548,0.46202078,1
-2.521819,4.7621865,3
1.1299362,0.04617843,0
0.23373508,-0.3375204,2
-0.08365831,-0.47048804,0
-1.54281,3.7642338,3
-2.4623969,2.3314943,3
3.1713603,-0.43689516,1
3.387187,-0.27148935,1
-2.2926598,-2.4675882,2
0.92822486,-0.065556526,0
-3.0698564,-3.1528401,2
-0.13390791,1.2792425,0
1.5263543,-0.4526808,0
-1.7905257,-1.8047748,3
-1.8312061,-2.0042071,2
-3.7969828,-3.8200915,2
-0.74615425,0.2187601,2
0.5485292,0.1207944,0
-0.6806713,1.4975238,1
0.6603911,0.31931338,1
-2.3857243,2.4415069,2
-1.7090032,3.3242238,3
-2.8454053,-3.0561166,2
2.8846478,0.24794115,1
-1.1283407,1.2180445,3
-0.71182686,-1.6017439,2
0.16435446,0.78577614,0
1.3662641,0.72125953,1
3.380525,0.015234739,1
2.0100157,0.04936552,1
3.4888144,0.36630648,1
-0.026242733,-1.2580056,2
-2.6155038,0.15551445,3
0.93693763,-0.0948593,0
2.6160967,-0.7783319,1
-2.2483022,-2.6264353,2
-0.67236286,-0.5629684,0
0.72218776,0.120604336,1
-1.9573462,-2.124529,2
-2.386725,3.7640316,3
1.2299685,-0.99207985,1
1.6572473,-0.31817487,1
0.25527322,0.20302896,0
3.50816,-0.27630356,1
1.4206121,-1.0460279,1
-1.0263178,1.6206123,3
0.43853563,0.32852465,0
1.0666695,-1.1792803,1
4.0690804,-0.20499364,1
0.16872682,1.2909769,3
2.9920888,0.85023654,1
-0.53177845,-0.5751189,0
2.569412,0.2928726,1
0.6116461,-0.30837223,0
-1.5295041,3.2633846,3
-0.35659415,1.1184448,3
3.373266,-0.28937516,1
-2.2915745,-2.507978,2
3.2228005,-0.057652444,1
-2.4542067,-2.648157,2
0.2502705,1.1397548,0
0.17967075,0.10414013,0
-3.182872,-3.2347424,2
3.3724456,-0.2431353,1
0.8328342,0.064698875,0
0.35726336,0.06630018,0
-1.0408084,-1.5881366,2
3.5245068,-0.029118717,1
3.9083612,-0.36367443,1
-1.5015693,3.4249175,3
4.2986884,-0.54093397,1
-3.3217146,-3.4510994,2
-2.396269,2.1931155,3
-1.9329007,3.0036676,3
2.6070297,0.68860185,1
-2.3771796,2.3015797,2
0.9586211,0.7880532,2
1.3670053,-1.8621645,2
-2.1695757,1.9839844,3
0.3463718,2.9716766,3
-2.1001594,3.08774,3
3.3760512,-0.030891776,1
0.32469863,2.7388463,3
2.0571656,-0.09024623,1
3.3975942,-0.18139419,1
0.15638565,-0.69317853,0
-1.2086263,1.6329405,3
0.47684437,0.25778982,0
-0.4136864,-0.71826315,2
0.0025821328,1.3226774,3
-1.8991535,-2.0880866,3
-2.3476772,2.4336956,3
0.05942887,-0.9032191,0
2.1977968,-1.0335727,1
2.1393661,-0.10014066,1
1.3269459,0.71409273,3
0.5985594,-0.54266846,0
3.0860019,0.080153614,1
0.93036664,-0.2952632,1
-2.3176913,-2.6299133,2
-0.19098824,1.6699642,3
-0.9641953,0.4309861,0
-3.2977185,-3.4638875,2
0.9977903,-0.9915794,0
1.4659724,-0.5703747,0
2.7014813,-0.3177609,1
3.7474527,-0.25344428,1
-2.6464403,4.6926923,3
-2.4349153,-2.6004708,2
-3.1249833,-3.3009899,2
-0.08294219,-0.72346437,3
-3.1060436,-3.1386502,2
-2.6303272,-2.4228773,2
-2.0175245,-2.11651,2
2.805165,0.06734434,1
0.7833309,0.002738297,0
-0.91197926,0.06949341,2
-2.1149907,-2.3970578,2
2.9006643,-0.14878106,1
-2.1473088,4.0240183,3
0.6561364,-0.22172531,1
0.98728347,0.50903,1
-2.395911,-2.60378,2
1.1088684,-0.15153608,0
1.316762,-0.95037055,0
-1.2912071,3.110981,3
2.6237023,-0.5217204,1
-1.5158176,1.2930049,0
0.46966326,-0.17160371,0
2.934465,0.5644889,1
2.1697624,-0.20383844,1
1.8034205,-0.38561156,0
2.4202054,-0.20615175,1
2.612596,0.25736248,1
-1.7719252,3.0805504,3
0.67961746,-1.0677137,0
-2.2054765,-1.3683875,3
0.6543323,0.0064416826,0
-0.2829591,-1.2296419,0
-2.3450356,-2.5027862,2
-0.80331796,-0.10753223,2
-1.6400597,3.1213531,3
3.3544986,-0.3412867,1
2.5104384,-0.03724563,1
0.7684649,-1.1999187,1
-1.5983875,-1.5625168,2
0.42511892,0.19139351,0
-3.6908903,-3.7660282,2
-2.200501,-2.3034248,2
0.665649,-0.4557654,0
-0.20638216,0.8292159,0
1.7271652,-1.243781,1
-2.0154467,3.4259925,3
3.0895078,-0.10549551,1
2.2525644,-0.8757745,1
3.396483,-0.19412306,1
0.74777085,-0.21070108,0
3.3583632,0.45789176,1
3.6638515,0.02957666,1
0.85326475,-0.15839538,0
2.217757,-1.1024008,2
0.5490889,0.5666562,0
2.8878355,-0.35790178,1
0.059336334,1.1244208,0
-2.2301388,-2.3616886,2
-2.2200744,4.162366,3
0.73665136,-1.6461698,0
-2.0733428,4.03912,3
2.583356,0.68275404,1
-0.25686383,-0.63836086,0
-2.3764837,-2.6589909,2
0.13182732,-0.09211469,0
3.2568467,-0.023614168,1
0.07101792,0.8399619,0
-0.22183931,-1.3866714,2
1.6250503,-1.6846824,1
0.8453348,-0.68287563,0
1.4699333,-0.2928609,1
-2.0090125,-2.0400672,2
-2.8063598,-2.981334,2
0.9069949,-1.0255922,0
-1.8142126,2.8720586,3
-2.107513,3.6356447,3
0.42093447,0.36078867,0
-1.8689699,2.643478,3
3.3675003,-0.44399622,1
0.04688078,0.18058333,1
-1.7426476,-1.5827142,2
-0.12038711,-0.47576234,1
2.7311773,0.30622956,1
0.49924847,-0.03318551,3
-0.23974484,0.5414057,0
-3.7749052,-3.907121,2
0.71891576,-1.0468628,0
0.3323151,-2.538722,0
-0.56061053,1.1178224,3
-0.18701917,1.2497327,3
-2.2377143,-2.3895726,2
-0.6765892,0.86406136,0
0.37282735,-0.7075664,0
0.61047304,1.210509,3
0.26837513,1.4870518,3
0.6027266,0.97691286,1
3.4093416,-0.16120312,1
1.5836592,0.06262243,1
-2.093104,3.1133034,3
1.5763841,0.19162427,2
1.0454363,-0.90940523,0
-0.857199,-1.2668498,2
0.51135767,0.6054636,3
0.41605303,0.21653171,0
1.0187044,-0.9800339,0
3.048851,0.16453235,1
0.9301173,-0.33121058,0
-0.606539,-0.6997174,2
-1.5751617,3.656881,3
3.6966689,0.36310896,1
-1.529088,3.3397932,3
-0.6605118,-1.1018292,2
3.0070422,0.21878707,1
0.06441721,0.70848125,2
0.38381746,0.92475855,0
-1.950721,3.4685676,3
-0.33960897,1.2607259,0
0.3003098,-0.3414007,1
3.7418818,-0.2283276,1
0.7380253,-0.063541025,0
0.38067663,-0.18531856,0
0.93248,-0.24850753,0
0.632597,-0.39423302,0
-0.08478972,-1.7962921,2
-2.0279083,4.4494786,3
2.7008996,-0.5766592,1
0.75915873,-0.36790642,0
-1.9369547,2.7098281,3
-2.2767208,-2.370777,2
-2.073713,2.835707,3
0.4321059,-2.6333122,1
0.8707724,-0.4891536,0
-1.5840237,2.9935586,3
-2.4100564,2.5455182,3
3.2833977,-0.17101386,1
2.0187662,-0.24831674,1
-1.5144317,1.5007722,3
-2.287717,-3.0525818,2
2.6932719,0.20190676,1
2.3260067,0.9212961,1
-1.6946981,3.294381,3
-0.042030364,0.9345008,0
-1.777065,-1.7941678,2
1.0672288,-0.5386654,0
0.46947995,1.2173558,3
0.41872886,0.12005907,0
0.2633801,0.15412335,0
3.192959,-0.122994214,1
2.607036,0.29364157,1
4.236528,-0.43308678,1
-1.5848925,3.201366,3
0.71360505,0.3686551,0
-1.7445025,3.2341914,3
3.1623154,-0.1622763,1
3.965795,-0.19399402,1
-1.9935706,2.4948738,3
-2.674506,-2.8159542,2
-2.7851934,1.8642298,3
3.3580294,-0.12242219,1
-1.9760153,-1.7870903,3
-1.8788915,-1.9390016,3
-2.3157787,-1.5053114,2
1.9817197,-0.40798345,0
0.4531684,0.48408532,0
-1.8575749,-2.177169,2
-1.1507316,-2.4124768,2
3.952612,-0.49157903,1
0.25833517,0.6204479,0
0.71320164,-0.33734497,0
1.3935256,-0.402384,0
-2.8197105,-3.0093207,2
0.8763173,-1.5365478,0
3.06764,-0.6267164,1
2.3370805,0.73697126,2
-2.978288,-3.2272484,2
4.0088215,-0.48520026,1
2.525937,-0.6500218,1
1.7852747,-0.27566203,2
-2.3556964,3.601999,3
-1.8981521,0.1862399,3
-2.1654677,-2.3677194,2
-1.3950393,3.1943874,3
1.6439674,-1.0664608,1
-2.2741652,0.2638921,2
0.4425416,-0.38908818,0
-0.71026033,0.11103377,2
1.0939536,-1.9079597,2
-1.7894399,-1.9609342,2
1.6935995,-0.3616914,0
-1.8310199,0.50914305,2
1.9335933,-0.3680559,1
0.12149711,-0.3237827,3
-3.3749232,-3.5906098,2
-2.0175204,3.9260595,3
0.4756146,0.035406083,0
0.636044,-0.118888795,0
3.3016243,-0.22552964,1
0.28859514,0.5940118,0
-2.0130827,3.6833377,3
3.3699837,0.17787515,1
-2.14233,2.4795437,3
3.3873034,0.06021294,1
1.3739274,0.42360598,1
2.2007954,-0.25170878,1
0.6575011,-1.5977055,0
-3.0618489,-3.1250978,3
0.42986026,-1.004328,1
-1.8689358,1.6546015,3
2.3772094,0.9380661,1
-1.5497284,-2.5713897,2
-0.28768182,-0.2973568,0
-2.4463484,-2.331036,2
1.4168692,-0.42175874,0
-0.14578322,0.69472516,0
0.4811453,-1.0588455,2
-1.420624,3.7256615,3
-2.0156791,-2.1464689,2
1.0390248,-0.939391,0
-0.59207296,1.6349162,3
-3.1476955,2.7572956,3
0.3278531,0.64000434,0
1.0742743,-1.3970093,0
1.0169866,-0.86722505,0
-0.3512264,0.27625486,0
-1.8782215,3.0537245,3
-3.1211193,-3.037518,2
2.9645777,-0.73753893,1
1.038171,-0.1786649,0
-1.6299243,3.5746722,3
-2.6408486,-2.7816868,2
2.3419306,-0.5469177,1
-2.2740378,-2.2002046,2
3.0022597,-0.07955414,1
-1.6416821,3.2320907,3
0.7035923,-0.6567092,0
-3.2228713,-3.5508254,2
0.8223525,-0.3347933,0
3.131636,0.039573073,1
-0.68811256,-1.5061628,2
1.8472176,0.9695245,2
-0.0005979538,-0.67634845,3
-0.19912672,0.15839575,2
-2.297205,3.836699,3
-1.838553,2.9474642,3
-1.117892,2.8701563,3
-1.4519861,3.3937373,3
-1.4979734,3.365759,3
-2.0063012,-2.045757,3
0.41009694,0.1359039,0
-3.096449,-3.2569783,2
2.4317243,0.35310277,3
0.2018272,0.69314176,0
-1.8392785,0.44923234,3
-1.91063,2.5405552,3
-2.0336106,-1.4196074,3
0.17440774,-0.0057207346,0
-1.634037,-1.7219026,2
0.6344718,-0.12301904,0
0.63494307,-1.3098254,0
0.2486814,1.4917753,2
0.85648894,-1.0923088,0
0.41931608,-0.40330788,1
1.6832883,-0.8768108,1
0.76281977,-0.5491345,0
3.4026408,0.6195197,1
3.490414,-0.23586217,1
1.3170298,-0.13112953,1
0.41155285,-0.824798,0
3.5652556,0.1426796,1
-3.4294207,-3.572392,2
0.8549628,-0.54426396,0
3.2090838,1.1177301,1
1.7296519,-0.6443962,1
-2.8138752,-2.9799736,2
0.68444914,0.32223642,0
3.135185,-0.1177721,1
-0.51982296,0.17134929,1
1.6653349,-0.69536173,1
3.1979876,-0.11974499,1
1.6083353,-0.35799637,0
3.881377,-0.15845397,1
-0.152273,0.5823556,3
0.49122882,-0.7263049,2
-2.400651,-2.5401347,2
-0.97968405,-1.5354568,2
-1.7136118,3.3567119,3
1.1237066,0.2095884,0
-3.325136,-3.4857786,2
-2.8684103,-2.9553537,2
-0.8993563,-1.2520213,3
0.44298658,0.406181,0
-1.1436958,-0.51302767,2
-1.8732891,-1.885607,2
3.257973,-0.16545436,1
-3.118897,-3.1688232,2
2.34423,-0.293089,1
-1.5905282,3.7505343,3
-3.526058,-3.5414865,2
-1.997227,1.2729151,0
2.2054603,-0.2577286,1
2.3673422,0.26395208,1
2.5670068,0.40265083,1
-0.2900687,0.37552845,0
-2.7494407,2.9714916,3
1.2834108,-1.1618186,2
1.0060334,-1.8005693,2
0.9802357,-0.78009,0
-0.2558996,2.0860646,3
2.8314598,-0.43543825,1
-1.7763278,3.0880773,3
0.020872414,-0.35945204,0
-1.90997,2.9941354,3
0.048600942,-1.162409,2
0.23601061,0.95504665,0
-2.0545347,-2.2105756,2
-3.2344685,-3.3619888,2
-1.3049514,-2.917585,2
-1.9666653,-2.3816342,2
3.41397,0.25835612,1
1.0467982,-0.7823434,0
3.9759128,-0.14670947,1
0.28990588,-0.5707549,0
-2.7323234,-3.0180526,2
-0.9825551,0.1775259,3
2.5038724,-0.32305333,1
3.294584,-0.08985308,1
1.7354121,-0.30853072,1
0.4858234,-0.7274585,3
0.00061944127,-0.58362603,0
0.20920013,-1.1712899,0
-0.4898194,-0.020631284,3
1.6158326,-0.3139905,0
1.2982684,0.2961794,1
0.8064779,-0.123573214,0
1.1511043,2.867699,1
3.452098,0.5504058,1
0.13522214,-0.46995822,0
-2.2888486,-0.25617424,2
-1.4861054,3.414924,3
0.48255,0.484342,0
1.8344488,0.055519164,1
-2.1989667,-2.1781573,3
-1.7437546,3.254403,3
1.167181,-0.39587805,0
-2.3427935,-2.4202497,2
0.53307414,-1.2761016,2
-0.83286804,0.005550325,2
-2.2025454,-2.524893,2
0.058500648,-0.69908357,0
-1.2371736,-1.8718202,2
-2.3008444,2.6428518,3
2.441851,-0.1488634,1
4.198274,-0.36253884,1
-1.3771777,-1.6327577,2


==> figures/esoteric/pca/acdc/2/nnUNetTrainerV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-0.55783653,3.3044815,2
2.4146452,4.618622,2
2.6902266,4.7708845,2
-1.8185649,0.91152465,2
-1.6305007,-1.6488272,0
9.225512,-1.5945396,3
-1.5511951,0.6449882,0
-1.8295155,-0.9201226,1
-1.8114429,-1.0123726,3
0.17633438,-1.6555567,0
0.25145775,-1.2475233,3
-1.589567,-0.8742863,0
-1.6213809,0.5718622,0
-1.8636622,0.2707079,3
-1.6656256,-1.0312927,1
0.86212474,3.9057443,2
-0.48586777,-1.1688566,0
-1.2579292,5.001692,2
-1.4094951,-1.2258474,0
-1.6470671,-1.076368,0
-1.9143369,0.21684533,0
1.2100129,4.1197844,2
-1.7822111,-0.73403406,1
-1.40243,-1.5650187,0
1.0623608,4.876073,2
-0.27446786,-0.49178344,0
-1.4100412,1.7511692,2
-1.8044596,0.09820241,0
5.163485,2.2118993,3
-1.6887906,-0.17002425,3
-1.7318254,1.8435287,2
-1.7897904,-0.77680826,1
-1.559072,0.06494671,2
9.277042,-1.5755502,3
-1.6278521,-2.7237809,1
9.280402,-1.6415237,3
-1.878269,-1.6691316,1
-1.407581,-0.57738584,0
0.41096276,3.9257596,2
1.7458196,-0.12873545,3
-1.9537547,-1.9872873,1
-1.5358839,-2.4755745,1
-1.7239505,-1.1254213,3
-1.5533388,-2.572617,1
-1.5713413,-1.1549766,3
1.9316788,4.9255247,2
0.1273067,-0.47902724,3
-1.7813005,0.8773291,1
-1.5168655,0.14075428,2
-1.662704,-1.2267122,0
-0.8067497,-1.7464265,0
-2.0085804,-1.1504705,1
-1.5809538,-0.81939,3
-1.6451452,0.2345196,2
-0.8177455,-1.4657071,3
7.176717,-1.4218652,3
-1.5532393,-0.8115055,1
-1.5725106,-0.53846794,0
-0.90930295,-0.82615644,0
-1.7406054,-0.18445846,0
-1.6238217,0.32174885,2
-1.6049635,-2.5737615,1
-2.0471482,0.32724535,0
0.63876265,4.2829895,2
-1.1518661,-1.7054989,0
-2.0816164,-1.8792601,2
4.859222,2.4269671,2
6.1466165,-1.2699335,3
-2.0156608,1.0995468,2
-1.8658683,-0.89659345,1
-1.512514,2.5890093,2
-1.9209988,0.7608998,2
-1.5619769,-1.0414807,0
-2.0398605,-0.5023812,0
-1.9946702,-1.0552453,1
5.4899817,-1.1759973,3
-1.9297788,-1.0306201,1
-1.670466,-2.7474015,1
-1.7326639,-0.69996536,1
9.747742,-1.5308977,3
-1.6696336,0.6389617,1
-0.3609896,5.424923,2
-1.5962764,2.0893445,2
7.21457,-1.3957849,3
3.7853897,0.0060570836,3
6.9276977,-0.26514807,3
-1.8693781,0.36114234,2
8.235818,-1.5547972,3
-1.75227,-1.6052787,0
1.2473733,3.7862046,2
-1.6926239,-0.574743,3
10.147533,0.7192185,3
-1.5243174,-2.3738327,1
-2.0727947,-1.2514575,1
-1.7508886,1.1525232,2
-1.7253172,-1.4724618,0
-1.5790324,-2.5203905,1
-1.9563038,-1.5491707,1
-1.6006278,-2.624961,1
-1.623287,-1.2827431,0
-0.980199,1.6352546,2
6.9427657,-1.3777189,3
-0.15182692,-1.8121591,0
-1.6798143,1.2438277,3
-1.8761358,-1.192665,1
-1.604557,-1.2977971,0
7.0794415,-1.3892436,3
7.3150964,-0.9676243,3
8.637887,-1.2909994,3
-1.3878748,-1.43824,0
-0.0007623434,5.06791,2
-1.579985,-2.5098562,1
-2.1906948,-0.99092126,0
-2.0124366,0.13920331,1
-1.3340839,0.19930017,0
-1.6615198,-0.14455926,0
1.795991,3.8223903,2
-1.6161629,-2.4394724,1
-1.7801304,1.0896113,0
-1.9566472,-0.15398937,2
-1.593262,-2.6522088,1
-1.6584499,-2.5889049,1
-1.611659,-0.74444866,1
-1.5190697,-1.4660883,0
-1.9352489,-0.34147337,2
4.834471,-0.9459466,3
-1.7192781,0.111456454,2
-2.338128,-0.5278208,2
-1.8484819,-1.0765663,0
6.9376917,0.7769867,3
1.892071,4.724471,2
-1.4129074,2.3904138,2
-1.8420434,-0.12366101,3
8.761895,-1.2008896,3
-2.1989546,-1.3773501,1
-1.658784,0.009981573,1
-1.7141366,0.14391905,0
1.7962682,4.4200583,2
-1.5678613,-1.4554375,0
-1.485853,0.016989231,1
-2.1366742,-0.32674927,1
-2.1369774,-1.4922282,1
-1.4873075,-1.1110746,1
-1.7987454,0.15015501,0
-1.6267922,-2.7112682,1
-1.5728419,-2.0176954,1
-1.5510155,-1.5116508,0
-1.5557983,-1.457618,2
-1.6432053,-0.76271486,2
-1.6341474,-0.6198829,1
-2.3678403,-1.4102658,1
-1.7190706,-0.92105824,1
-1.5618005,-2.508865,1
-1.0915334,-0.1061818,0
2.5832982,3.2757478,2
-1.4121478,-1.0532867,0
-1.7750762,-0.8902001,2
-1.5196817,-2.4859304,1
0.06202686,3.4597514,2
-2.0368268,-1.6505316,1
4.324631,-0.61364543,3
-1.1518372,6.3294334,2
-1.1479568,5.185498,3
-1.8078856,0.36536545,0
-1.7258226,2.934334,2
-0.9904835,0.8159348,2
-1.5402917,0.08655435,0
-1.5219743,0.00087600946,1
-0.6181365,-0.123467565,3
-1.8489892,1.6011376,2
-1.4771357,0.8937347,3
8.271343,-1.5197561,3
-1.959332,-0.7180995,0
-1.593946,-1.0380833,0
-1.8259873,-0.8555959,1
-1.0020157,1.249697,3
-0.99282813,3.1125824,2
-1.7717099,2.0304685,2
-1.5594404,0.11735284,3
-1.738471,-0.9025012,0
-1.1228273,4.1621704,2
-1.6158048,-2.5798879,1
-1.7289913,-0.7716176,1
6.5542274,-1.3993282,3
-1.5815578,-1.2961767,0
7.6143346,-1.4326046,3
-1.5216169,-0.89293885,0
-1.8735335,-0.1859461,2
-0.5114241,-1.7042395,0
-1.0971184,-0.9392488,3
-0.81995505,3.0492954,2
-1.6576108,1.3931019,2
-1.7119865,-1.1757343,1
-1.6689074,-0.7462645,3
-1.3637769,2.2969005,3
-1.9209704,-1.9198414,1
-1.5655152,-0.81260085,2
-1.4810266,-0.041389406,2
-1.5529072,0.4830966,3
-1.5310705,-0.99075675,2
-1.6878223,-0.9216974,0
1.8435569,2.8348053,3
-1.6683412,-2.6575396,1
-1.6777906,-0.51172894,2
3.7529776,2.823007,2
-1.6191695,0.5557823,2
-1.9376152,-0.68180054,1
-0.6143354,-1.2473978,0
-1.893698,-0.29196584,2
-1.7385952,-2.260477,2
-1.531473,0.40769172,0
-1.7406197,-0.9976904,1
-1.718204,0.51563835,0
2.8727658,1.7273316,3
1.6286633,5.0797663,2
8.659126,-1.4348302,3
-2.2093067,-0.7805245,2
-1.4645967,-0.9636047,0
-1.9297466,-1.0497192,3
-0.39443225,4.0738516,2
-1.8571632,1.5516665,1
-1.7616975,-0.16538179,1
-2.0141337,-1.2276416,1
-0.24634981,-1.4854261,0
-1.9377348,-1.176357,2
-2.2623553,-1.5457172,1
-1.7491682,-1.1740305,1
6.4126687,-1.3032261,3
-1.6266102,3.3093839,2
0.448116,3.8593976,2
-2.013583,2.847214,2
-1.6626542,-1.3281393,1
-1.7958724,-0.74041057,1
7.3610625,-1.4146473,3
8.497433,-1.5247636,3
-1.3937725,-1.4465644,0
-2.056681,-1.433058,1
-1.4005114,-0.8885414,0
-1.5515039,-1.125204,0
-1.5504096,-1.4168358,0
-1.7047651,-0.8065951,2
-1.290582,-1.1933734,1
-1.9136195,1.4416034,2
8.88485,0.28059357,3
1.7267225,3.9881575,2
-1.6850653,-0.99432653,0
-1.6998137,-2.273879,3
-1.7965791,-1.5144516,1
-0.038627744,4.936516,2
1.3357089,3.8737051,2
-1.8340933,0.99018776,2
-1.712265,-0.78375375,1
-1.5665522,-1.3550107,1
0.09431332,3.8858297,3
-2.427065,-0.088245034,0
-1.5909319,-2.658481,1
-0.961281,2.684512,2
-1.6281525,-0.7836348,1
7.6870313,-0.38104832,3
1.3107445,3.3100233,2
-1.6319448,-1.0551858,0
-1.6047871,-1.9945264,1
-1.7505503,-0.21268171,1
-1.5670345,-0.6385495,0
8.202731,-0.83682203,3
-1.7013707,-0.6152741,2
6.2948527,-1.3096862,3
0.47002333,4.364278,2
-1.9081657,-2.2098222,1
-0.50398535,3.9032047,2
-2.0839047,-0.96442556,1
9.328872,-1.6396463,3
-0.4787124,-1.4793448,1
-0.30011484,-1.3617893,1
6.663933,-0.8717209,3
6.4965715,-1.3288658,3
0.50278527,4.569276,2
-2.054246,-0.8861139,1
5.528305,-1.2126529,3
-0.7494085,-1.3010521,0
-1.7389219,2.1757202,2
-1.9649079,-1.1310031,1
7.236748,0.6968881,3
-0.3267891,4.733474,2
-1.4963009,-0.788632,3
-1.5756524,-2.5503075,1
-1.6558287,1.6942227,3
1.6659653,4.8966436,2
-1.4424703,-1.9482417,1
5.5933485,-1.0944521,3
-0.69077903,0.89279974,0
-1.5560584,0.1169678,2
-0.7476124,2.8425596,2
5.805844,-0.9506712,3
-1.4572082,-1.2866888,0
-1.5653125,-2.4759164,1
-1.5393565,0.4530995,3
3.9854338,-0.19380105,3
-1.7761528,-2.4287872,1
-1.6089028,-0.8420719,3
-1.6773119,-1.3939096,0
0.21728724,4.35114,2
-1.5537246,-2.5329208,1
-0.45622236,-1.6630923,0
-1.8719733,-0.9744054,1
-1.5570328,-1.0208108,2
-1.1922307,-1.0356703,3
-1.6957339,-3.0009623,1
-1.5173066,-0.79229677,0
7.850594,-0.9746096,3
-1.7875912,-0.8651208,2
1.8690321,3.337032,2
-1.4779644,-0.7079232,3
-1.5409987,-2.5599031,1
7.306892,-1.3727162,3
0.46697265,2.4563425,3
-2.1658108,0.9390944,0
-1.5297704,-2.481551,1
-1.5418985,-0.810739,0
-1.7625928,0.50207937,0
-1.9145706,-0.061131418,0
-0.19416153,-1.1843039,0
-0.28443998,2.554238,2
-1.2103326,2.8699288,3
-1.5658302,-1.2275829,0
-1.9416375,1.9561627,2
-1.5769203,-0.6704745,0
-1.2096117,4.243389,2
-2.2205749,-1.2511973,1
-1.9165633,-0.6180806,2
-0.05569768,1.7068834,3
1.2644441,1.2277135,3
-1.6416047,-2.2792392,1
-1.6211742,-0.5918156,3
8.196116,-0.7267563,3
-1.6959121,-0.6787948,0
-0.9411495,3.904369,2
-0.89606583,-1.0644426,1
-1.7589905,-0.8953236,2
-2.0336678,2.676303,2
10.156295,-0.39605367,3
-1.7307558,-2.9404047,1
-1.7734869,-0.15395537,3
5.9609647,-1.1198828,3
6.6931076,-0.6277243,3
-1.737062,-0.37450814,1
-0.8679178,-1.2071276,0
-1.5659173,-1.0190063,0
-0.23071438,5.3107977,2
-0.3891157,3.1497133,2
-1.4935596,-0.8677865,0
0.75726026,-0.48355067,3
-2.1676285,-1.2097285,1
7.142462,-0.5103918,3
-1.9410496,0.7467406,0
-0.71169144,0.501647,0
-1.4738142,-1.2087629,0
-0.8067842,-1.6028277,0
1.8935125,4.7892456,2
-1.7263384,-0.7200198,3
-1.6401846,-1.1248379,2
-2.1172612,-0.41015413,1
-2.3780515,-0.18228239,0
-1.9995458,1.7696736,0
-2.239963,-0.41471833,0
-1.2779226,-1.7607268,0
-1.7944608,-1.0010237,1
-1.6893957,-0.073307335,0
-1.5068979,-0.9410007,0
-1.2860801,3.8816578,2
-1.5609645,-0.26891315,2
-0.88418007,-1.7891828,0
7.6279016,-1.4574924,3
5.9433856,-1.2655264,3
2.9714909,2.431194,3
4.2393756,0.7939352,3
-1.709127,-2.8596559,1
0.12821645,-1.8242359,0
0.23497677,3.050121,2
-2.0512524,-1.1316284,1
-1.698319,-0.795776,0
-1.6639612,-2.8049746,1
-1.6668191,-0.32377112,3
2.2636237,4.807173,2
-1.6957734,-2.6837833,1
7.8451753,-1.451683,3
-2.1959105,-0.40664318,2
-1.7191862,-0.8370398,1
6.074217,-1.2872782,3
8.482956,-0.49206698,3
-2.0781355,-0.5133852,1
10.637537,-1.7015544,3
-1.6048107,-2.6262414,1
0.4917583,4.2771187,2
-1.6778777,0.32418424,2
-1.5854809,-0.7017863,0
-2.1352718,-1.0964106,1
-1.7215111,-2.4921844,1
-1.7289491,1.1993811,2
7.2940984,-1.3775421,3
-0.62063026,3.996991,2
10.894601,-1.6341532,3
-1.8945091,-0.45704252,3
-1.6283967,-0.77890223,3
5.8298407,-1.2578881,3
-2.0098708,-1.1178353,1
0.08849996,3.5298698,3
-1.5911844,-0.7959611,3
1.5234466,-1.9057127,0
-1.7387302,-0.9411896,0
-2.056905,-1.4665174,1
-1.5642204,-0.6920434,0
-1.5917215,-0.20564866,0
10.917752,-0.4517401,3
8.356168,-1.5308993,3
-0.19227397,6.419014,3
-1.182489,-0.94679785,0
-1.5994153,-1.7231201,1
-1.3893132,2.7499602,2
8.357427,-1.5302987,3
-2.0609372,-1.5862608,1
-1.7095968,-0.9628891,2
-2.040004,-1.3658494,1
-1.1340448,-1.1229107,2
1.613152,0.7288984,3
-1.4615713,-1.1731768,3
-2.0095885,-1.0305274,1
-1.5350816,-1.1913812,0
0.67535824,3.4543045,2
-0.28250015,2.2956052,3
-1.6018846,-0.5039445,3
-2.1458485,-1.4373498,1
-2.0852296,1.8065634,2
-0.8066604,2.4205217,1
-1.3288522,2.021935,3
-1.616576,-0.9417294,1
0.18809634,0.41702604,0
7.2041383,-1.4352565,3
-2.161581,-1.0239141,1
-1.5745258,-1.4612336,1
-1.2663262,1.0054009,0
-1.6473434,2.0110602,2
-1.7588284,-0.7574136,0
-1.1535487,1.5928152,0
-1.9012492,-1.1810219,1
-1.0520091,-1.2191701,2
2.2318208,5.338791,2
-1.3876992,2.8392982,2
-1.6608655,-1.0623761,1
-0.97890615,0.90490186,0
-1.8527839,-1.2048721,3
-2.014971,-0.48871088,2
0.81053823,3.1890187,2
-1.5194929,4.242318,2
-1.5876759,-0.81952393,2
5.46223,0.75376177,3
-1.4582355,-0.9719402,0
-2.030568,-0.8328582,1
-1.7751329,-2.4342833,1
-1.1488135,5.8684845,2
-0.6063521,2.1661508,3
9.116683,-1.6276395,3
-1.538807,-0.039298713,3
-1.9550197,-1.0667968,1
-1.4376583,-1.3224645,0
0.52336055,5.2866535,2
-1.9432952,-0.6831006,1
-1.8439379,2.0875368,3
-1.3214567,4.7726707,3
-1.2952642,-1.497261,3
-1.5346818,-1.1018878,0
-1.2915041,3.7109792,2
-1.3160952,-0.96002495,3
0.5554803,3.4143908,3
-1.2076687,4.3833838,2
-1.5893956,-2.594148,1
-0.07016075,-1.5167222,0
-1.7226774,-1.2377949,0
-2.122648,-1.4990594,1
4.37162,2.1699114,2
9.852974,-1.5025806,3
0.45427924,-2.1302125,0
-2.0161285,-1.087744,1
-0.6034022,5.1084785,2
-2.0635784,1.6177974,0
-2.1209471,-0.67670554,1
-1.959847,-1.2108564,0
-1.5741854,-1.1452746,0
7.604614,-1.4482129,3
-2.0763657,0.6807561,2
0.06743163,-2.0043716,0
-2.1061563,-1.319627,1
-1.583887,-2.536934,1
-1.7285304,-1.6058745,1
-1.5831542,-2.5580976,1
-0.7281115,2.0311785,3
-1.2091258,1.878376,3
0.49688095,5.547433,2
-0.7426406,1.36576,0
6.182276,1.7418532,3


==> figures/esoteric/pca/acdc/3/nnUNetTrainerNoDAV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-2.177127,4.1247444,1
-1.5082393,-1.368234,3
8.334446,-0.28502405,3
-0.84335583,-1.5983298,0
-0.4106533,-1.7733328,0
2.1059644,-1.3532475,0
-1.1359882,-1.6107872,3
7.498448,0.16769183,3
-1.2253318,-1.4196744,2
0.8071998,1.0388979,1
-0.9710977,-1.7746646,0
-1.2715845,0.43127477,3
-1.1272062,-1.4267893,1
-2.1002624,3.7418675,2
0.03622389,-2.0146408,0
-1.4396465,0.8826176,1
2.0160904,-1.8479309,2
-1.5321865,0.58705664,1
-1.7129364,0.9684261,1
-1.572495,1.3844277,1
-1.0512123,-1.9002777,3
-1.1115751,-0.5607614,0
0.451591,-2.0211828,3
9.411666,-0.21263099,3
-1.9890873,-0.9738389,2
11.748873,-0.056692064,3
2.140246,-0.27302784,1
-1.3293395,-1.7070568,2
-1.0487506,-1.1827401,0
5.4184413,-0.028101206,3
7.5162683,0.3474847,3
0.31833553,6.8473463,3
0.44728345,-2.0128975,2
0.26863933,-0.21891946,0
-1.008497,-1.312202,2
-1.1446497,-1.3826163,2
-1.2774265,-0.5640254,1
-0.8066056,-1.1704907,2
-0.9268375,-1.2078644,2
-0.8719605,-1.7199835,0
0.9137303,-1.8559546,2
2.6148083,0.66798496,3
-0.7119778,-0.44068098,0
-0.95624506,-1.2506946,2
9.336239,-0.22150755,3
-1.9344788,0.49021268,2
-1.2341567,-1.0244231,2
-1.1345841,-1.244642,2
-1.2470791,-0.9936488,3
12.1154175,0.03381127,3
-1.3103129,-0.13997442,1
-1.3888137,0.12751997,1
-1.1339703,-1.6394261,1
-1.3372545,-1.339272,1
0.42404598,3.9263372,1
-1.6603451,1.1138579,1
-1.1480194,-0.4799883,1
-2.0211506,-0.54333174,2
-1.138579,-1.6008008,2
-0.96434313,-1.9052216,3
-1.5889778,0.80714107,0
-1.4940875,-0.3349607,1
1.5984907,0.75968254,3
-0.96099925,0.12429136,1
-1.3474493,-1.2581567,2
-0.9537255,-1.6630538,0
-1.2476609,-1.835105,2
0.4498756,-1.6578722,0
-0.13882034,-0.9602128,3
-1.6850469,1.4769474,3
8.53821,0.62664413,1
-1.1247013,-1.3549211,2
-2.7379513,-0.094478965,1
-0.29972905,0.834172,0
5.2954884,3.5751934,3
0.2527066,-1.7960604,0
1.15714,-1.9142979,3
-1.2462521,-0.76886797,2
-2.0722516,0.4885651,0
-0.9895716,-1.7120415,2
-0.8477242,-2.1016004,0
-1.4754944,1.0052372,0
-1.1602855,-1.3922918,2
0.4723997,-2.1373386,2
-1.0426915,-1.6942954,0
-1.2677021,-1.2752297,3
14.374933,0.1202544,3
8.515233,-0.26639354,3
-1.1620039,-1.3739991,2
-1.0486548,4.6298766,1
-1.1899786,-0.33843446,2
-0.099601135,0.7544699,3
-1.2118504,-0.9426171,3
-0.033997566,-2.011382,0
-1.3715336,0.26552784,1
-1.0954585,-0.7989172,0
-1.0097256,-0.8230833,0
-1.0043588,-1.4863849,0
2.1469407,-1.8019345,2
-1.396739,-0.79196846,3
0.2658869,6.378624,1
-1.3864415,0.025132954,1
18.647839,0.3465954,3
-1.2640536,-0.6505201,0
-1.2429941,1.0279449,3
-0.85877156,-1.0137588,3
-1.5568652,-0.3250379,2
-1.3825543,1.1221627,3
1.2614102,-1.8484234,1
10.931403,0.12379134,3
-1.1391454,-1.0799667,1
-0.9949225,-1.2797956,0
-0.90334255,-1.597691,0
-1.3742204,-1.3015931,2
-1.5478051,-0.13952798,2
-1.6807752,2.614026,3
1.0852551,-1.7889423,0
-0.31053573,2.4015794,0
-0.7415336,6.373162,3
0.27166504,-1.6361847,0
-1.1253858,-0.9688898,0
-1.0495573,-1.2960947,2
-1.4270139,-0.08313823,1
1.027534,4.6806965,3
-1.7066028,3.110303,1
-1.4836493,-0.97849655,3
-0.18423162,-1.9459362,0
-0.84700227,-0.47373724,1
-1.0757775,-1.2572265,0
4.6885815,-0.07155836,3
-1.7858284,-0.87408024,2
2.265021,-1.8968804,3
-1.9595144,0.23263025,1
-0.717533,-1.9581157,2
-2.7063947,1.1679579,2
-1.2998414,-0.049290955,0
-0.94926023,-1.6164652,2
-0.9837707,-1.6096504,1
0.76698405,6.900987,3
-1.1962764,-1.2293378,3
-0.14298327,-0.3033417,0
-1.3048898,-1.399713,2
2.443916,-1.715125,0
-2.5457993,5.2503324,2
-0.5217261,5.6413875,1
-1.7564776,0.363634,2
-1.5127926,1.5287405,1
-1.0681962,-0.8668343,0
1.5842919,-1.87693,0
9.458754,-0.18278676,1
-0.5295792,3.8369422,0
0.4454735,7.29478,3
2.576484,0.9346514,3
-0.15103118,-1.873158,1
0.6882542,-1.8395538,2
-1.7724421,0.45122313,3
0.066144645,5.672204,1
4.956931,0.95160925,3
-1.636903,4.2766285,1
6.9088817,-0.032559335,3
-0.46021608,-0.41566724,0
-1.2104664,-0.22491997,1
-1.7635722,-0.93961513,2
-1.7030401,-0.18935007,2
0.11821371,7.3561497,2
10.080971,-0.16934401,3
-1.4390163,-1.9009498,2
-1.3613636,-1.4280674,2
-0.76558375,6.6793647,1
-1.9306257,3.0020347,2
-0.97981346,-1.2518444,1
-1.9069247,-0.36232123,2
12.594922,0.04636234,1
-0.4495438,-0.53692555,0
0.27172393,-1.9896216,2
-1.6271505,4.450805,1
-1.2302341,-0.37692583,0
-1.0605912,-1.8450027,3
-1.6741757,-0.8840382,2
12.029236,-0.037935555,3
-0.50463295,-1.7998078,0
-1.7034955,-0.33593726,2
-0.7886841,-1.9307324,2
-1.2032423,-1.3309683,2
-2.2503972,0.22145903,2
-1.1840682,0.3455118,0
-1.5472262,0.14573038,1
-0.92617446,-1.5663617,3
-0.9970034,-1.877255,2
-1.5206544,0.4229939,0
-1.1646218,-0.80773276,0
-1.5355537,2.2896595,3
-0.9607761,-1.6474173,0
-1.2922564,-0.5890497,3
-1.4682217,1.5740358,2
0.9814574,-1.7228823,0
-1.9942231,1.9124511,0
-1.0892253,-0.58813536,0
-1.2010942,-0.2316767,2
-1.0325135,-1.7321492,3
11.036799,-0.087171495,3
-1.14366,-1.0373405,2
1.7051795,-1.9146029,2
-1.6088874,-0.68450695,2
-0.6973239,-0.19662338,0
-1.0415254,-1.2428266,0
12.821069,0.014235914,3
-0.707373,6.0905175,1
12.561014,-0.0056242347,3
-0.5390761,0.20832062,0
-1.138195,-0.78232026,0
-1.3394802,-0.68885124,1
9.174615,0.055629253,3
9.417917,-0.010613143,1
2.453259,-0.26143515,1
5.3657284,-0.14002085,3
-3.2298453,5.6239476,2
-1.270551,-1.432685,1
-0.20464942,-1.9502952,2
-1.2667186,-0.6429795,1
-1.3597386,0.42519963,3
-0.27205533,3.6585617,3
-0.5862342,-1.7214173,0
-1.1802659,-0.52015823,0
-1.5035796,-0.41304466,3
-1.8056915,0.05760181,2
-1.9659221,0.80440843,3
4.6727433,-0.5511987,1
-1.1842227,-0.29834926,1
-1.2378055,-0.7760197,2
-2.0520558,-0.8392706,3
-0.21420053,0.33689868,3
-0.03350717,-1.7838757,2
-0.9888601,-1.3682051,0
-0.99501836,-1.2558972,2
-1.3220975,-0.44374081,0
-1.1252178,-0.6639596,0
-1.6129143,0.27218163,1
-1.8340118,-0.3973096,2
-2.3063912,-1.1066194,2
-1.501255,-1.1410644,3
-1.1750528,-0.72695976,0
-1.9834504,1.6796342,2
-1.4934711,-1.0943557,1
-1.01078,-1.7183533,2
7.642661,4.247575,3
-1.1612575,-1.4544108,3
-1.232378,0.65566194,1
-1.7237091,-0.9187692,2
-0.59929913,-1.1213282,0
12.224341,-0.029200077,3
-1.1463406,-0.8368061,0
-2.3395827,3.631806,2
-0.7978646,5.5165033,3
-0.9588489,-1.9647635,2
-1.1355432,-0.46065837,2
-2.0046277,3.5351272,3
-0.19482157,1.5257269,1
-1.050828,-1.1922692,0
-0.89333624,-0.7227325,1
-2.3689451,-0.050853252,3
-1.9968433,-0.36770052,2
-1.3769915,-1.4133859,2
0.9470263,-1.9373033,3
-1.1628824,-1.3664962,2
-1.9834712,0.34991205,2
-1.551686,2.1629753,3
-1.1213212,-1.5752535,3
-1.4311063,2.3668952,1
11.286546,-0.115653336,3
-1.8162551,1.3596519,1
-1.9623563,-0.591944,3
2.7127032,-0.31040215,3
-0.9498801,-1.7412558,2
-1.9513023,-0.82469594,2
-1.0121017,-1.68629,0
-0.7107323,5.628335,1
-0.32435876,-1.6497779,0
-1.2766346,-1.0955786,1
-0.71700686,-0.8337768,3
-1.4340947,-1.3714037,1
-1.3228757,-1.4472404,2
-1.261979,4.3592,1
-1.2229681,-1.6188734,2
12.498561,-0.011515796,1
-1.3115859,-0.017270625,0
-0.19175577,-2.0553012,2
-0.99159,1.5649298,1
-2.01377,2.4549818,1
-1.0814457,-0.9790528,0
0.8001438,4.5320377,3
0.3223828,-1.8414159,0
-0.7818035,-1.7027152,0
-1.0530916,-1.193331,0
9.628234,-0.1961605,3
-1.2536994,-0.5884707,3
-1.5327213,-1.2508718,2
-1.9525175,-0.2925123,3
-0.9968868,-1.7266798,3
-2.415627,3.8233528,0
6.7013655,-0.19738764,3
-0.84252053,-0.017620802,0
-2.1938171,-0.30541027,3
-1.2854589,-1.266315,1
-0.9449487,-1.8775325,3
-1.237021,-1.3893411,3
1.2102873,5.5010285,3
-1.1501043,-0.5781342,0
-1.4956663,-1.2588181,1
-1.0899744,-1.0137495,0
-0.9435945,-1.7345381,3
-1.1519843,-0.99337804,3
-1.7608523,2.290502,1
-1.3877983,-0.9902828,2
-1.7972958,-0.7640496,2
12.268601,-0.027612627,3
16.305916,0.31356227,3
-1.1431217,-1.7948569,2
-0.89111316,4.4103785,3
0.4916969,-1.1279688,0
-1.1828811,-1.528965,2
-0.5274474,-1.6914878,2
-1.1299479,-0.81763506,0
-1.513876,-0.35769612,3
-1.5011706,1.4398555,1
2.811551,-0.33800882,3
-1.0042579,-0.26612258,1
-0.8122168,-1.7519053,0
-0.93270546,-1.7448418,2
-1.7571487,-0.049145162,1
0.013235003,-1.8283136,2
-2.1673796,0.48414338,2
-1.5639961,-1.3685067,2
14.835218,0.17061496,1
1.1908281,-0.72650605,1
-0.7817712,-1.1439364,2
-0.6449373,-1.0501764,1
-1.5809262,0.20473588,1
-3.238285,4.004329,1
-1.9680617,-0.455639,3
-1.1538228,-0.83262914,0
8.711302,-0.25071096,3
-1.1605142,-0.41729578,0
-0.24552625,5.375119,1
-0.96281695,-1.2447491,2
-1.3248985,-0.40657556,1
-1.7682571,-0.09845537,1
-0.78870314,-1.8187013,0
-1.2605736,-1.5605093,2
0.87146026,7.730191,3
-0.7754475,-1.5138838,0
-1.1881514,0.041140378,1
-0.787748,6.2832236,3
-0.8866088,2.7878313,1
-0.9648397,-1.2090325,2
-1.3917477,-0.696882,1
-0.8632966,-1.1849043,3
-1.1167974,-1.0215608,1
-1.0698047,-1.6922247,0
-1.3073182,0.8860123,1
-1.8493853,3.3888946,1
-1.0126286,-1.0860733,0
0.35186344,9.129046,3
-1.756798,-0.47308937,2
-0.87846375,-1.1798936,3
8.038038,1.2524401,3
-0.8693409,-1.50842,2
-0.021908134,-1.2959217,0
-1.9918232,6.525678,2
-0.87162757,-1.7351496,3
-0.71287394,-0.8113818,1
-1.358283,-0.22802448,3
4.3772373,3.4387212,3
-1.8741369,-0.5036123,3
-0.90259933,-1.8958764,2
0.75484306,-1.8480603,2
0.033215195,-1.9646035,2
-1.0789421,-2.0053806,2
-0.55225825,-0.21002871,0
-1.5081644,-1.1459076,1
-1.0013599,-1.4163685,1
-1.0174791,-1.6497858,3
-1.3334367,0.5723524,3
-0.9785355,-1.2046309,0
-1.5729325,-0.80520916,1
-1.4446218,0.9367299,1
-1.6722856,-0.4452048,1
-1.0283539,-1.7513196,2
8.360412,-0.14027351,3
-1.1971555,-0.18734407,1
-1.1182414,-1.5888332,3
-1.524981,0.02428931,2
3.9447503,-1.9409173,0
1.8779511,-1.9227124,0
-1.6062839,0.6260756,1
-2.2409496,4.988644,0
-1.2253702,-1.5949655,2
1.7943234,-1.8000131,2
-1.2976655,-1.3774357,1
-1.1994531,-0.14911753,0
-2.0494592,2.5298028,1
-0.84488034,-1.1740919,2
-1.6633658,2.8628674,1
-1.152384,-1.1483002,3
-1.1448214,-1.3698845,2
1.3966687,7.5089817,3
-1.9481266,1.3037659,1
-1.2822793,-0.45293146,3
-0.91626376,4.6447706,2
-1.0992969,-1.6906339,1
-1.7323077,2.2835712,1
-0.5685897,-1.6484966,0
-1.3916507,0.0465405,0
-1.5778854,-0.5156661,2
1.0122862,-1.8635628,0
7.664831,0.20139647,3
-1.5763435,4.3908668,1
-1.065963,-1.6262217,2
-1.1716492,0.6666111,1
-0.7877523,-1.3310614,0
-0.30017063,0.08336574,3
-0.67457736,-1.9512246,1
-1.0545584,-1.0710342,0
-0.77731335,-1.8779031,1
-1.7342088,-1.4592133,2
-1.2210544,-0.57390666,2
-0.48759195,-1.8401723,0
-1.1304271,-1.7938268,2
4.402789,0.56867874,3
13.425151,0.04409063,3
-1.2801127,-0.29441196,1
-1.0372565,-1.7129388,2
-1.6757586,0.7212757,0
-0.5257175,2.1123743,1
-1.6881826,-0.47641063,2
-1.3219571,-1.3629801,3
-1.8359227,-0.024656117,2
-1.6084661,-0.5340562,1
-1.042267,-1.2769163,0
-0.7162938,-1.0858204,0
-0.27498397,6.318262,3
-1.0871778,-0.39703998,0
-1.0534976,-1.8106027,2
-2.0703652,0.32598472,0
-0.8999761,-1.2188389,2
-0.21282676,-1.611124,1
-1.4260728,1.1626092,1
-1.1386197,-0.6579072,0
-0.1397157,7.328371,3
-1.63146,0.9374558,0
-1.4559007,1.307618,3
-0.33955422,3.9730768,1
-1.0564888,-1.3164697,0
0.36151248,-1.8952947,3
0.4865424,7.59894,3
-1.6657727,1.1327909,1
-0.8304267,-2.003164,2
-1.004776,-1.6025915,2
-0.23591706,-1.0068392,0
-1.238303,-0.5197685,0
-1.6813042,-0.541904,2
-1.1017349,-2.0423646,3
6.685486,0.48027408,3
-0.9380276,-1.3325161,3
-1.7314777,1.1683682,1
-1.636929,-0.14535421,2
-1.2070558,2.5092049,2
0.1443117,-1.8538846,1
-1.6987131,0.8956661,3
-1.026844,-1.768059,3
-1.2434186,0.1733936,3
-2.1248288,2.22992,2
-1.2312883,3.4601316,3
-1.8330715,-0.91560173,2
-1.8825183,1.0085224,0
0.6906652,9.462605,3
1.7782233,0.1219219,3
-1.2393067,-1.6455986,3
7.614452,-0.026889503,1
-0.5966336,-0.3356607,1
-0.084150374,-1.8081884,1
-1.124964,-1.1637816,0
-0.5509805,-1.0622342,0
15.317716,0.16415954,3
0.16365033,8.413585,3
1.3215351,-1.9821247,0
-1.556525,0.13655251,3
-1.4362886,0.33935893,2
5.672068,1.0005784,1
-1.369734,-0.026982427,1
-0.7485154,0.7164124,1
3.8821502,-0.1345554,3
-1.448873,-1.2590737,2
-1.2931223,-1.692911,1
-0.6278629,1.6372861,1
4.3333645,1.6988205,1
-1.1677263,-0.84851635,2
-2.2365558,4.628746,1
-1.2575817,-1.0491499,2
-0.024611354,7.094006,3


==> figures/esoteric/pca/acdc/3/nnUNetTrainerV2_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
7.2835627,1.6778232,3
-0.85245603,-4.0989904,2
-1.1595306,-1.1527835,0
-1.6723818,-0.6467904,0
-2.8744063,2.7057343,1
-3.2061307,1.5481006,1
-0.6553057,-4.108778,2
0.24244654,-3.8440742,2
-1.265128,-0.9070205,0
-1.207963,-0.9253768,0
-2.678924,3.369832,1
-2.7852883,-0.16623825,3
-3.1578255,4.5185113,1
5.236332,0.9668883,3
-3.4885137,4.365666,1
-0.86882854,-3.2742472,2
-1.2942312,-0.8938262,0
-2.9310315,1.9690143,1
-1.3862411,-0.7125904,0
7.023485,1.5899774,3
4.7296705,0.8067541,3
-1.130615,-3.9115376,2
-1.4394768,-0.6057691,0
-1.0229479,-3.7890172,2
-1.7021024,-1.4398779,2
-1.5913856,-0.7917009,0
-3.1230233,2.980196,1
-1.1822822,-3.3163495,2
-2.6420655,2.7711396,1
-3.2329164,1.9358672,1
-1.608201,-0.5992284,0
-1.5077969,-0.74183285,0
-0.26852632,-3.9403558,2
-1.2101531,-1.4193608,0
-1.6613939,-1.4595876,2
6.559124,1.4495748,3
6.5582075,1.414194,3
-2.3306222,2.8649554,1
-3.4547489,4.1212716,1
-3.1294062,1.0050412,1
-0.2915532,-1.3373251,0
0.33516788,-3.9388738,2
-1.2280807,-1.2022215,0
-2.0321202,-2.3303924,2
-0.9161837,-3.7706246,2
5.760989,1.1686345,3
-3.065781,2.2208877,1
-1.5503027,-0.4170161,0
-1.4525723,-0.6372248,0
7.159911,1.6444393,3
-1.8277518,-0.5893056,0
-0.8961241,-1.2815226,0
6.092905,1.2887675,3
-2.486116,-1.160152,3
4.230485,0.63166475,3
5.101782,0.9368731,3
3.908786,0.4853667,3
-1.178729,-1.5051054,0
-2.9583545,2.2934856,2
-2.955942,4.099784,1
-1.5169947,-1.1662314,0
-1.394038,-0.6059037,0
-2.345801,3.1442976,1
-0.9573773,-1.5660542,0
-3.3844774,1.7009891,1
-2.8575563,3.0548863,1
-1.390898,-0.9742354,0
-0.9509954,-3.9903884,2
-1.3478131,-0.73772234,0
-0.40014675,-3.760169,2
-0.75895494,-4.2975545,2
-1.7638336,-0.6869873,0
-2.2552438,3.3003006,1
6.354678,1.3367602,3
-2.9254007,3.290885,1
7.1347055,1.6282881,3
1.3257217,-2.887875,2
-3.1898613,0.65438426,1
-2.613366,2.0227199,1
6.698329,1.4542743,3
-1.4089556,-0.833897,0
-1.2320678,-0.8433058,0
-2.9083803,2.424282,1
4.53415,0.7306999,3
-1.8597779,-0.27831662,0
-1.1674445,-4.026894,2
-1.2998774,-1.0105971,0
2.9107187,-0.8997065,2
-0.59742415,-1.2064694,0
-2.0352592,-0.042654276,2
-0.038364112,-1.1890299,0
-1.5442057,-1.3978735,2
-2.8024426,3.70218,1
-1.0884273,-1.2402298,0
0.43553627,-3.639504,2
-0.081811726,-3.919723,2
-1.284193,-0.72572005,0
-2.9381032,4.244613,1
0.26543283,-1.9318535,0
9.464709,2.4204254,3
-1.0441474,-3.4847426,2
5.704896,1.1350287,3
-0.51761687,-3.7392082,2
4.660577,0.70758533,3
-2.7926095,3.0330248,1
3.7323143,0.4494834,3
1.4642107,-2.1589441,0
-1.1867492,-1.2392427,0
7.137496,1.6488134,3
-2.0778959,-0.51400083,1
1.8702159,-2.2195935,3
0.052372277,-3.917531,2
-2.4928145,-0.22025168,3
5.2901974,0.9938799,3
0.7324505,-2.1964822,2
1.1244011,-1.9298577,3
3.167711,-0.32186836,3
-2.9370017,3.1769552,1
-0.10779554,-0.27556878,3
0.9135766,-3.3829012,2
-3.987193,3.2667637,1
11.799407,3.2011232,3
-2.6957211,1.614041,3
-1.7625998,-0.38172054,0
4.2841034,0.6829823,3
-1.1708696,-1.3006989,0
7.018585,1.5993499,3
-2.4995208,3.0223293,1
6.0419044,1.2446126,3
-3.5269592,3.648272,1
-3.1903906,3.9894648,1
-3.1801817,3.608261,1
-3.0040512,2.9899979,1
-2.4102361,2.6201892,1
0.27449578,-1.652959,3
-3.4558973,1.3961679,1
-3.3480742,1.8271133,1
-3.76046,4.172214,1
0.8192692,-3.0378308,0
-1.3037832,-1.4250122,0
-1.1492584,-0.7727684,0
5.3958483,1.0657607,3
-0.95580626,-1.2281495,0
7.008894,1.5659631,3
3.2646685,0.33492506,3
1.4534671,-0.29699922,3
-3.319893,1.075452,1
-3.9545896,3.3015556,1
-3.129121,0.9342097,2
-3.3333304,3.4659233,1
-2.113298,0.27264774,2
1.1910363,-2.714312,2
4.8755503,0.86502874,3
-1.4234354,-1.5387552,0
-2.3369224,1.1925341,2
5.9201164,1.2118891,3
-0.13693458,-1.5914453,0
-2.863759,2.5213432,1
-3.0746825,0.85237885,2
0.2167862,-3.9745903,2
-1.2695668,-0.94561505,0
3.1918023,0.28415787,3
-0.76613986,-4.1363945,2
6.357703,1.353228,3
3.251809,0.19705391,3
-1.1595151,-3.2160716,2
1.4212041,-2.6536794,3
-1.0642192,-3.960907,2
5.4071417,1.0405523,3
-3.190673,3.1340857,1
5.118662,0.93437326,3
1.8579893,-2.0135875,2
-1.1687322,-3.5430837,2
-0.9322649,2.3932981,3
-2.4030337,-2.0423012,2
7.2304697,1.6306199,3
-1.5873966,-0.5150283,0
-2.9346428,2.9019141,1
-2.7608666,2.3998976,2
-1.3514895,-0.694278,0
-1.2709901,-1.120648,0
-1.0212455,-4.238212,2
-3.6558366,2.9577851,1
-1.1098418,-4.27427,2
-1.6875418,-1.0371885,0
-2.7895026,2.990769,1
-1.5775385,-0.87099636,0
-3.4305212,2.7101765,1
2.4365854,0.6611477,3
6.326832,1.360192,3
0.92629576,-2.0181036,0
3.9535363,0.54687977,3
-2.7489815,2.4167838,1
-1.4149759,-1.8757098,0
-1.0152906,-3.4459739,2
-3.1002553,-0.016248822,2
-1.1381966,-1.0123578,0
1.388802,-2.8594768,3
-2.3355055,3.4890356,1
3.8356311,0.49079597,3
-0.98048997,-1.1827632,0
-1.0243429,-1.1833827,0
-1.091336,-1.1321702,0
1.335813,0.68902886,3
-1.3544426,-1.024654,0
-3.2394426,0.90925384,1
-2.5735059,-0.032667935,2
-2.6728501,3.8753724,1
-2.4736748,3.3615103,1
3.6404498,0.435534,3
-0.111202896,-1.8255478,0
-2.9884243,3.8794422,1
-1.5236024,-3.2190537,2
5.606494,1.1227375,3
-2.732834,3.0061288,1
-2.604271,0.6097976,1
-0.41876543,-1.2459893,0
1.5166059,-1.1025823,3
-2.4640641,3.4732985,1
-4.1844025,3.043652,1
-1.1101263,-4.7345624,2
-1.2368093,-1.142891,0
-2.8722656,0.6477833,1
8.419418,2.0634484,3
2.8432462,-2.6837885,0
-0.88070065,-3.2256818,2
-3.6367178,4.3332973,1
-1.3439503,-1.2355016,0
-1.8191835,-0.6310565,0
-1.6858118,3.2933931,1
-2.457272,0.58231056,3
-2.814638,3.2277212,1
-0.72386354,-3.6076965,2
-0.374642,-3.834961,2
6.772064,1.4637884,3
-1.9441079,-1.3439019,0
-1.9719133,-0.81489086,0
-3.2889845,1.0523273,1
0.38766253,-3.7520504,2
-1.1313969,-1.1362748,0
-2.4630463,2.0521898,1
-4.0912085,5.498368,1
-0.39601374,-2.728801,2
3.4820716,0.39214325,3
-2.1689982,-0.7263414,0
8.118186,1.9521106,3
1.2045139,-2.4990978,3
8.561404,2.131466,3
-1.1211376,-1.4025198,0
-1.6803532,-1.2707072,3
4.5632353,0.74236834,3
-3.359912,3.4876575,1
0.8834907,-2.0307024,3
-3.1391072,2.95325,1
-0.012037218,-1.5527681,0
-1.8465116,-1.6883899,3
6.1761065,1.2755884,3
-3.154855,0.59158576,2
6.390499,1.3976563,3
5.980381,1.2406229,3
-4.2933445,5.021506,1
-3.178156,2.9125972,1
0.6819464,-3.1952949,3
-0.23506412,-3.6215906,2
-0.8251158,-2.5731788,2
-3.1711297,3.1971774,1
-0.69259226,-3.259591,2
-3.6381903,3.5685296,1
-3.084936,0.7389295,1
-3.1166189,3.8566809,1
5.6263037,1.0929254,3
4.47587,0.7076924,3
2.0492914,-2.3813117,0
5.8295364,1.1869789,3
-1.4458368,-2.5911722,2
-1.243491,-0.880136,0
-3.4695494,3.4029894,1
-1.2170333,-1.0292412,0
-1.2125664,-0.65217733,0
6.9531937,1.5604078,3
3.4730012,0.329911,2
7.2733593,1.672346,3
-1.8998811,-2.512466,2
5.622403,1.1163763,3
5.979541,1.2449948,3
7.503292,1.7489523,3
-4.0769787,3.1905694,1
-2.929459,2.7522454,1
-2.5278676,3.5181575,1
-1.4973271,-0.8917042,0
-1.6231807,-0.55555236,0
-0.5906002,-3.3773584,2
-3.375533,3.4396796,1
5.973999,1.1945163,3
-0.1768375,-3.8723907,2
-1.8221672,-1.054625,2
6.036253,1.2434415,3
-2.6855626,2.777812,1
-0.51394826,-3.9780312,2
-3.5523367,2.961936,1
2.6903234,-1.2253598,2
3.2125206,0.2760818,3
10.964523,2.8923206,3
-1.0413401,-2.6853008,2
-3.0110855,0.3647009,1
-0.8737807,-3.0325694,2
-0.5619265,-3.3910108,2
-1.5641062,-0.71833813,0
-2.9236543,3.1586065,1
-1.2685149,-0.78948635,0
-1.3178625,-1.3002026,0
-2.9789143,2.8517065,1
-1.0846103,-0.96611136,0
-1.552175,-0.74810636,0
8.066104,1.9624361,3
-3.205222,1.3736426,1
-0.50795364,-3.8047209,2
-1.0988622,-3.2592344,2
-3.2365227,3.154738,1
2.043856,-1.9552603,0
-1.5338221,-0.7879839,0
-1.533478,-0.8453976,0
-3.0825312,2.4237804,1
7.059945,1.5720328,3
-1.1219718,-2.5922294,2
-3.0960295,3.1526523,1
4.8812456,0.864804,3
-1.2066284,-0.89333695,0
4.8991833,0.8526262,3
4.5666447,0.70016205,2
-1.9944142,-0.8254178,1
-1.9852729,-0.9374741,0
-2.4388995,-1.6351559,2
-1.1458092,-2.7030573,0
-1.1553833,-1.0305951,0
-1.5995195,-0.8499098,0
-3.1788895,3.1142206,2
6.2996044,1.3601202,3
-1.7902957,-2.6921551,2
0.10703492,-3.8781567,2
0.9772265,-3.3157158,2
-2.0190005,0.08319485,0
-2.1284764,-0.20846498,0
-1.3300514,-0.8984114,0
-0.5866545,-3.7807422,2
-1.0995638,-0.93329376,0
-1.1927265,-1.3364484,0
8.154357,1.9369823,3
-2.849585,2.7584534,1
-2.6872308,-0.9689467,2
5.8596106,1.1652979,3
7.394063,1.6971058,3
4.053094,0.581105,3
-2.6597614,2.2369819,1
-2.9143531,2.6781688,2
8.003497,1.944395,3
-1.1459211,-0.963353,0
-2.1292868,-0.95590806,1
5.011694,0.92557657,3
4.5588665,0.73370826,3
6.096181,1.2486607,3
-1.0187052,-2.7870522,2
-1.7599646,-0.42347914,0
7.2479467,1.6475972,3
5.9993877,1.2613255,3
-0.8744832,-3.3253613,2
-2.616836,1.9860622,1
-0.1911043,-3.7334146,2
-3.5597274,3.677372,1
-2.112238,3.296651,1
-1.0955819,-1.034013,0
-0.552125,-3.6550121,2
4.925947,0.8865502,3
-1.8988594,-0.590438,1
3.5745761,0.40643895,3
-0.8263377,-1.8562949,0
0.7300801,-3.133761,3
-3.4270127,3.5533695,1
-0.11394328,-3.6905956,2
-3.120936,2.7735891,1
7.4720592,1.7379259,3
0.75912035,-2.5026488,0
7.2656364,1.6791326,3
-2.85424,3.6010919,1
-1.3205719,-2.9930081,2
-3.5014775,3.8619862,1
-2.8761106,0.53122056,2
-1.1981087,-0.75782555,0
-1.7113093,-0.56622976,0
-1.3996652,-0.7139371,0
-1.2899222,-0.9124135,0
-2.9465463,3.2061234,1
-2.9728508,2.9689622,1
1.2998021,-2.5690572,3
-2.9131048,2.7067275,1
-3.0102134,3.2211547,1
-1.7986379,-0.025236607,2
-0.88252324,-3.3427734,2
1.2576855,-2.524846,2
-3.1342924,3.2597995,1
-0.5524222,2.7502737,3
-3.493634,3.7000842,1
2.4600134,0.055420756,3
-2.876256,2.7207232,1
-2.3417673,-0.17634577,2
6.595664,1.4524685,3
-1.1773942,-1.023841,0
-3.0723832,2.6783519,1
-1.951767,-1.2599468,2
-1.1553211,-0.83277655,0
-2.773175,-0.7002956,2
-1.3490286,-1.101503,0
-1.0613022,-1.0092759,0
-2.9869468,0.6159152,2
6.437544,1.3536268,3
-2.4056149,2.8985887,1
-3.1250112,0.7890595,2
-1.242516,-0.7467499,0
-1.5228715,-0.78023124,0
6.357374,1.3458794,3
-2.6864133,2.4182162,1
-3.0334592,1.3313323,1
-3.1016655,2.8599257,1
-2.9331892,3.031744,1
-0.93078643,-0.97495,0
-2.3363104,0.16674125,3
-3.4248216,4.427084,1
-1.4527806,-0.93790895,0
7.881879,1.8955678,3
-2.7967734,2.6359334,1
-1.9927524,-0.56343305,0
-1.3013222,-1.3197747,0
-2.443139,2.6950808,1
6.867839,1.5540043,3
-2.7946203,3.2831907,1
-0.16863447,-3.6798925,2
-1.1500424,-4.021531,2
7.8716955,1.8981186,3
0.37769353,-2.042018,0
-2.6558564,2.4627633,1
0.21511233,-2.933708,2
-1.679154,-1.1975095,3
-0.16515356,-3.2714906,2
-1.4114889,-0.76563,0
7.812887,1.8655366,3
6.4481325,1.3956398,3
0.65478265,-3.0970864,3
2.318405,-0.0307315,3
-0.34138954,-3.5795221,2
7.943961,1.9066745,3
5.2568283,1.0099152,3
-2.846248,2.889207,1
-2.8353972,2.5539303,1
-3.5159576,3.6834097,1
-1.627193,-0.74840856,0
4.480583,0.6801957,2
2.1063166,-1.5888617,0
-1.3215053,-1.1786684,0
-0.47374254,-3.8462124,2
3.211828,-0.59636277,2
-3.1356328,2.2260466,1
-1.4638937,-0.8315063,0
3.3710535,-0.869203,3
-2.6560335,3.3289852,1
8.507499,2.1413908,3
2.831793,-3.0349011,0
-2.4982655,3.2431984,1
-1.1219205,-1.3438947,0
-1.1578411,-4.100571,2
-3.172911,1.9206971,1
-2.47716,0.29578578,3
-2.3016558,-0.26845527,1
-1.0295439,-0.77491724,0
-2.9217842,-0.52888733,2
-1.6456573,-0.49510187,0
-1.4404954,-0.91384816,0
-1.1961424,-0.96139675,0
-3.1645987,3.6440845,1
6.4620275,1.4104327,3
-1.2090867,-1.1885284,0
-1.074533,-3.2315102,2
-1.9822291,-2.4654074,2
-3.6870356,2.0357099,1
-2.5102787,0.12441802,1
2.4889135,0.023951888,3
-1.2753108,-0.84419924,0
-2.8949568,3.142847,1
5.941041,1.2310256,3
-0.8176264,-1.3521987,0
-1.516385,-0.719764,0
1.1348839,-1.8498888,0
-1.1422336,-0.9429955,0
5.9579725,1.2106034,3
-3.4074244,2.594545,1
1.3088956,-0.3797421,2
-2.8233187,3.3924422,1
-2.916895,2.8716087,1
5.9170294,1.2129134,3
5.472006,1.0569075,3
-3.0197227,4.2435226,1


==> figures/esoteric/pca/acdc/3/nnUNetTrainerV2_MixUp_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
0.6521932,-0.06469928,2
-2.8605833,3.0822268,3
1.7915763,-0.69183564,0
2.71453,1.2932713,1
-1.2139758,-3.1770573,2
1.6335866,-0.22253637,0
-2.6292481,1.92662,3
2.0258539,-0.16601935,0
1.6523554,1.008794,1
-2.4304113,2.5743155,3
-0.16930723,0.02363193,0
-1.5073932,-2.612139,2
1.6841582,-0.63993776,0
1.7205415,1.395687,1
-2.16438,1.9972081,3
1.0486526,-0.28677863,0
-1.7763921,-1.7741336,3
-4.130674,2.8055718,3
2.1536164,-0.9555815,0
-3.0390449,1.3180335,3
-2.6660676,1.6548803,3
2.0001335,-0.5621059,0
2.0519147,0.930709,1
-3.64293,2.1584606,3
4.590285,2.015098,1
-2.9527555,2.258266,3
-3.3954287,2.5181682,3
-2.8654466,1.8761518,3
3.377491,2.0295074,1
1.4217765,-0.6548413,0
3.49333,1.4107069,1
-2.438354,1.7969882,3
-1.1043266,-3.1772604,2
3.4294405,1.5283127,1
3.4221554,0.7354889,1
1.5444798,-0.7647656,0
-2.213449,-1.2968532,2
0.7723534,-0.30059785,0
-1.6148311,-3.36495,2
-0.9993113,-2.0560389,3
1.573554,-0.55517614,0
3.4333744,1.6588348,1
-3.3661685,2.6567085,3
1.2207692,-1.1404932,0
-0.9331938,-2.804726,2
2.9209456,0.676689,1
0.8836075,-0.42651516,0
1.0634826,-1.0096464,0
1.7511376,1.434993,1
1.5158136,-0.35552675,0
2.3284543,1.8035436,1
1.7649634,1.0332725,1
-3.0012941,-2.0904198,2
-2.4636874,2.0112991,3
-3.825931,-0.9854936,3
2.0620968,1.1792245,1
-2.6198106,2.8214102,3
1.9482247,1.4043425,1
3.0325375,1.0744761,1
1.704777,-0.3978466,0
-1.5748917,-2.2793598,2
-2.3401618,1.7158755,3
-2.1099596,-1.6141777,2
-2.3906617,1.4936311,3
3.1382213,1.6668438,1
-3.0387602,1.3258322,3
-1.9237233,-1.4185262,3
3.4409986,0.7964914,1
1.3120716,-0.20215654,1
3.896842,1.4503803,1
-3.3277588,0.8022044,0
3.1569772,1.6840255,1
2.523745,-0.24494474,2
3.2098312,1.5830904,1
2.0033705,-0.57047105,0
4.103729,1.8298981,1
-2.2421665,2.0255384,3
-1.287196,-2.138706,2
-2.8156023,2.0481138,3
-2.462103,1.5053393,3
-1.7847267,-3.373178,2
1.0738839,-0.5274955,0
0.6328627,-1.6996341,2
1.7436599,-0.8631907,0
-1.7428869,-1.7655134,3
-2.751895,2.1951551,3
-0.5403639,-2.6592548,2
-1.2267089,-2.8849478,2
0.7060337,-1.3227167,0
1.5435917,0.58072346,0
2.192932,1.3177173,1
-2.3360887,1.7424247,3
-0.84553456,-2.781478,2
-3.1816049,2.0978322,3
1.5637245,-0.18432045,1
-3.6067448,2.827031,3
-3.927957,2.951275,3
3.5284576,1.0477406,1
3.1982837,0.550927,1
-1.2266304,-3.2849813,2
3.122044,1.3668175,1
-3.7204833,3.2869804,3
2.7790985,1.0408828,1
-2.9881191,1.531269,3
-2.2116795,-1.6402874,2
1.2111405,-1.2477016,0
-4.003496,2.948179,3
0.47631392,-2.313861,2
1.5817559,-0.95982355,0
1.7720134,-0.65493107,0
-3.4367256,1.8900135,3
-3.1100063,1.1378949,3
-1.776935,-2.308327,2
1.4138086,-0.8489017,0
-3.1449513,2.9556081,3
0.16847384,-2.1899028,2
1.7518286,-0.6426342,0
1.8803823,-0.5224975,0
-2.7565832,2.0484345,3
-2.23385,-3.2834873,2
-3.1240377,0.787148,3
3.160059,0.7897315,1
3.0341482,1.6949017,1
1.6518824,-0.9219917,2
2.9419322,1.6211398,1
0.25494543,-1.8337069,1
1.2375228,-1.0265925,0
0.4945463,-0.40439957,0
2.4926753,0.6798094,1
0.77060235,-1.5035839,2
3.4185486,1.4158642,1
-1.3270639,-3.7819803,2
-2.1686678,-1.2132304,3
-2.3644032,2.2952495,3
0.97166246,-1.05322,0
-2.7851772,2.274379,3
-0.9740962,-3.1926353,2
0.525634,-1.0800333,0
1.8651139,0.27992952,1
1.2659345,0.14974236,0
2.1109917,-0.6989732,0
3.2622275,1.7350388,1
1.9479096,-0.46086442,0
3.3367395,1.3919489,1
-0.75528884,-3.259057,2
-2.3633442,2.25566,3
3.74957,1.7243425,1
0.96821564,-0.2025482,0
1.5079496,-0.99195075,0
-1.9602858,-1.881025,2
1.377851,-1.229269,2
1.6595843,-1.0127611,0
2.2466493,1.1203719,1
-3.7293153,2.3825827,3
0.95273274,-0.5116836,2
-3.1379704,1.2715014,3
-2.2751493,2.1403856,3
2.2530637,1.0094701,1
0.8387436,-0.34360403,0
-2.5781574,2.2696562,3
-2.250586,-1.4798117,2
2.1455579,-0.57823575,0
1.1244435,-1.048644,0
1.8888437,-0.5944634,0
-0.7556665,-0.30169377,0
4.2803993,1.7874315,1
0.46768343,-1.420113,2
-1.6723727,0.8763336,3
-2.1726365,2.1898727,3
1.7020096,-0.98100907,0
-2.0669928,-1.1290482,3
-2.820135,-2.8548968,2
3.7601118,1.3161833,1
1.6679208,-0.7779383,0
-3.6394367,0.15317294,3
-1.3102041,-4.365445,2
-2.1766105,-1.2947305,2
-1.5648819,-2.0232077,2
3.0196042,0.86376417,1
3.1365871,1.672929,1
1.9551681,1.645511,1
1.8481362,2.3549757,1
-2.0061255,-1.5958319,3
1.6174077,-0.73512924,0
-3.2929382,2.6504784,3
-2.6086326,0.91287696,3
1.839031,2.3800416,1
2.931254,1.0648135,1
2.5556235,0.46611124,1
-2.3180532,-0.90704894,3
-1.148407,-1.8758241,2
-1.4207679,-1.8119247,2
-0.9329053,-3.8203988,2
-1.6022652,-2.0450184,3
-2.157826,-2.9402606,2
-2.6174307,1.4830449,3
2.0163136,-0.40979505,0
-2.7864833,1.5338621,3
1.4937037,-0.8467631,0
0.7185026,-1.4769602,2
0.31555414,-1.884716,2
3.4638205,1.5982218,1
-0.2960601,0.12265515,0
-1.6842877,-2.2317863,3
0.40397698,0.31006747,0
-1.2636665,-4.1126595,2
2.114945,-0.7017194,0
-0.66093886,-2.679841,2
-2.5558124,1.5753033,3
-0.83390844,-2.5537932,2
-2.5482645,-0.31422356,2
-1.4955674,-2.1621165,2
1.9171358,-0.08112334,0
2.5025399,-0.11151202,1
1.8718712,1.5086557,1
1.4753621,-1.1164141,0
0.8618896,-0.5600859,0
-2.5717592,2.4183655,3
2.3424375,1.7015612,1
-1.575477,-2.1590726,2
-2.535513,1.2088385,3
-0.9675877,-3.0641165,2
-0.11384612,-2.433754,2
-0.8663999,-3.5686238,2
1.9781018,-0.32672635,1
1.6275989,0.12786695,2
1.1428044,-1.3311028,0
-3.1675053,1.4221544,3
2.762805,0.5150894,1
-3.1080098,1.8874846,3
0.35816574,-2.5049293,0
-1.4277545,-2.3267357,2
-2.528337,-0.28420365,3
0.5691176,-0.76676506,0
2.800128,0.71728396,1
3.2664218,0.32399553,1
2.8293228,-0.21260154,1
-2.5078888,2.0896509,3
-1.3576828,-2.2707653,2
1.8655453,0.989637,2
1.0824089,-0.9924617,0
2.8416166,1.0152221,1
-1.501207,-3.2310283,2
-1.7066418,-2.267654,2
1.9425405,0.9579667,1
0.51756406,-1.0236571,0
-2.6168957,2.1161883,3
-1.1068847,-1.6653712,2
1.4675088,-0.5575697,0
1.3619317,2.0565503,1
-2.7079306,2.0590189,3
-1.4517866,-2.652284,2
-1.6831363,-2.6434517,2
-3.2864923,1.569619,3
-2.6654353,-2.8335874,2
-4.389781,3.0563724,3
-2.189937,-2.4950697,2
0.055906355,-0.044656172,0
-2.6972346,1.6676539,3
-2.6589355,2.243238,3
-0.89181817,-2.6341019,2
1.6402495,-0.45368052,0
2.5019722,1.1666455,1
1.8478382,-0.18256268,0
2.0128617,-0.5857513,0
1.6296841,0.84636116,1
-0.14355588,-3.0909944,2
0.7090942,-1.1975555,1
0.61943823,-0.33683154,0
2.465417,0.39261734,1
1.5190386,-0.6041092,0
-3.4058805,2.7350342,3
-0.52710724,-2.5201104,2
-2.2869406,-0.8613842,3
-3.3953896,3.071275,3
-2.6326237,2.8289104,3
-0.58847594,-2.9018939,2
0.6875076,-1.5187025,0
-1.5833718,-1.3615831,2
2.1625667,-1.0916135,1
-1.2210349,-3.3979025,2
-2.635971,1.9390011,3
1.9424931,0.8093159,1
-4.188332,2.9419758,3
4.3934813,1.8568153,1
3.308898,1.5396698,1
2.2239022,2.2498238,1
0.7654978,-0.7740072,0
-2.471941,1.6255112,3
1.7815619,0.6545381,1
-1.3774544,-2.2904658,2
0.6494857,0.10648486,0
3.5208964,0.37325197,1
-1.2615762,-2.2128725,2
-1.9808747,2.564142,3
-3.8541484,2.7647874,3
1.610506,1.4411491,1
4.3118477,1.7593834,1
-2.7488089,1.7119734,3
2.2546601,0.5064529,2
-2.4372883,1.8331735,3
1.6221745,-1.0235314,0
-2.8864117,1.8922861,3
-4.220744,2.7165275,3
3.2462459,1.0397675,1
1.5904312,-0.78548753,0
3.3514318,1.5575464,1
-0.62452304,-3.064091,2
1.9083703,-1.0607753,0
-1.0004321,-2.8349464,2
1.9481918,-0.42684454,0
-0.74573946,-3.3422933,2
-3.2084002,2.493082,3
2.7864423,2.0041025,1
-0.85686624,-2.5000987,2
0.62703824,-0.014474809,0
1.2978845,-0.40204716,0
-2.1494021,-1.3749259,2
2.036659,-0.3165659,0
0.17394763,0.19391212,0
-1.1656791,-3.3717563,2
1.1477745,-1.4979391,0
2.7916408,1.9001594,1
1.1459005,-1.2656399,0
2.1144803,0.57721585,2
-4.0372257,2.7542434,3
1.4463739,-0.99763685,0
-2.5261383,1.9144409,3
-0.065365255,-0.7112081,0
0.39835,-0.39351806,0
0.5262942,0.6061909,0
2.0190666,1.7456315,1
1.6067045,-0.8195641,0
-3.210206,0.06959388,2
2.4675345,1.2503265,1
-0.45278072,-2.8244777,2
0.004786551,0.6957186,0
-2.45295,2.2272956,3
2.446419,0.9878832,1
-2.8017402,1.7404547,3
0.85188544,1.4047798,1
-3.7830544,2.3228564,3
-0.9464226,-3.1118214,2
1.2043326,-0.2358693,1
2.1193628,-0.0044805706,2
-4.241791,2.7868025,3
3.1962485,-0.00965929,1
2.5530586,-0.10666053,0
1.8286599,-0.67677915,0
3.2326403,2.045819,1
1.2290483,0.0907048,2
2.2738042,1.2004664,1
-2.6718388,1.8788681,3
-0.5326512,-2.7270987,2
3.3027453,0.5285784,1
1.1902386,-0.39860845,1
-1.4854072,-1.9581046,2
-2.2077513,-1.6133862,2
-3.2762914,2.9522147,3
0.7255225,-1.4084287,0
1.4515065,-0.687495,0
1.2866737,-0.7727436,0
-1.0982049,-3.0669844,2
-0.63708913,-2.8759909,2
3.7491555,1.4188381,1
-2.8170514,0.95620143,3
-1.0101326,-2.150559,2
-2.1003628,-1.5998173,2
0.52600026,0.07770476,0
-1.1716553,-2.8881314,2
-1.1079286,-2.4537668,2
-2.6155524,2.010146,3
1.4983033,-0.35437772,1
2.7174628,1.1560385,1
0.5677328,-1.3900765,2
0.6244819,-0.5319767,0
2.2887034,-0.38000333,0
1.8360435,1.2478952,1
-4.0126057,2.9411702,3
1.8974833,1.60957,1
3.2282553,1.6904404,1
-1.5924743,-2.036044,3
0.32024553,-2.5269415,2
-4.315274,2.657914,3
-2.3579774,1.7116205,3
2.1699605,-0.5992048,0
3.2681923,1.4796557,1
-3.4277053,2.0331633,3
2.5654678,1.4666321,1
1.8134531,0.2265802,1
0.12725335,-0.022734866,0
0.7457828,-0.19440316,0
1.3917873,-0.31557032,0
0.011418343,-0.73892534,3
-2.680893,1.3033893,3
2.9252024,1.0225663,1
-2.5884542,1.9315839,3
-2.665317,1.7751153,3
-0.8653647,-2.1657524,2
-4.693106,2.124943,3
0.1975488,-0.30986348,0
1.2283329,-0.3429489,0
0.4567447,-1.5734568,2
-1.3779804,-4.5100813,2
0.46877578,-1.6003093,2
-0.52147055,-2.5022085,2
-1.8884066,2.2190087,3
2.0944433,-0.8122898,0
-2.7649808,1.7246817,3
1.1803141,-0.83516634,0
-2.6875367,2.0193024,3
-2.4056091,1.9401522,3
-3.5567803,2.429708,3
0.18252403,0.05789283,0
2.058022,-0.41431147,0
-1.1528673,0.15962738,0
-2.4593735,2.364482,3
-2.563786,1.362518,3
1.0912018,-1.3512415,0
-1.485129,-1.945367,2
-3.0209732,2.101666,3
2.3945165,1.4080467,1
-1.4564477,-3.287288,2
2.7909894,0.81527996,1
2.3321838,1.2278875,1
-1.2643679,-2.5107126,2
2.5436437,1.2035271,1
-2.5041065,1.9954035,3
-1.9384164,-2.8970132,2
4.157234,1.5077968,1
1.8768394,-0.18056998,0
-4.4802375,3.0557277,3
-3.5596871,2.9036024,3
1.6025145,2.2547073,1
-0.5860511,-2.7752678,2
2.4006543,-0.5348271,0
-1.1349322,-2.9506516,2
-0.1746301,0.41110098,0
-3.365674,-2.0511029,2
0.51025283,-0.17866737,2
2.1308117,-0.59377635,0
-1.8182374,2.1119378,3
3.7531471,1.5736738,1
-4.001063,3.106497,3
0.50323963,-0.023949951,0
-2.2087507,2.4103632,3
2.578408,1.4493841,1
0.7197693,1.7699876,1
-3.8603568,1.6644043,3
-1.106137,-2.4547315,2
3.383421,1.5664608,1
1.7806189,1.560002,1
2.9576225,1.0799404,1
-1.3858241,-3.1737342,2
-3.6396794,3.0355885,3
-4.8271713,2.7023647,3
-1.2702743,-2.5346112,2
1.6812408,-0.66647327,0
1.8404107,-0.64590794,0
-0.4016639,-2.3072178,2
1.9165804,-0.564324,0
-4.330248,3.0989952,3
2.5098,1.3470215,1
1.3992016,1.7432628,1
3.275813,1.0690887,1
1.1807497,-1.2906742,0
1.853344,-0.8465764,0
3.1889858,1.419769,1
2.129487,-0.73827684,0
2.6766016,0.32321113,1
-2.0318565,-1.1072202,2
0.9634613,-0.19388643,0
-1.1210015,-2.5347419,2
2.741197,1.3711756,1
-2.934618,1.8980937,3
1.1594863,0.3311501,0
-2.54669,2.3097446,3
-2.9976134,0.6987493,3
3.8274298,1.1815157,1
-0.9142703,-3.0900197,2
1.2197211,-0.4028024,2
-0.30426776,-0.007679254,0
0.9119644,-0.63498807,0
-0.9847454,-4.022908,2
-2.3879142,1.3321066,3
1.2263696,-0.062208325,0
-0.9482033,-2.972709,2
-1.2140143,-2.3222408,2
2.4677851,1.4545451,1
1.8384678,1.7203442,1
-1.4868094,-3.1103144,2
1.4419336,-1.1425776,0
-3.3518014,2.848926,3
1.3622923,0.09234542,2
2.3795052,1.0457197,1
-1.0558065,-2.653668,2
1.1569177,-1.0749831,0
-0.7472806,-2.2222953,2
4.30866,1.9794812,1
3.698577,1.459839,1


==> figures/esoteric/pca/acdc/3/nnUNetTrainerV2_MixUp__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-2.648276,-2.1211572,3
-2.9220457,-1.9064088,3
-0.15893121,-0.26489896,0
-2.055428,1.1355882,2
0.058427893,-1.129616,0
1.172598,-0.53914106,0
2.7960773,-0.6565239,1
-2.982353,-1.4546759,3
0.53728896,-0.6509695,0
0.43676782,-0.25391996,0
-2.2304943,-2.4391706,3
-1.8358017,4.163143,2
0.30973676,-0.928913,0
0.7365967,-0.17884868,1
0.3053294,-0.24566782,0
-1.1712737,4.818853,2
0.99832183,0.30618018,2
-1.1205846,-2.3473244,1
-3.3897612,-2.2896965,3
0.7690078,-2.0490904,0
2.2608252,-0.69768935,1
-2.6603086,-1.4774723,3
0.62863827,0.36801022,0
-2.506265,-2.0578885,3
-0.011889055,1.1567831,2
1.2127033,1.4109335,2
-0.45421016,-1.0491033,2
1.2442712,-0.57752275,0
2.5693216,-0.3477236,1
-0.7537197,3.2538955,2
0.08455224,0.26287967,1
0.6026158,-0.9554724,0
0.8230803,-0.7331179,0
-1.192227,4.0996375,2
-1.3980082,3.7777784,2
-3.2140517,-2.1382034,3
-1.1999742,3.3076675,2
3.5402048,-0.4412004,1
0.22766024,-0.41977352,0
-2.8602846,-1.7756352,3
-2.801912,-2.6872504,1
3.4462733,-0.47145268,1
2.2614222,-0.6823414,1
0.76961404,-0.99683636,0
-2.8978918,-2.1474726,3
2.2332804,-1.5123905,1
-2.582214,0.13212717,2
0.6140234,-0.8102025,0
0.21615422,-0.524596,2
4.170416,-0.30322438,1
1.4987948,-0.7966684,1
-2.721966,-1.8302903,3
-2.3408284,-1.6284401,3
0.7119845,0.10256851,0
1.3360819,-1.3083813,0
0.59280384,0.71324855,2
3.0851462,-0.54882723,1
0.77677894,-0.16786796,0
-0.8766087,3.790559,2
-2.911836,-0.8542781,3
-0.6420968,-0.6608138,3
-1.4296446,3.824702,2
-1.7194389,3.1894276,2
0.52863187,-0.73331684,0
0.09756681,1.8067029,2
-3.0215995,-1.7201394,3
-2.4383767,-1.7264146,3
1.2991008,-0.15988964,0
4.006176,-0.064324915,1
-2.451754,-0.4412549,3
-2.8473475,-1.6438165,3
-1.3840226,2.921371,2
-1.0274243,2.9726324,2
-0.6996079,2.4965718,2
-2.1715913,-2.3126044,1
-0.18030764,2.725825,2
-1.5155174,1.8511243,3
0.93512285,-0.70894384,0
2.582586,-0.31495997,1
0.5010999,1.0781972,2
1.8431895,0.6425993,0
-0.6888267,3.749811,2
3.2156239,-0.60895574,1
1.0419769,-0.020932138,0
-2.765377,-2.304893,3
-0.9526206,4.4058533,2
-1.6206017,2.2207017,3
-0.8112255,3.0374954,2
-0.600608,2.7979112,2
-3.0389729,-1.8700426,3
-0.18780886,-1.2157443,0
-0.9570689,3.5764954,2
3.5976439,-0.21616662,1
2.1453428,-0.80583274,1
2.0398393,-0.50802696,1
-3.0284846,-2.1604848,3
-1.6848207,3.74425,2
0.735952,-0.52289116,1
0.51977754,-0.24019724,0
0.5939107,2.4907596,2
-1.8996798,-1.8793626,3
0.59660804,-2.3265214,0
1.4362572,-0.9491459,0
-0.8244573,-0.60169935,3
-2.609091,-1.5913072,3
0.8613135,-0.80731136,0
-2.8661022,-2.5148363,3
1.813004,-1.6349607,0
-1.5735732,2.75621,3
0.53204095,0.5830124,2
-2.0321841,4.6091857,2
0.26504982,-0.64320105,0
1.7651125,-0.563758,1
2.0599418,-0.67917585,1
0.6282974,-0.83867896,1
-1.3276961,3.6422856,2
-1.5768294,3.3322232,2
1.2314497,-0.28426164,1
-2.5874171,-1.9107015,2
1.3704323,-1.5868795,0
-2.5302403,-1.6150346,3
-2.956375,-0.5794159,3
-2.3690252,-0.90370655,3
-1.1137774,4.496567,2
-1.4115237,2.146183,2
-1.4823238,3.5645278,2
-1.3783051,1.8714883,2
-2.757093,-1.8244741,3
-2.36203,-0.598606,3
-0.32904607,-0.46594697,0
-1.0497022,-0.86124873,3
0.25417674,-0.83319145,1
1.2249975,-0.49703753,3
-0.56661075,-0.71686894,3
3.856834,-0.39900607,1
-2.6429842,-2.3022463,3
-0.6865737,4.6560855,2
-1.1142703,2.9536986,3
1.0628455,0.19106239,0
0.7477374,-1.2340494,0
1.145928,1.1409678,0
4.051166,-0.31798935,1
1.290169,-0.55381995,0
-0.21536662,0.49871403,2
1.0979247,-0.52466583,0
-2.85683,-1.5916057,3
0.86504954,-0.8386562,0
0.6489362,-0.15288895,0
1.0526118,-1.0856048,0
0.36643302,0.018053234,0
-1.7814085,1.9404545,2
-0.647337,-0.15290743,0
3.378389,-0.55716133,1
1.2392753,-0.85682744,1
-1.2680581,2.5312831,2
3.388167,-0.83672494,1
-0.7474803,-1.0868499,3
-3.7209606,-2.2540095,3
-0.7933749,3.864918,2
0.365353,0.134004,0
-2.5571008,-1.5948355,3
-1.7604485,2.452814,2
1.1464161,-0.94774944,0
0.8851342,-0.72863257,0
0.72656846,-0.16046041,2
-0.9625329,4.628094,2
-1.6434368,-1.9841552,3
1.9024436,-0.14393061,0
0.6653409,-0.27806228,0
1.0658178,-0.29597023,0
0.20486167,0.576783,2
0.15253875,-1.2082969,0
2.136273,-0.5195,1
-3.7076962,-2.3013613,3
-3.422791,-1.8480661,3
-1.7344126,-2.3360949,1
-1.0414938,0.39123398,0
-1.4577764,-2.010587,3
0.22672191,-1.0921441,0
2.567392,-0.39286116,1
-0.15304418,-0.25865555,0
-2.3258307,-1.1698728,3
-0.46125495,0.15999156,2
2.8347516,-0.67710304,1
0.89520067,-1.2428511,0
0.4867984,-0.9239816,0
2.2561493,-0.67479783,1
-2.7613971,-1.8393784,3
0.46687692,0.13658738,0
-3.261326,-2.1146219,3
2.902909,-0.6530041,1
3.7305446,-0.8159089,1
0.767958,0.026137948,0
-0.5380593,1.73223,2
-0.1468506,3.4418485,2
-0.37109452,2.3126128,2
-2.149745,-1.4542525,3
-2.9021688,-1.8864145,3
-2.7077615,-2.2500427,3
-0.1955037,3.756652,2
1.8578675,-0.84200215,0
0.58248705,0.085899115,0
-2.98068,-1.9360435,3
-2.6469784,-1.8176463,3
2.600315,-0.5741974,1
0.34570998,0.719845,2
-1.9749669,-2.542933,1
3.1978831,-0.35769802,1
-1.642613,3.7122333,2
-2.6938365,-2.041302,3
-1.9576946,-1.8368142,3
1.8536956,-0.8457704,1
0.55562,0.430986,0
2.404859,-1.0376669,1
-0.7791254,3.1594837,2
1.2605283,-0.700027,0
-1.8365681,-1.9902277,1
-1.5471516,2.3008316,3
0.64648134,-0.96209913,0
0.8377946,-0.5188762,1
-0.9204209,3.3151143,2
-0.38749892,0.12203354,0
-3.1780248,-1.9946742,3
-1.0237364,4.2056746,2
-2.3609722,-1.3005904,3
-0.98620546,-1.619134,3
-2.389694,-1.6876662,3
2.4777133,-0.8045755,1
1.2687572,-1.579711,0
-2.846929,-1.5789516,3
-0.26889074,4.2762246,2
-2.285471,-2.4176188,1
-2.6271605,-1.3996744,3
-2.6656947,-1.8463514,3
0.093964204,-1.1871886,3
-0.6191263,3.7708037,2
-1.8568944,1.1882572,3
1.5396329,-1.318244,1
-1.385693,4.2613764,2
0.42790556,-1.8909373,3
-2.841999,-1.3256586,3
2.2579257,-0.642716,1
-2.2152557,-0.8377458,3
2.6987054,-0.44615775,1
0.30750322,-0.41171226,0
2.9825513,-0.83718204,1
2.4940703,-0.7985519,1
-1.1559333,4.1373935,2
-1.6406664,0.27666754,2
0.40240252,-1.1808071,0
3.7986546,-0.26967478,1
2.7051415,-0.7777147,1
0.6707023,-1.5626106,3
0.13664334,2.3129578,2
1.450023,-1.0231866,0
-0.8048185,3.6434705,2
-0.5417295,4.978274,2
1.7336316,-1.1188068,0
-1.7988448,-0.98320156,2
1.553641,-1.1606715,0
1.5120854,0.10222572,1
2.5143213,-0.854621,1
1.0791057,-0.7602972,0
1.6199597,-0.84611225,0
-1.0852022,3.629917,2
-1.4107697,3.2338197,2
-2.9684026,-0.96625555,3
-2.4205804,-1.4274656,3
0.1389217,2.655093,2
0.25603676,-0.24413037,0
2.812361,-0.62522554,1
1.797721,-0.22205615,1
-1.6925589,-2.2072282,2
-0.32541603,2.052435,2
1.6291465,-2.2083883,3
0.17997146,-0.33764434,3
0.2839455,-1.0462855,0
0.5737316,-1.0476424,0
-2.542732,-0.8688497,3
1.50325,-0.4861966,0
1.2651018,-2.1097121,0
2.5249467,-0.32548535,1
3.0075316,-0.31830803,1
2.1660047,-1.5592577,3
-2.7007394,-1.6212387,3
-0.37108642,-1.282532,2
0.31922,-0.8572933,0
2.261063,-1.0291954,1
2.7596605,-0.47290814,1
-3.020768,-0.32024953,3
-1.0199085,5.2131658,2
-0.76715666,2.791125,2
-2.3851688,-0.5151137,3
-1.0095128,4.0544286,2
-0.7682916,4.863921,2
-0.02979675,-1.1619112,0
2.1201024,-0.93912107,1
0.6637226,-0.50469935,0
2.1743276,0.04337716,1
0.23151308,-0.6946455,0
0.27940333,-0.9774642,0
-2.2750933,-2.1385067,3
2.124086,-0.28495252,1
-1.6954836,0.9822133,3
1.7741171,-0.76561445,1
-1.2295396,4.3994284,2
-2.4328933,-2.5807414,3
-2.5798233,-0.7692811,3
0.7084042,0.020630658,1
-2.4739237,-1.0035444,3
-2.6507487,-2.05028,3
-0.13370837,3.4553254,2
1.518814,-1.0288255,3
2.5543547,-0.77759504,1
2.188805,-0.52530015,1
-2.720243,-1.2485896,3
0.307491,-0.10644972,0
-1.2192765,1.2117121,3
0.87599134,-0.07454765,2
1.5347302,0.07263768,0
2.850537,-0.65714306,1
1.667163,-0.9007604,0
-2.6479533,-2.096493,3
2.6145444,-0.75976515,1
2.8709245,-0.62420917,1
0.64649165,-0.29165882,0
1.6491808,-0.77123314,0
-2.655512,-1.4134907,3
0.8305672,-0.13973045,0
-2.8293922,-1.891391,3
-3.4096768,-2.4926817,3
-1.3345741,4.2709665,2
1.2710183,-0.5648003,0
1.5906179,-0.59330964,0
0.66070527,-1.433073,0
-3.755931,-2.1730614,3
0.8213276,-1.3952324,0
-2.150338,-1.8159506,3
0.81321466,0.101925194,0
0.29347327,-0.93500805,0
-2.5726976,-1.6163586,3
-2.124336,-1.9230239,1
-3.363914,-1.9052451,3
-1.1755532,3.9065769,2
-1.7550666,-1.064338,3
2.2793226,-0.98839146,1
-2.7508988,-2.0643134,3
-1.1249328,0.85720927,2
0.56884265,-0.13529879,0
-0.28279155,3.4949095,2
-0.7774558,3.3550084,2
2.0508366,-1.6334808,3
2.73988,-0.64472985,1
-1.203756,4.5229044,2
-2.5760436,-0.5426104,3
-2.917971,-2.4990478,3
3.8910177,-0.14344543,1
-1.5008982,4.093341,2
1.3352154,-1.272247,0
-2.8982983,-0.06245786,3
0.72862446,-0.05035633,0
-3.8363452,-2.0119376,3
-1.3087343,2.0903332,2
-0.69782865,3.463507,2
0.58252853,-1.1332107,0
0.62991446,-0.77791744,0
3.324047,-0.09707224,1
-1.4080048,2.7011454,2
-2.3767624,-1.2741245,3
-1.2527922,2.2875075,3
-1.833313,3.919047,2
-0.34888315,3.7109783,2
-0.6604683,3.6979034,2
1.4542105,-1.5168936,2
-2.2629383,-1.9312949,1
1.5931269,-0.99777865,0
0.7457584,-0.80852085,0
2.0333564,-0.5557568,1
3.0081887,-0.66488886,1
2.217019,-1.0261768,1
3.7815294,-0.052865624,1
0.0037971437,-2.0560253,3
2.9889534,-0.5894042,1
-2.3641567,-0.24067944,0
1.4162,-0.9097574,0
-2.2002068,-0.36597496,2
0.9859679,-0.9055295,0
-1.3311527,3.7748883,2
-3.211825,-1.8838861,3
0.86996436,-1.1369758,0
2.5340927,-1.0951585,1
2.5312188,-0.951805,1
-3.040823,-1.6399486,3
-1.6331717,2.3149376,2
1.8943216,-2.216943,0
-2.9472694,-2.0121002,3
-0.820821,0.6280901,3
3.5029356,-0.46702707,1
-2.310906,-1.6133361,3
0.81324416,0.15322548,0
-2.907412,-2.5894904,3
-1.3957951,3.6063335,2
-1.3466473,3.347916,2
1.424919,0.06034553,0
-1.9841093,-2.5995116,3
-0.73028404,4.593788,2
1.0668324,-0.11685574,0
0.113078184,2.342779,2
0.18212064,-0.29798898,3
3.8246539,-0.19229722,1
0.76883703,-1.5681591,3
-0.66100013,1.3303661,2
-2.0208042,-2.003319,1
0.29800993,1.6239939,2
-1.117373,2.3361678,2
-2.8278832,-1.652262,3
3.4706156,-0.6293566,1
1.8223215,-1.0195762,0
1.2427716,-0.95367026,1
2.4053621,-0.6882818,1
0.6737299,-1.5657071,0
-1.7790204,3.785432,2
2.913347,-0.3368501,1
-1.504932,2.6102803,2
-0.7155612,3.9505012,2
-0.8173269,2.8241684,3
0.96099126,-0.72445637,0
0.88640165,-0.50856006,0
2.451603,-1.4547807,1
2.9028387,-0.67921364,1
3.0814075,-0.6214039,1
-2.5326247,-0.50410414,3
-2.0802069,3.9161522,3
-2.2168067,-1.6389859,3
-2.274673,-1.9795167,3
2.03543,-1.1468911,1
-3.2330923,-2.157216,3
1.6220338,-0.6062125,1
-0.46868593,4.223312,2
-0.48144937,0.2981816,0
-2.5971272,-1.3976977,3
0.23216292,3.2822268,2
-0.35424185,3.918596,2
-2.2777274,-0.051609278,2
1.5011826,-0.2129783,0
3.293251,-0.18448329,1
-2.6966138,-1.9396124,3
1.4528996,1.7985861,2
2.491681,-0.57782835,1
1.2462872,-2.8831773,0
0.8696543,-0.7914737,0
-2.5888152,-2.7161038,1
-3.4192514,-1.8160031,3
-3.9119742,-1.5740268,3
-0.5113781,4.7797194,2
-0.5288115,-2.0461116,3
-1.6233258,1.9265907,2
-0.94403446,4.912046,2
-0.15504183,4.284794,2
3.143453,0.13714701,1
1.0157651,-1.1772935,0
-1.652786,2.9405913,3
-0.89811194,4.0188913,2
-1.1812485,1.5052733,2
-1.8404053,-2.3436062,3
0.5112912,-1.5845447,3
3.0182576,0.11395383,1
0.27052075,-0.9568726,0
1.8735671,-0.99585617,0
0.28932366,1.3043244,3
1.5002092,0.13533604,1
2.8856614,-0.6586307,1
4.0228233,-0.18011808,1
-1.770152,-1.3276573,1
-2.892509,-1.791182,3
-1.4007128,-0.5116792,2
0.72226363,0.11683971,2
-2.1719894,-2.7249875,1
-2.370294,-1.0826995,2
-3.0574114,-1.0926315,3
2.4065268,-0.5810266,1
-0.13479798,3.9573967,2
3.0566404,-0.6756724,1
-3.1036723,-2.157904,3
1.474088,-0.9921521,1
-1.6383573,2.2089121,2
0.845407,1.9621809,2
-1.2536387,3.123949,2
-2.6358325,-1.8929663,3
-2.654463,-2.8319144,1
2.8196647,-0.5391319,1
-0.89606655,-0.053012967,0
-1.5112284,2.1758142,2
1.1706955,1.5535994,2
3.996548,-0.027305782,1
1.800987,-0.06032777,1
4.220661,-0.06280857,1
2.8542974,-0.49042645,1
1.505035,-1.5730219,3
-1.4630632,3.1441505,2


==> figures/esoteric/pca/acdc/3/nnUNetTrainerV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-2.5682178,-1.3634421,1
-1.4836464,0.040371574,0
0.1612047,-1.2916174,0
6.4841723,-1.4073237,3
1.9902842,4.9015946,2
-2.8949654,-3.0175366,1
-1.365465,-0.6984383,0
-0.98008245,-0.78192204,0
-1.4183553,0.95124394,2
-1.4289271,-0.0491435,2
-0.94771755,0.452179,0
-1.8128419,0.19740763,0
-1.7803178,-0.27759007,1
-2.919672,-3.0943909,1
-0.24668825,3.649756,0
3.633222,0.7165778,3
-1.8280767,-0.5540915,3
-1.8274623,-1.1661685,0
-1.7617197,-0.28264716,0
6.8946023,-2.6465101,3
-0.9073144,2.4930372,3
-3.0420883,-1.8308283,1
-1.3285425,2.570792,2
-2.4847174,-1.6730113,1
-1.6565862,0.4225822,0
-0.9513417,2.021758,2
-2.0214345,-0.5595662,1
6.6140184,-2.4300783,3
-1.33955,1.9664456,0
6.213497,-0.37649456,3
6.058776,-1.2065678,3
-3.225337,-3.446328,1
-2.8140595,-2.6527581,1
-1.5757886,3.5926077,0
2.050022,-1.3698639,0
-0.601274,-1.5507562,0
-0.92728597,0.90416694,0
-1.4985361,1.8752464,0
-0.4282722,4.2325244,2
-2.496584,-1.2154046,1
-2.6792994,-2.0958433,1
3.6252975,3.348237,2
-1.3086195,2.7893243,0
-1.8757677,-0.54698217,1
-1.6483878,-0.3628675,1
6.2420244,-2.4311464,3
6.2520947,-2.4324741,3
-0.68182397,-1.1449453,0
-1.6890389,1.137353,3
-2.350978,-0.86053455,1
-2.8206677,-2.4103312,1
1.6910267,4.3439083,2
-1.0984623,1.3956953,0
-1.9379085,0.27876493,0
3.287149,1.9088218,3
-1.5764341,0.46353865,2
6.9678698,-2.6774483,3
7.218238,-1.6504511,3
5.6156597,-2.2101166,3
-2.6122432,-2.6667209,1
-1.5557923,-0.11190837,0
-1.240216,1.0250437,0
5.2187204,-0.6729115,3
-2.2743375,-2.1603503,3
-0.4557356,3.4210043,2
-1.3708409,-0.5633544,0
-1.706207,-0.45662516,0
-1.5226393,0.9854302,0
-1.4622018,-0.5294648,3
-2.0056062,-0.6271779,2
-0.64747864,-1.295099,0
4.564309,-1.7823013,3
-1.4586226,0.30336928,3
5.2856812,0.5476892,3
-1.4685531,-0.2729076,0
-2.7080522,-2.8269064,1
3.0186272,1.9246409,3
-2.0651245,-0.09249667,1
2.1371202,4.996726,2
-0.9625936,3.0185313,3
-0.7981154,1.31906,0
7.120948,-0.85876775,3
-2.2673197,-2.1658926,1
0.11948228,4.765818,2
0.087726116,1.3999434,1
-2.0285892,-0.73881584,3
-1.6857843,-0.4058621,0
3.2513552,3.0088341,2
-2.195427,-0.8847407,3
-2.2948637,-0.6672071,1
-1.4964489,0.2611557,0
-0.64941823,-1.3153527,0
-1.5376049,1.0679891,3
-0.63043225,-0.4059091,0
-1.3393631,1.8848935,2
6.0224752,-1.010657,3
-2.564985,-1.4140413,1
-1.9802545,-0.7956004,2
-1.6449795,-0.06657088,0
-0.13887799,4.0393543,2
3.3593063,2.596689,3
-1.4136688,-0.27574822,2
8.863069,-3.316822,3
5.8198304,-1.583687,3
-0.076171875,4.2971854,2
-2.3332233,-1.0200174,2
-2.525383,-2.483715,1
3.318171,2.093645,3
-1.8654068,-0.59602493,1
-1.6844461,-0.49228454,0
-1.2943523,-0.4469953,0
-2.5894601,-1.4051514,2
-1.7208598,-0.29785222,1
-1.8071258,-0.27154088,0
6.549631,-1.8347433,3
-1.8273906,-0.37383062,1
-0.7021748,-0.74310887,0
7.55373,-2.8432095,3
6.3978243,-2.4182856,3
-2.627699,-2.7065146,1
-0.34162265,4.4696374,2
3.650735,-1.1835338,3
-0.75983906,-1.421274,0
-2.2164469,-0.76578873,0
-1.7020216,-0.08252615,0
-2.5157301,-2.5315998,1
5.9309096,-2.3282778,3
-1.230514,1.4984366,2
1.9825063,4.7321215,2
-2.0039372,-1.5291419,3
-1.1275933,1.4953004,2
-0.28024238,4.4335194,2
0.47310483,3.779715,2
-1.3876367,0.32510224,0
-2.8567538,-2.3185508,1
6.643232,-2.5600803,3
-2.6582208,-2.6050022,1
-2.52966,-1.5126681,1
5.765924,-2.2724533,3
-2.0153515,-0.5298789,2
-2.0543923,-0.7979699,3
-0.35755938,-1.6559842,0
0.7302792,3.9159603,2
-1.1890197,0.62775785,2
-2.849461,-2.7434928,1
-1.0361227,2.783567,2
-2.9833136,-3.040316,1
-1.6568913,0.9825521,3
-1.845424,-0.48848572,0
1.4089739,4.0132704,2
-1.6301606,-0.3324809,0
-1.7765336,0.64675283,1
-3.109736,-3.338248,1
-2.7466464,-2.8621638,1
-1.8468027,1.7863688,2
5.4389524,-2.1630569,3
-0.86141145,2.2645705,2
-2.712152,-2.8270245,1
-2.063356,0.04952485,0
-2.6104653,-2.3588617,1
-1.0062976,-0.10313681,1
2.4004033,-2.1867855,3
7.276314,-1.6203213,3
-0.6887765,3.7652068,2
2.779514,2.3821182,3
-1.9874892,-0.24446273,1
-1.358019,2.434314,0
3.0272474,1.7110776,2
-1.7215047,0.66542524,0
5.369317,-2.142921,3
-2.1432943,-0.6037082,1
-1.4059193,1.8581392,0
-1.3817947,-0.3206192,1
-1.5882916,-0.27463317,0
-2.7453694,-2.884118,1
-2.0914254,0.37675515,1
-1.2669945,-0.53927636,3
2.504183,4.9412327,2
-1.9651608,-0.60587335,1
-3.056233,-2.869672,1
6.156009,-2.2558477,3
-2.987997,-2.6899858,1
-1.27269,-0.31400988,0
4.8284497,-0.94462025,3
-1.1271534,0.8047927,0
2.2386184,3.9513762,2
3.6542516,2.216274,2
5.274954,-2.1060033,3
-0.2610662,2.4804492,3
1.8854,4.4017043,2
-1.7454886,-0.66699725,0
-2.97446,-3.1050043,1
2.9708004,3.6954215,2
-1.8842716,-0.54478544,1
-1.6460328,-0.46188632,0
2.8949046,2.6966972,3
5.6017528,-1.8321939,1
-2.6783938,-1.422411,1
-1.3508871,1.7439643,3
5.9577293,0.2853222,3
-1.1330351,2.8283532,0
-1.3204069,1.8512049,0
-1.7329378,-0.32624722,1
-1.1004114,-0.9933447,0
-0.80380785,-1.0287617,0
-2.5090175,-2.5092235,1
-0.6772208,-0.5745541,0
-1.3884907,0.22652665,2
-0.43219066,-1.3793762,0
-1.4048413,1.7571424,2
-2.6681368,-2.7719276,1
-1.9402211,0.17274812,2
-1.4896154,0.02434463,1
5.780197,-2.2752867,3
7.098521,-2.6851408,3
-1.3629031,1.1454642,0
5.399332,-2.1544316,3
-2.6261141,-2.5021832,3
-1.6714834,-0.6546976,0
-0.266598,4.873102,2
-2.0095534,-0.356706,0
-2.7341077,-2.8684297,1
-2.8246984,-2.2859464,1
2.3247335,3.490164,2
-0.28102124,-1.490158,0
5.5700436,-2.1973016,3
-1.7308371,0.67795634,0
-2.4297545,-2.3951495,1
-1.8153546,-0.4840857,2
-1.8196156,-0.6497865,0
-1.7150168,1.1548396,1
-1.25278,-0.9758384,3
-3.1953795,-3.227107,1
-0.11972076,4.064304,2
2.2895567,-1.0581856,3
0.28875828,-0.6572701,3
4.665683,-1.9170326,3
-2.686611,-2.79296,1
-2.037815,-0.7481356,1
-1.5152961,-0.34108907,1
-1.3442869,1.4586071,2
2.6409304,4.6336923,3
-1.8665646,-0.34712887,1
-2.6951227,-2.7524946,1
-2.4885292,-1.9624093,1
-2.4167132,-2.1635227,1
-3.070025,-3.1930597,1
-2.7029185,-1.8029089,2
-1.5471072,0.17806792,0
-0.4924267,3.105466,2
-2.0541785,-0.7368012,2
6.6391325,-2.5672715,3
-2.1119928,-0.8210497,2
-2.97412,-2.3787296,2
2.6536057,4.851683,2
8.582398,-3.216384,3
-0.45939818,-0.9619452,0
7.0958223,-2.7381995,3
-2.7619243,-2.908489,1
-2.244224,-0.7451421,2
8.813597,-3.2746782,3
2.8830912,3.2413466,3
5.754479,-2.271601,3
2.0379312,3.6773152,2
1.2742174,3.6801105,2
-2.0392969,-0.57624334,1
-1.5674492,0.0008914247,0
6.6190166,-2.533089,3
-2.8114252,-2.5907326,1
-1.6998115,-0.12587512,2
-2.778791,-1.6947694,1
2.052399,3.9281082,2
8.00802,-3.0023634,3
-0.35785538,3.9434478,2
-2.7271633,-2.7666953,1
-1.8846799,-0.75211537,3
-1.7249184,-0.3511756,1
-0.39465827,3.6381688,2
-1.1346635,1.8338164,0
-2.8026981,-2.9726877,1
-2.7051072,-2.8245819,1
-1.1633723,2.1974897,2
0.6236304,3.628854,2
-2.070695,-0.5869542,1
-2.0717366,-0.75242203,3
4.9264426,-1.9980388,3
-1.4585717,1.5044603,2
-1.7979352,-0.47938636,1
-1.5168768,0.28430417,0
-1.9995782,-0.55433136,2
7.0205197,-2.6875486,3
-1.825788,-0.09675706,0
-1.3820026,1.1879718,2
-2.5310059,-2.5545318,1
-2.636455,-2.159014,1
5.3877144,-0.23388839,3
5.14577,-2.0747466,3
-0.9582638,1.5257106,2
-2.4258971,-2.3397584,1
-1.3915281,2.2789316,0
6.082136,-1.1534088,3
-1.94821,-0.6286597,2
-0.2772876,3.3679008,2
-2.90451,-3.138585,1
-1.9819212,-0.32530344,1
2.41422,3.9897192,2
-0.97620785,1.8136705,2
0.102996826,1.5255129,0
-1.14813,-0.5403771,0
-1.774111,1.014264,0
-1.3086647,-0.44308776,3
-1.6878312,1.3418845,0
7.741658,-2.914425,3
-1.2009901,1.1474314,2
-2.791323,-2.8794827,1
6.498762,-2.5151558,3
1.5448864,4.4561954,2
-1.8946165,-0.47535062,1
6.624937,-2.5546875,3
7.997369,-2.9931707,3
-2.231717,-2.0120547,3
-2.691705,-2.8112116,1
-1.5572655,1.6456226,0
1.8188982,4.8408613,2
-1.6462375,-0.20280099,0
0.2493062,3.7885962,2
-1.35849,1.5821948,1
-1.3599855,2.4803965,2
-1.9304185,0.36339432,0
-2.3812013,-1.2609135,1
6.37105,-1.4403392,3
0.7958933,3.9541776,2
-1.7102628,-0.3284512,0
0.33475816,-1.3705448,0
-1.485151,-0.7584954,3
-1.560472,0.044842348,3
2.4702322,4.685837,2
0.4736613,3.4876285,2
-1.764251,0.6681864,3
5.5462346,-0.84918946,3
3.3837767,2.885271,2
-2.2470407,-0.88174945,1
-0.88509023,-0.8313309,0
-1.7755775,0.29519165,3
-1.6159911,-0.17620751,0
2.4882572,3.9842775,2
-0.48668495,3.5224545,2
1.7902708,3.8273265,2
1.5961719,4.5918345,3
-1.3060418,2.8441045,2
6.15511,-2.4027631,3
-0.8517901,1.6044843,2
2.4318442,4.0692854,2
-2.7440958,-2.871932,1
-1.8368573,-0.73369044,3
-1.3896531,1.295972,2
4.6035724,1.3843894,3
6.0238843,-2.3918502,3
-0.06981456,4.5862226,3
-0.9611204,-0.6458977,0
-1.4917585,0.118242316,1
-1.8838305,0.10593703,2
-1.6908054,1.007187,0
2.6754699,3.9857237,2
-1.8362892,-0.61886543,0
6.6089945,-1.3699814,2
-1.2812785,-0.17330015,0
7.32668,-2.109463,3
-1.1330094,0.8185965,0
-1.6600611,-0.87653387,3
-1.5476148,-0.2580166,0
-1.2545853,2.7812417,2
-1.9808773,-0.8216756,3
0.25388467,-0.21249348,3
-2.6433153,-2.7261088,1
-1.5311494,-0.40887842,0
-2.1135025,-0.5201122,1
6.131409,-2.341543,3
4.036526,2.3978899,3
-3.2488093,-3.3650153,1
5.969691,-2.057952,3
-0.59761333,3.2048147,2
5.8968806,-2.3227715,3
6.120718,-2.2523131,3
-2.3358517,-1.2208108,1
2.5921755,5.3844757,2
-2.7246113,-2.7881935,1
-0.61437523,3.6168993,2
3.3833323,2.1126819,3
-0.43876576,-1.5777206,0
-2.0274756,0.21845049,2
-1.4489805,1.0974576,1
-1.3283896,2.518981,0
-2.781878,-2.9429348,1
-0.3912533,-0.8659347,0
-2.5448341,-2.5664837,1
0.628875,4.398374,2
-2.738234,-2.8767102,1
3.184936,4.910683,2
-1.4511237,1.5701371,2
1.7513049,5.3152175,2
6.046732,-1.1852347,3
-1.946237,-0.950809,0
2.674004,4.5860167,2
1.9851513,2.704935,2
6.873509,-2.1350756,3
-0.41579503,-0.77155894,0
4.596148,-1.515297,3
-1.4995327,1.2664613,0
-1.8046713,-0.6329014,0
2.2852023,4.499103,2
5.1823907,-0.6626757,3
-1.8519118,-0.80311775,3
-1.3996185,2.26362,0
-2.9959288,-2.7977989,1
-1.6105683,0.22486588,2
-2.625445,-2.7011492,1
-1.2036837,-0.5568623,0
-1.5804644,-0.26887822,1
-2.8176742,-2.122075,1
-0.8757723,-0.58957905,0
-2.927517,-3.0764377,1
-1.5504355,0.030822746,0
-2.468708,-1.2539798,1
2.0684824,4.892853,2
2.962221,2.9408956,2
2.943834,2.8859396,2
6.923118,-2.6614835,3
-3.2801437,-3.6375732,1
2.6937695,0.14959458,3
3.3243575,0.96430475,3
-1.4215387,1.5156584,0
-2.5945835,-0.8761197,1
5.5677495,-2.21134,3
-0.6874707,3.8448231,2
5.127397,-2.0646846,3
-1.3824267,1.7148027,3
-2.2374887,-0.652665,1
5.3895917,-2.1412697,3
2.1101098,1.6960596,3
-1.209192,2.0382192,3
-1.9372134,-0.68396014,2
-1.600894,-0.42889953,2
-1.6408758,-0.39385858,0
2.394877,3.4021897,2
-0.8853536,2.194455,0
2.3598955,4.2579417,2
-0.97837704,1.6248081,3
5.6505356,-2.2344751,3
1.0600891,-1.0425051,0
1.0966842,3.3515477,2
-1.08055,-0.49371737,0
-0.4823014,3.1826599,2
5.9717865,-0.4225576,3
-2.0990906,-1.0328716,2
-2.426564,-2.389356,1
-1.5846057,-0.26716894,0
-1.45064,0.58994454,0
-2.0938754,-0.8570813,2
-1.4465579,-0.0279136,0
7.2267876,-2.7626672,3
-2.7978463,-2.8419328,1
-1.8390822,0.51914495,2
8.177224,-3.0613525,3
-2.7189922,-2.8323987,1
-2.8492699,-2.644891,1
-2.0079427,-0.98395956,3
-1.8220305,-0.4916145,1
6.1195374,-2.4074073,3
-1.3224378,2.1548498,2
-1.411436,1.2705216,3
-1.6642764,1.1380461,1
4.429719,0.78766805,3
-1.8382618,0.0237706,0
-0.43530804,4.085664,2
-1.7501639,2.0002284,0
-0.5889292,2.38702,2
6.55853,-2.5481062,3
-2.0262291,-0.7152053,2
3.0209572,5.0133343,2
-1.8748806,-0.46561366,1
-2.6388059,-2.7318766,1
5.059014,0.3976189,3
-2.5569816,-2.5926917,1
-1.9050446,-0.66296005,0
-2.3070142,-0.78599787,1
-2.7591884,-2.622232,1
-2.6819675,-1.097205,1
-2.2863057,-0.09754062,0
-2.8863182,-2.6188655,1
-1.5720394,0.24958333,0
-1.0762212,-0.6898886,0
1.8443983,4.6680264,2
5.61667,-0.45089412,2
-2.642098,-2.6917,1
-2.4054527,-0.9729982,1
-2.492322,-1.372065,1
0.35114813,-0.5147187,3
-1.50321,-0.13436559,0
3.5645218,2.9288895,3


==> figures/esoteric/pca/acdc/4/nnUNetTrainerNoDAV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-4.4501796,-5.2083335,2
7.2406306,-6.217338,3
-3.0381594,-3.7532148,1
-3.5842166,-2.941066,2
6.6541977,-5.4705977,1
4.8458934,1.5342336,1
3.5463967,-2.839444,1
-3.593573,0.04390508,1
-2.341609,-2.6805086,3
3.3969998,1.9760058,1
1.1460772,0.8126295,0
-0.9979121,0.5113668,0
-1.5231136,-0.15452647,2
-3.3240957,0.32835168,2
1.5209311,-2.0565243,1
-2.6048918,-3.136702,1
-0.43813285,0.8074973,0
-0.964899,0.5285652,0
0.009358823,1.0019431,0
-0.69639945,0.54989487,0
0.40319264,0.5717687,0
0.6769137,0.12359899,0
-0.7308377,1.0263681,1
8.34555,2.122988,3
2.2705002,-1.8143966,1
-1.8707278,0.5149949,3
-2.4529085,-2.0333886,1
-0.7321841,1.0247929,0
-2.9150548,0.3052891,2
-0.7315333,0.8305909,0
-0.39129412,3.0293405,2
2.4810977,2.9075,2
6.47193,2.4261277,3
7.978476,0.669627,1
-2.9417577,0.15985817,2
-1.9901173,0.7565015,2
-1.6208009,1.3836546,2
-2.490769,-0.07971585,2
0.36409032,1.193295,1
-0.38926607,1.9393215,1
-2.519393,0.11443609,1
-3.0275545,0.6026806,1
-3.392456,0.20062536,2
8.488441,1.721303,1
-0.969009,1.2243884,0
6.2712064,-4.7700367,3
-2.4702926,0.27173978,1
-0.92078364,0.626944,0
-0.12697554,0.761182,0
-1.7680894,-1.2019868,3
-0.5031458,1.264138,1
1.8346971,-1.6898961,3
-2.0365176,-0.037972093,1
-1.4354075,-0.059744954,3
0.6211931,2.5248315,2
-1.2013359,0.36117536,0
-1.5203722,1.0587957,3
1.6228456,1.3304005,1
-2.952797,0.24617404,2
-2.3131573,-3.6592329,3
-0.38610938,0.50699013,2
-1.409382,1.2571819,1
-4.076698,-4.5543685,2
-0.66173995,-0.37424737,0
-0.71119356,3.4350493,3
-2.6771398,-2.3696246,3
-1.0314472,0.8790745,0
-3.990511,-4.492385,2
8.125351,-7.026823,3
1.5170057,2.600792,1
-0.40322223,0.5834337,0
-1.4058148,0.8030264,0
0.3831162,0.33064026,0
-2.1600988,2.482059,2
0.3231898,1.5900064,1
-3.7408981,-0.9081821,3
0.68200433,0.6097776,2
-2.1490347,-0.22650713,1
7.2602515,-4.431781,1
-0.12721768,0.7650563,2
-0.89685833,0.8050023,0
8.898194,-7.2877574,3
-0.666461,0.3119356,0
-1.8077649,-1.2854449,1
0.58867055,1.1915195,0
-0.74055815,1.1084011,0
-0.61361325,-0.42752337,0
-2.7639422,-2.9134185,2
-1.657306,0.016294837,2
-3.9361029,-0.49527338,1
-0.46749675,0.58845216,1
-3.4383621,-0.7520569,3
-1.0562084,0.7627012,0
2.3464508,3.6842296,2
-0.6643698,0.617879,0
1.7233166,-1.4790577,3
4.2463427,1.0988839,3
-2.2120705,0.4827854,2
-0.9598284,0.64695674,0
0.6153731,1.4942822,3
-1.5086402,0.29132932,2
-0.05706641,0.77869636,0
-2.3308372,0.22819144,0
-2.3936934,0.3845207,3
-3.0269518,-2.7650168,3
7.941357,1.215548,2
-3.3122282,-3.9341183,2
-2.4647799,0.5958635,1
-3.7598877,-1.6853453,2
-3.2666812,-1.5784352,1
1.6853904,-4.5307317,3
0.58391154,2.035159,3
-1.2063966,0.6061149,1
-4.3717566,-0.8748609,2
1.9187485,1.43905,2
0.29002708,-0.22971469,2
-2.9172893,-0.2128278,2
-1.110621,2.9926,2
2.3191452,2.1368468,1
6.6899304,-5.364183,3
-3.4351892,-1.1718744,2
-1.1248279,0.8802579,0
-0.6890722,0.81511754,0
-1.5233343,0.06889039,3
-1.521971,0.8067104,2
-3.0228534,-0.07873869,3
3.540741,2.5820045,2
-2.56951,-1.3456583,2
9.163028,1.3088977,3
-2.1564744,0.049138606,2
-1.4728653,0.9994175,2
2.4464655,2.4994476,3
5.582222,0.7397708,3
4.7659206,2.7414796,3
2.2400665,0.019261062,1
0.5385834,0.5523413,2
-2.142547,0.2410217,2
-0.18687235,1.194063,0
-2.3828163,0.14133674,2
4.9952135,-3.7291172,3
0.06724268,4.835741,1
-2.844441,-0.25810158,1
4.9230504,3.0744004,3
-2.7449732,-0.27005756,1
0.61511683,5.253597,1
3.6587849,5.986043,3
1.1379968,-1.3514555,3
-2.5956912,0.53137046,1
-0.73463464,-0.4974281,0
3.975019,3.140269,1
-0.75014246,0.5979926,0
0.08811408,0.8499175,0
6.709562,2.502928,1
-0.8723058,0.5343589,0
-3.383627,-3.8302445,2
1.5728166,5.3744416,2
2.4409518,2.4005373,2
-0.8356105,0.5354783,0
-2.6966496,0.088428795,2
1.7706579,3.0642788,1
6.977563,0.6276775,3
-0.66783774,0.7631261,0
-0.88133943,1.5763931,3
4.3807483,-0.10454589,2
-0.10112837,0.8256479,0
-0.42687464,0.7410514,0
-0.70102197,-0.45957372,0
0.8011551,1.5496409,1
-0.99114805,0.836055,0
2.3138857,0.36816818,3
-1.5467286,0.8459639,2
-1.6782471,0.6712033,2
4.6518397,-1.4310066,3
-3.5068526,-1.0850213,1
-2.026517,0.8808238,3
-0.16222198,1.3519914,1
-0.14312732,-0.28605175,1
0.090791106,1.4186611,3
-1.0112667,0.74719495,3
0.16513225,-0.4647291,0
0.6607614,0.8659304,3
0.04064104,-0.56760556,0
-2.5532675,0.4692281,2
-0.9321226,1.8792343,3
1.7744318,-0.59633696,3
-0.5736816,0.9277223,1
-1.1928847,0.8900259,2
-2.3627305,1.2884231,3
-0.7989273,0.7202999,0
-1.428358,0.8400782,1
4.454787,-0.44721836,1
2.5248404,2.3808978,1
-1.2510728,2.4180548,3
-0.4274941,-0.40711987,0
-1.8208609,1.9853253,2
0.19442785,0.40179425,3
4.4278593,-4.673077,3
-0.28768647,1.8082426,1
-4.360031,-5.0665655,3
-0.1995335,0.66291445,0
3.4562469,1.9347146,1
4.8236494,-1.7639962,1
-0.976845,0.75761145,2
-2.1508765,0.62448376,2
0.4514765,4.343337,3
-0.34768912,2.699178,1
-1.2226344,0.27898425,3
-0.95985407,1.4154274,3
-0.092362344,0.0945192,0
-2.2519445,0.5260338,3
-1.7818643,0.7736003,3
0.64867646,-0.8079502,3
-2.8462882,0.25756305,2
-2.2916393,0.16733104,3
-3.3115234,-0.54889226,3
1.5049516,1.5592389,1
-2.0440826,0.6565749,2
6.9745307,1.2379706,3
-3.5828834,-3.2753918,2
-1.2689753,0.51792735,2
-3.0140653,-0.8990795,2
-0.8442694,0.7655303,0
-0.34562072,3.3985326,1
-1.1559286,0.51642185,2
-2.672986,-3.3545115,3
-1.9348998,0.36089188,1
-0.8413494,0.09195006,0
2.6125965,4.5271535,3
0.4383489,1.1956949,3
-0.6597911,-0.43153742,0
3.1826968,2.7146544,1
-0.8555475,1.0153222,1
-2.405107,0.51458436,2
-3.5973864,-1.3210052,1
-0.7839008,-0.32832748,3
0.05547601,2.0120761,1
-0.81105506,0.7917343,2
7.1588473,-4.3686113,1
-2.4543023,0.52227765,2
0.7282642,4.0651093,2
-2.9795198,-3.2468662,3
4.6884346,0.30193835,2
0.81188583,0.98022324,3
-0.7839316,1.2856047,1
-1.0452144,0.52035946,0
-0.81058294,0.6936093,0
-0.2887665,1.3908353,1
2.3155818,0.13148397,3
5.3275023,-4.916211,3
-0.6004181,0.56861895,1
4.367291,2.626403,3
-2.2083097,0.09269208,0
-1.3570997,0.67573553,2
4.1871734,0.91337067,3
-1.8369083,0.6404863,2
0.75948346,-4.270996,1
-2.7362094,-0.2827388,2
0.5916136,-0.7966378,3
-3.38478,-3.5905676,2
-0.41024274,1.6475468,3
-3.9459262,-0.90186536,1
-2.1505423,0.40968698,3
-2.7259164,-0.10807681,3
7.0611057,-2.2926114,3
5.150866,2.2404318,3
-0.41825488,-0.03224933,2
-0.7433275,0.29061085,0
-0.036963195,0.46874028,0
-3.2821722,-3.6474893,2
-0.43539932,-0.064964116,0
-0.03392008,0.7660424,1
7.011856,1.7318177,3
6.2851276,-4.5709615,1
-0.54193246,0.97086304,0
-0.9324179,0.08442211,0
-1.0702589,0.5125832,1
-2.528759,0.5204492,3
-1.6214104,0.5664794,3
0.33313215,3.0644658,1
0.20187294,2.001988,1
-1.3951766,0.78777987,1
0.055467784,-0.6354811,0
-0.66823816,0.65033704,0
4.8409147,-1.4436215,1
-3.79921,-0.44552627,2
-2.724801,-3.5595996,2
5.8247643,4.165481,3
-3.2612042,-3.7671788,2
-3.374436,-0.9909804,2
-0.6077554,0.85210973,0
1.9723727,-3.3931983,3
3.3505406,4.8681154,1
-0.99894583,1.016078,1
-0.6055318,1.746973,3
-3.213357,-0.2798729,3
-0.9632702,0.4537856,0
3.440495,1.3425744,3
-1.6865305,0.93872076,0
0.13675582,1.858783,1
0.11430484,0.7623237,0
8.299599,1.9141753,3
-2.0033321,2.534881,2
-3.283074,-3.4084008,2
0.89110565,0.94648,2
-1.0820934,0.637152,0
0.49589574,2.6705022,3
-0.6088395,1.0225768,0
-1.9355484,0.5737744,1
4.954722,-3.6926727,1
-2.1947265,0.21400625,2
-0.20082788,1.500715,1
-0.78749454,-0.5457884,3
-0.6573428,-0.5120956,0
-1.1464106,0.38093108,0
6.132925,-6.200505,1
-3.337995,0.13767046,0
-2.3918352,0.15418977,1
-1.170163,0.36649734,0
-1.7874281,0.4009953,2
-0.51744634,-0.57272595,0
-0.34315753,-0.77468526,0
-3.6824756,-1.830983,1
3.4623942,2.019506,2
-0.5326771,0.46908754,0
-0.31153268,0.39147848,2
-0.72230136,1.795922,1
-2.6706066,-0.14804566,1
-1.6096796,0.7281411,2
-1.6076463,0.4133888,1
-4.786286,-1.431076,2
-0.35121077,0.54697317,0
-0.21565452,1.5822799,3
-0.6868373,1.5112472,0
0.44215578,-0.9777896,0
-1.5200205,0.590529,0
-1.4388627,1.0772364,1
-1.4935654,0.63263124,0
-0.95898384,0.48204678,0
-0.7274591,0.65902394,0
-1.0815003,0.17536718,0
5.9289083,0.104171574,1
-1.7234381,1.1496193,2
2.225411,-3.233145,1
-0.7517624,1.1968162,0
-0.5261043,0.81449455,2
-3.841722,-0.10239345,2
0.011914045,-1.5362105,1
5.485236,-4.764953,1
0.64552695,2.0112066,3
-0.9055089,-0.019801736,1
-0.96065325,0.88908213,1
3.3230748,3.616042,2
-0.36710703,1.0068607,0
-1.4622383,0.33298308,2
-2.737296,-0.972104,3
1.468872,2.50176,1
-0.7647785,1.1288466,0
-4.1702127,-4.761263,3
-0.5702011,0.21205586,0
-0.8653603,0.9419845,0
-0.13697825,1.2749069,1
0.87916636,2.0478423,2
-0.3203632,0.9553003,0
0.76342964,-1.1645114,0
7.468072,4.995949,3
0.8307233,1.6197467,2
-1.7555661,0.60608727,2
6.454059,3.1614244,1
-3.1895237,0.04390353,1
-0.95015264,-0.30128723,0
-2.5487652,1.5595226,2
-1.7726324,0.5948071,1
7.627301,0.98374027,3
7.9273286,-6.2763,3
-1.9433415,0.02170211,3
-1.0203862,0.9433524,0
-1.4137831,1.0134242,1
5.092989,1.0458167,3
1.8182739,-3.448358,3
-4.5289774,-5.1355147,2
-3.6916566,-0.37189806,2
-2.76541,-0.46992293,2
-2.111216,-0.27186084,1
-2.2974842,0.1726051,0
-0.53195214,0.71961135,0
-2.10441,-2.016402,2
2.11018,0.90194076,1
-5.136546,-0.24346381,2
-0.6973488,1.115982,0
-1.6930472,0.8007389,2
11.420539,4.706646,1
4.497752,1.7927172,1
-0.7732419,-0.26273322,0
5.770741,1.8471816,2
-0.5973408,1.0949645,2
-1.4394815,-0.5311506,1
-4.1690297,-1.9475992,1
-1.7662507,-2.7822053,3
-2.167105,1.163729,1
0.44116467,-0.33925968,3
5.3774896,-5.204535,3
-0.023553312,0.5435093,0
-1.317136,1.0476496,2
-0.5399358,0.9852256,0
-1.3731632,0.7807186,2
9.598211,-8.096489,1
-3.317514,-3.868631,2
-2.9424067,-0.38402504,2
6.194836,1.7363281,3
-1.7634076,0.9295177,2
5.906025,-4.6865263,1
-2.7895384,-2.4254005,3
-2.302473,0.24335605,0
-1.5474279,1.7502594,2
-3.085167,0.7232849,1
1.1112229,-3.969587,1
-3.1687865,-3.9434073,2
1.930451,3.0259254,1
-0.55845606,1.2467489,0
5.5291543,-4.108589,3
10.325054,-1.9039016,3
-0.14917165,3.6069376,2
-0.436242,0.6570566,0
-0.29216102,-0.5143819,0
4.2288623,4.854363,2
-2.0552187,0.6469707,1
-3.024589,-3.4318197,2
1.9239908,-1.023714,2
3.8875828,-4.9890795,3
5.033172,3.7123787,1
-0.34625086,0.49948913,0
-0.9642585,1.495944,3
-3.7457843,-0.6659305,1
-1.1231997,0.7096707,0
4.3934717,2.3706708,1
-1.9163727,-2.5391529,3
1.3276291,1.7828753,3
4.344752,1.6961987,3
13.322392,0.99810165,3
-0.787889,1.0880494,0
-0.5672587,0.38077337,0
-1.0688806,0.64987975,1
-2.2397723,-2.5899224,3
-0.3831392,0.41550368,0
0.5833583,0.82822543,0
-0.19915181,1.1211479,0
-0.5870397,0.24286944,0
-3.5991244,-0.4410507,3
-3.4650412,-0.8765634,2
-2.2981548,0.36847538,3
3.5986638,-3.4258518,1
-1.0629356,1.0358942,3
3.4409933,0.009750068,1
-1.8202158,0.7005392,0
-2.478589,-0.045553923,3
-2.9376178,-0.20003283,3
7.189124,-0.20868635,1
-3.6262736,-3.1286495,2
-2.7900548,0.34524375,2
-0.45859897,-0.8003401,0
5.060575,-5.2357397,3
-3.4020948,-0.35124826,3
2.481011,-2.438197,1
-1.1041579,0.9251215,0
0.2215445,1.3186853,1
-0.72405493,-0.3274485,0
0.36833644,3.9750865,3
1.2006837,-1.4230838,0
4.71908,-3.838859,3
5.299825,-1.4350984,1
1.0860208,0.18345064,3
-2.0781307,-0.5943635,3
-3.1853995,0.04695624,2
-0.6361016,1.0614572,2
-0.10151823,1.1708384,0
-0.9409589,0.35416192,1
-0.7608881,1.1934321,1
2.7958126,-2.977364,3
-4.6316996,-1.2148159,3
2.322887,-2.6810408,3
4.706498,0.5736223,1
0.11064124,-1.1062952,0
-3.8605604,-3.9507067,2
3.8293757,1.197253,1
-1.5780911,0.28880888,2
-0.8719616,0.7246997,0
-3.1678329,-3.53298,2
-2.60737,0.38540572,2
-2.833356,-3.2182596,2
-1.7308154,1.0703917,2
5.565906,1.4872577,3
4.7484846,1.3891766,1
-0.3721415,0.5697023,0
4.488758,-2.7706995,3
-0.4628378,0.74601454,0
-0.58168346,1.2301049,1
4.1594114,-4.4102945,1
2.0307975,-1.7383845,3
0.0013551712,1.0486393,0
-3.302144,-1.1734632,2


==> figures/esoteric/pca/acdc/4/nnUNetTrainerV2_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-2.234477,-1.9503963,2
6.2406306,2.0661175,3
-1.4938315,-0.72180367,0
-1.6116757,-0.5909145,1
-3.032912,-0.37094823,2
-0.45285308,-2.5793061,2
-1.2866626,-3.1538985,2
7.43037,2.4435542,3
-3.1197577,0.6518251,0
7.580277,2.4804711,3
4.8074026,-1.6945331,3
3.1800318,-1.4372497,2
-2.8731866,0.64924645,1
-1.3360285,-0.5022767,1
8.732237,2.8402343,3
6.0560365,1.689497,3
1.6211858,0.57541895,3
-0.8204804,-2.9278502,2
5.0850463,1.3253367,3
-3.436937,1.4112144,2
1.5272284,-3.0090907,2
-1.571311,-3.3322406,2
-1.1481566,-0.587377,0
-2.694762,4.6666293,1
-3.1773689,-0.5475961,1
-1.378317,-3.041513,2
-1.4926345,-3.037009,2
-2.1788228,-0.6912223,0
-2.5139446,-1.5419378,0
1.9215534,-1.0885726,0
-2.46142,3.214659,1
7.424172,1.9177196,3
7.287831,2.3884764,3
-2.731615,0.36474806,1
-2.3258069,3.7365847,1
-2.3426423,-1.7327554,2
-3.3531177,2.6198115,1
-1.8005664,4.002972,1
5.006184,1.0178838,3
7.954518,2.1750915,3
-3.57982,-1.2858322,2
-2.0135157,-0.52943957,0
-0.41376054,-0.99377096,0
3.3514724,-1.5773025,2
-0.5872647,-2.3058848,2
2.774764,-3.9704702,2
1.9167943,-0.96422267,0
-2.043825,-0.77724427,0
-2.0174496,3.5386653,1
-2.8513627,0.33626735,0
6.395346,2.1104724,3
-1.9818171,-0.777974,1
-2.5821712,-1.9530768,2
1.8915968,-2.9811344,2
-0.4269688,-3.2481782,2
-2.0851173,-0.40116984,1
5.97036,0.68745285,3
-2.0931315,-0.47830313,0
-2.6714408,-0.42812878,0
-2.3487313,3.181239,1
0.44830084,-3.6998425,2
0.19973218,-0.83400726,0
-2.8744416,3.232617,1
-2.4422746,3.1793284,1
-0.2386254,-4.1082315,2
-2.5345764,-0.15934925,1
-2.68889,3.5326855,1
-1.7264948,-0.6810195,0
-2.087678,-2.5650961,2
3.101029,-2.9651182,3
-2.96979,-1.1760523,3
5.3802915,1.0078483,3
0.5833597,-0.86798406,0
-0.9649503,-0.7221136,0
0.76410437,-0.79255724,0
-2.8868713,-0.21669924,0
-2.3155851,0.26751244,0
-3.605225,0.1629959,1
-2.5121872,-1.3898301,0
-3.0735202,0.047338247,0
-2.5981588,-0.37746203,0
-2.1702178,-0.5681329,0
-3.2318435,0.7878131,1
-3.7128458,0.64313495,1
-3.0317192,-0.7182272,2
-2.8389242,2.538749,1
-2.6118376,-0.50851893,0
2.2010932,-3.6366863,2
4.6786456,0.9172023,3
-2.5610137,-0.36427546,0
5.1148567,1.6842291,3
3.3802137,-2.0166636,3
6.1484528,2.0297449,3
-2.3425722,-0.10618326,0
-2.2574234,3.3406332,1
-2.6359525,-1.1344717,2
-3.1777606,-1.5615406,2
-0.33408892,-2.1102371,2
4.265334,-0.038978636,3
-3.3626218,-1.3268917,2
-2.4492674,0.05216831,0
-2.465139,3.63487,1
-3.6220253,2.2289283,1
-2.796329,3.244255,1
-2.2805052,3.400446,1
-3.4403949,2.687931,1
-1.885601,3.987598,1
2.7721858,-3.4149597,2
1.5526576,-3.8383849,2
1.4828892,-3.920931,2
-1.745125,-2.384583,2
-1.4873255,-2.8513203,2
0.823483,-3.2161984,2
-1.9753485,-0.5805838,0
2.354623,-2.486728,2
-2.2251484,-0.3844116,0
-2.9098206,1.2481396,1
-2.0943155,-2.5496714,2
-3.5214357,3.7914996,1
6.287662,1.9190421,3
1.4320183,-3.7864692,2
3.6777534,-2.345752,2
-2.4882846,-1.054461,1
2.2212203,-3.661002,2
-2.8723323,0.17229077,0
-2.467856,-0.8579467,2
-3.4476,1.6295965,1
-3.9037821,2.4259477,1
-2.5394616,3.459718,1
-2.402609,2.743275,1
-1.3139708,-3.8597732,2
5.5641484,1.8503277,3
-2.7633882,-2.06496,1
6.6059976,1.8098819,3
3.7329946,-3.7490273,2
-3.6502197,2.646437,1
-2.1581252,3.1368191,1
-0.21528172,-0.6295576,3
3.6118898,-4.3597536,2
-1.2433976,-0.46621585,1
7.048821,2.3193796,3
-1.8498381,4.3777757,1
-2.505993,3.356001,1
-2.2517333,3.0760667,1
-2.1907425,-0.5453025,0
-3.0165913,2.920879,1
1.949553,-2.8886096,2
-2.620845,3.3392763,1
-2.7711704,2.4242806,3
2.753748,-1.9132116,3
5.6781993,1.8602273,3
-1.7824782,-2.3600678,2
-2.626991,0.37379086,3
5.6866016,1.124481,3
-0.5442968,-3.65004,2
3.071516,-3.7757254,2
0.64076924,-3.2966409,2
-0.6001918,-0.9333763,0
0.52856076,-2.9574199,2
-3.2145004,-0.22012573,0
-2.2556336,-3.0220528,2
-1.7393439,0.077929676,0
1.2725222,-3.603973,2
-2.0876093,-0.50090086,0
-2.6819873,3.6060524,1
-2.264561,-0.07228963,0
-2.0519838,4.2056594,1
-2.8614745,-0.34268364,0
0.10475469,-1.1169089,0
-1.0635605,-3.7522783,2
-1.9019048,-0.9692985,0
5.6466727,0.794066,3
-2.2942576,3.7633653,1
6.5958266,2.1647978,3
-3.039105,3.1876576,1
6.955277,2.2827137,3
6.50028,2.142716,3
5.9929466,1.9825883,3
-0.49731404,1.3723111,3
-0.08175826,0.9991936,3
-2.371396,-1.8598795,0
-2.6919754,-1.6172929,2
-1.8839185,-2.7588618,2
3.8654084,-0.8276758,3
-2.8042212,1.143112,1
6.1714764,1.7582507,3
-0.9273961,-0.928458,0
5.6587124,0.35811383,3
-1.9246486,3.3915823,1
7.5399165,2.4796705,3
-1.9815042,-1.8726451,2
2.3565834,-2.4584846,2
-1.8145534,3.6704137,1
-1.6932375,-3.7102087,2
2.7210393,-3.3619828,2
4.730517,-3.1965468,2
-3.2129679,-0.47876993,0
-2.7583666,2.3974054,1
-3.1409328,3.2324991,1
4.503253,-0.24739575,3
-3.1035767,0.7590899,1
-2.7889843,-0.3350029,0
-3.3208656,2.1175,1
1.4369657,-2.4989696,2
-3.5456798,2.1211226,3
-1.5789368,-0.92740643,0
1.4237716,-3.9143653,2
7.9977565,2.6146803,3
-2.5154943,-0.89572066,0
-2.2903512,-1.4694333,0
-3.0555105,3.8925695,1
-2.050169,-2.0718956,2
-2.2196424,3.1626399,1
-2.2066987,-1.6513712,0
3.8785872,-3.4437215,2
-1.2332767,-0.73955667,3
-2.5527682,3.5601306,1
-3.3645701,-0.041256323,1
-1.6922461,-1.0184122,0
-3.0126848,2.9259875,1
4.640513,-4.0282927,2
-3.6297474,1.5993412,1
5.6827974,0.7691427,3
-1.9410112,-0.8095725,0
2.36448,-3.4630563,2
-3.158552,-0.5394463,1
-1.9713504,-1.5666528,2
-2.3412182,-2.0344179,2
-2.9550617,0.60275364,0
-3.064055,-0.52548933,1
-1.8358631,4.134836,1
3.6238308,-3.9876754,2
-1.976928,-1.1507345,2
6.9104047,2.0235674,3
-1.7504547,-0.776405,0
-2.6771355,0.29579055,0
-0.68397826,-2.277136,2
4.634919,-0.11205484,3
6.473164,1.8242133,3
-2.054999,-0.69372624,0
-2.1429906,-0.8780529,0
-2.1224868,3.5568326,1
3.3748345,-2.8150005,2
1.3147073,-2.6576715,2
0.011293888,-0.66964495,1
7.108009,2.1147451,3
-1.9365231,-2.2572613,2
-2.3965414,-0.926321,0
-0.84674275,-0.8243417,0
-0.867453,-3.3176677,2
-2.6410158,-2.392832,0
-2.0284915,-0.15990146,0
8.041655,2.6254277,3
0.9581301,-1.0147547,0
2.2819407,-3.3320901,2
7.014013,2.3003807,3
6.05204,1.8957498,3
6.3838196,1.1913185,3
-2.9027805,-0.6941155,2
-3.2130425,-0.7158515,2
-3.1181574,2.9467783,1
3.3753676,-3.4181805,2
-2.1891215,-0.8367504,3
2.3589876,-3.8537052,2
5.7153077,-1.2789376,3
-0.6444678,-3.7038815,2
-2.1408322,-1.6449165,0
1.2773917,-2.957022,2
-3.3259552,-0.28489622,2
-1.0437295,-0.8075158,0
-1.7078211,-0.47666258,0
0.88383627,-3.5430796,2
-3.5258703,2.6161485,1
-3.4427085,2.740391,1
-2.4868174,-0.27613908,0
-2.4804916,-1.6802411,0
5.970412,1.9847066,3
-1.9913306,-0.72990835,0
3.0960498,-4.204287,2
-3.3130484,-0.28625432,2
-1.9764946,3.5590088,1
-2.7083313,-0.1767469,0
-2.6064706,-0.79380244,1
-2.0024414,-1.2895775,2
3.9247227,-2.0065145,3
-2.6346712,3.1015165,1
-2.0375786,3.523619,1
-0.42108715,-3.1508899,2
-1.2199214,-0.6470017,0
-1.9609323,3.6211653,3
-3.1863503,-1.166877,3
-2.355803,3.2206159,1
-2.306314,4.025351,1
-2.979563,0.3114789,0
-2.1748755,-1.774879,0
7.403065,2.4150271,3
7.289491,2.3770907,3
-2.7560754,3.2666323,1
-3.2577376,2.877448,1
4.9982133,0.30506057,3
6.891581,2.2567317,3
-0.70669997,-3.3505454,2
-2.703742,3.1742804,1
7.934076,2.5813034,3
1.7973311,-3.595265,2
-3.2640185,0.7018363,1
-2.3148232,3.4034388,1
1.4985683,-3.5429478,2
-2.2272217,-0.45033664,0
-3.007358,-1.0687172,2
4.959862,-0.039749205,3
1.8939705,-4.0235624,2
-1.7891824,-2.7224195,2
5.9607186,1.4690931,3
-2.3952196,-0.2416726,0
7.3012586,2.3868077,3
4.532151,-4.2180505,3
-2.4577851,-0.7816526,0
-2.1094797,-0.3525396,3
-2.4769094,3.58763,1
-2.854854,1.4564605,2
3.946537,-4.6058187,2
-2.1719217,3.4445415,1
-0.728766,-0.9374358,1
-1.9295694,-0.34519133,1
-3.3391356,1.6266947,1
6.0805755,2.0148902,3
7.181147,1.4383659,3
-2.2678363,3.2731962,1
-3.405107,2.760737,1
-1.83818,-0.738317,0
7.8882174,2.5889206,3
-3.4237304,1.8140535,1
-2.413684,3.739612,1
-3.5583236,2.9043567,1
6.845281,2.262532,3
-3.4404078,0.8503291,1
6.2703185,2.0766199,3
-1.5114783,-0.7678705,1
3.398807,-3.3832119,2
-3.4447887,1.8563707,1
-2.8309436,-0.45934823,2
5.4414544,1.2149289,3
-1.6556983,-1.9046078,2
-2.3820534,3.4258602,1
-1.9295943,-0.73304915,0
6.3081684,2.0830002,3
3.46522,-4.1016707,2
6.9786687,2.2991118,3
-2.273003,-0.5126584,0
-2.5354939,0.05164504,0
-0.89731133,-0.65606594,0
-2.2980897,-2.0259707,1
-2.2234814,3.510089,1
-3.8356524,2.323491,1
-2.255455,-2.2887444,2
-3.2758737,3.163158,1
-0.7421332,-0.753922,0
-2.173261,-0.2912207,0
1.2524505,-3.0129445,2
-0.3250593,-1.279519,0
5.5505924,1.8561683,3
4.2316437,-0.42849833,3
2.2616904,-1.4615343,1
-2.1499257,3.782044,1
-2.9071898,-0.11512476,2
-2.3063383,-1.9351981,1
1.7754099,-0.49063337,3
6.054569,1.9855199,3
-1.2470698,-0.7091447,0
-2.1603062,-1.41924,1
-2.758338,2.976663,1
-2.5744386,-1.1475848,1
7.8570085,2.564049,3
-2.3848279,-1.4506204,2
4.6569242,0.13093469,3
-2.7332683,0.6921258,1
-3.2696722,2.514727,1
0.433689,-1.871841,3
3.87496,-3.0811036,2
-0.16587281,-1.0329516,0
4.463379,0.9081901,3
-0.8058558,-0.23547713,3
-3.3818116,1.2862592,1
-2.688805,0.5396565,0
-2.3130157,3.6660204,1
-1.7079995,-0.46952412,3
-1.7534786,-0.64048296,0
6.943628,2.2732704,3
-2.796945,2.9824197,3
-2.6398554,-1.856384,0
-1.7983439,-0.7642609,0
6.239515,1.9109495,3
-3.5577376,2.5656564,1
6.002728,1.7295983,3
-2.3085923,-0.97001255,0
-1.9949038,3.7646298,1
3.8554478,-4.0564585,2
5.534764,0.60835946,3
6.3492436,2.006528,3
7.503698,2.4434118,3
1.3356373,-3.556527,2
-2.411623,-1.129143,1
5.085973,0.99310285,3
1.8810525,-3.8064253,2
-2.2848537,-1.4220302,0
1.9622302,-3.1720922,2
-1.8377326,-0.74027705,0
-3.5787125,3.1831744,1
-2.749858,0.97082096,3
-3.365237,-0.74213207,2
-2.1999044,3.6869144,1
8.280451,2.6969821,3
0.3302772,-1.0134478,0
-3.5524473,3.3789086,1
-2.3574169,3.7770782,1
-2.2330635,-0.90991455,0
-3.658226,1.8491354,2
-2.1998222,-2.8150342,2
-2.6475677,-1.9693291,2
-2.2387736,3.4359639,1
7.3350196,2.3995442,3
-2.010549,-0.95539784,2
7.204387,2.3669214,3
-1.3092577,-1.3977134,3
-3.1153493,3.3344052,1
-1.9950366,-0.6651012,3
-2.344199,3.42714,1
-1.9836676,-0.23948109,0
-2.2713923,3.0815575,1
6.0774884,1.7287569,3
-2.2401214,-0.36945492,0
-2.1102934,3.5347724,1
-3.654404,1.8006082,3
4.701513,1.602143,3
-3.0328975,0.45192236,1
-3.2304904,3.611379,1
5.943596,1.8722796,3
-2.2904499,4.0231695,1
2.9730883,-3.0547876,3
-2.8386416,3.600192,1
-1.3080883,-0.5743966,0
-2.3432736,2.8859062,1
7.981894,2.23892,3
-2.2430072,-0.6004182,0
-2.062323,-1.0403144,0
2.760377,-4.1657944,2
-0.26121962,-0.9376051,0
-2.73674,-1.0558562,0
-3.3402548,3.0416179,1
-2.788352,3.3104343,1
-2.6900654,2.5897176,1
5.2057753,1.7193551,3
-2.7365246,3.3810704,1
-2.1989288,3.2147486,1
5.2929344,1.7678468,3
2.932003,-2.747024,3
6.910833,2.2842681,3
-2.2041144,3.612393,1
-2.5324683,-0.56780815,2
-2.2359567,3.7192068,1
2.625329,-3.691455,2
-2.5937777,-2.4330354,0
-1.8141344,-2.413987,2
-2.811745,0.5889826,1
3.9471526,-3.3175106,3
7.7348046,1.98191,3
-1.3869619,-3.3152256,2
-1.976924,-0.6188023,0
0.46150994,-3.5592124,2
2.0814266,-3.4681385,2
0.95988226,-3.2868562,2
0.8392401,-3.908819,2
-0.23658538,-2.503322,2
-2.69484,-0.6457157,2
1.8634164,-4.1136365,2
-3.285598,-0.107718065,1
-1.7761471,-1.5936129,2
-3.2974577,1.2299826,1
-1.5201621,-3.0594385,2
2.0037737,-3.7128131,2
-0.44741178,-1.269625,0
-2.4046483,1.7331347,2
-3.6684692,2.818346,1
-3.1336484,3.613465,1
-2.1515043,-0.09589754,0
0.38822305,-3.7597778,2
-3.549042,0.35187042,1
2.8940258,0.76410335,3
5.558021,1.549319,3
-2.4668853,-0.6565311,0
3.3976526,-2.3260512,3
-2.276289,-0.50031924,0
-2.7760172,0.03204283,0
-2.2307687,-1.2653756,0
-1.2095665,-0.8303734,2
5.4887223,1.5274875,3
5.2257547,0.36474246,2
-3.3431087,3.2085123,1
-2.2897937,0.0043578446,0


==> figures/esoteric/pca/acdc/4/nnUNetTrainerV2_MixUp_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-1.2087181,1.4524267,0
4.465537,-2.3195884,3
-2.7433753,-1.8332522,1
3.398971,-1.5937723,3
0.24453795,0.00053977966,0
-0.71821535,0.51858366,0
2.8401072,-1.5515358,3
-2.4049516,-1.9324093,1
-0.2169173,0.46792877,0
-0.8337951,0.6906465,0
-0.3992023,0.25148943,0
-1.1744663,0.6835543,0
0.5475164,-0.20303491,0
-2.7874339,-1.8352704,1
-2.5434947,-1.9014182,1
-0.3598088,-0.076131254,0
-1.1904498,0.6145749,0
-2.9847298,-1.9196441,1
0.034832686,-0.7706412,0
0.3845703,2.0745566,2
1.6525376,1.218515,3
0.8074169,2.3354182,2
-2.892745,-1.8399472,1
0.19592959,1.2764765,3
3.3667984,-1.9845219,3
2.9053943,-0.96975684,3
3.413205,-2.3412194,3
0.25115013,3.6903245,2
0.5843656,2.889386,2
0.85941315,2.417356,2
-1.1909268,0.40538806,0
-2.2650292,-2.9357815,1
-1.3829737,-1.9040504,1
-0.9564073,2.023948,0
-1.0579444,0.8749504,1
-2.2305021,-1.9136169,1
0.061542273,2.5931268,2
-1.7016662,-2.8172805,1
3.984472,-1.5480009,3
-1.5958498,1.2695702,2
5.0070286,-2.3606355,3
3.473851,-1.7281165,3
3.3433912,-1.5154823,3
0.22952002,4.2166247,2
-0.66077566,0.93255234,0
2.4778035,-0.71117663,3
3.0932655,-1.242869,3
-2.6466453,-2.5078158,1
3.640991,-2.244145,3
0.1859864,3.3277369,2
3.1903858,-1.7621968,3
0.0057275295,1.9081379,2
-2.7212632,-1.6013538,1
-1.9346642,-1.9688933,1
-0.51663804,0.71555847,0
-0.35028583,0.075642556,0
0.14176583,1.1010386,2
-1.0494568,1.1917454,1
-1.8277323,2.2610333,1
-0.008939803,4.203934,2
2.9547126,-1.4219911,3
-0.26888525,1.6767548,2
1.1918947,-0.58625114,0
0.57203627,-1.2526387,0
2.1807685,-0.83807707,3
0.50770015,3.2366798,2
-3.5832374,-2.6463082,1
0.49753857,3.4635885,2
-3.4535809,-2.0871396,1
2.0489872,-0.37047353,3
2.755138,-1.049442,3
-2.2539282,-0.96986187,1
3.389733,-1.7935989,3
1.2785813,-0.6148746,0
3.1207352,-1.355947,3
0.8769468,2.9581199,2
-2.7214258,-1.2838346,1
0.40893155,3.0201128,2
-0.7116101,0.73892975,0
-0.65537715,0.7427186,0
-2.946792,-2.0233452,1
3.9360573,-1.9954572,3
2.7126236,-1.2892722,3
-1.5924352,0.029625475,0
-2.971814,-2.131664,1
-0.9930044,-0.246672,2
0.3331576,2.8831193,2
-0.51641804,0.7148294,0
-0.24110384,0.5526001,0
-0.5030445,2.7302446,2
0.1627928,0.5009091,0
-2.226189,-1.0199009,1
1.2326678,2.034317,3
3.270551,-1.5340846,3
-3.0075915,-2.0615044,1
-2.7934887,-1.8653238,1
3.2225783,-1.5662727,3
2.551509,-0.9712286,3
-0.22034203,3.7402256,2
-1.6902192,-0.13249838,1
-2.7079427,-1.6578066,1
-1.727979,-0.38183823,1
0.046208978,0.5759617,0
-2.6192365,-1.3169215,1
-2.4299378,-2.260526,1
-0.3841732,-0.10854906,0
-0.9675516,1.4556965,0
2.574527,-1.2324626,3
-0.43100646,0.38251114,0
3.633077,-2.0883393,3
0.7521169,3.148111,2
-2.4193482,-1.1243914,1
-0.7255469,0.69082856,0
1.6275263,1.1642386,3
0.3491603,2.324422,2
-1.0463257,1.3057519,0
-0.5133642,-0.20903543,0
-2.0118077,-1.5862093,1
4.4377365,-2.1119611,3
0.280703,3.6300483,2
0.09783989,2.0358531,2
-1.3000295,0.5983352,0
-1.6718304,2.210719,2
0.99061346,0.96573496,0
-1.5421201,-0.21090397,1
4.601671,-2.2930458,3
5.2055635,-2.7914824,3
-1.7958193,-0.33964017,1
-0.73136723,0.966452,0
3.5811026,-1.6961093,3
1.1449659,-0.7385671,0
0.699456,2.3763442,2
-0.8487943,1.0631218,3
2.8197389,-1.449481,3
1.7281613,0.37223196,3
3.427034,-1.7377069,3
0.6914617,3.1644118,2
-2.369731,-0.9377545,1
3.8473542,-1.9376805,3
-1.0257909,1.3457619,2
-0.91613775,0.39018384,0
-1.9241515,-0.6223599,1
-3.270281,-2.3180492,1
-0.1294707,1.9967775,2
0.70219576,-0.3964304,3
2.48591,-1.0533583,0
-2.4611256,-1.6991346,1
-1.5134729,-2.105085,1
0.33957785,3.3207293,2
-0.22063182,4.035762,2
1.9965303,2.1769974,3
-0.6043649,0.459431,0
-1.0322876,-1.5718732,2
-0.9662171,-1.5838436,1
2.34532,-0.78769124,3
1.5497429,0.5525704,2
3.433843,-1.64716,3
-1.9896891,-2.0845702,1
-2.8938298,-2.5687082,1
-3.0537913,-2.2839293,1
-1.2597051,-2.8022404,2
2.7619898,-1.617094,1
5.02956,-2.1934745,3
-2.6986105,-1.5814267,1
4.2312202,-2.0354416,3
-3.3871975,-2.0419352,1
0.5039202,3.2578802,2
0.4504568,3.2822838,2
-3.593553,-2.4197578,1
-1.4167769,-0.50964046,0
2.1685066,1.5335904,2
-0.9655965,1.3411738,0
-1.0555058,0.51483023,0
-2.1954775,-1.1330223,1
-2.803698,-1.8089726,1
1.1335931,2.130428,2
-2.843167,-1.8473155,1
-1.0105903,0.7308027,0
-3.6600125,-2.5151808,1
-0.835624,0.85929525,0
2.359331,-0.6997051,3
2.9920373,-1.2684972,3
-0.2958545,0.39808148,0
-1.5556232,-2.1479013,1
4.576518,-2.187152,3
-2.948918,-1.8933959,1
-2.532827,-1.8891835,1
1.7380462,0.44977558,3
-1.6442821,0.003586173,0
1.217099,1.828292,2
3.3434992,-1.2143989,3
-0.8535447,0.3351365,0
0.70270395,2.8940372,2
-0.63456213,3.1311178,2
-3.5856237,-2.5186298,1
-2.818295,-2.0116696,1
0.06950188,4.421983,2
-2.3601015,-1.5320094,2
-0.01642692,0.17247774,0
0.6957847,3.2051194,2
-0.14726236,2.9698095,2
0.59407437,3.0777462,2
0.66414714,2.0889082,2
1.4721487,1.8534094,3
2.7296162,-1.9167755,3
5.1400795,-2.3368256,3
2.916238,-1.7663665,1
-2.3612304,-3.480848,1
-0.38464028,1.2062615,2
2.029886,0.13921091,3
0.17228836,1.4207374,3
-2.2676637,-1.4458251,1
2.2902517,-0.8962556,3
-2.3629906,-1.9662042,1
-2.3392112,-1.516047,1
-0.5986288,1.5937086,2
-0.4698976,-0.554391,0
-2.7264006,-1.9586914,1
0.5138559,2.351661,2
1.3736964,1.8825029,2
-3.2131627,-1.9349005,1
-0.06779447,1.0481712,0
-0.54990107,1.7776995,2
-1.5297396,0.030457348,0
-1.6353999,-0.052787602,0
-2.621032,-2.1416605,1
3.2094607,-1.674876,3
0.19858491,3.1824093,2
1.1570966,2.5370994,3
2.9731965,-1.6883714,3
1.3010457,-2.6406562,3
-2.4589417,-2.1561246,1
0.35986328,0.59994495,2
3.0949254,-1.6149698,3
-3.0638332,-2.3382869,1
-3.0874975,-2.080033,1
2.7203174,-1.084416,3
-2.7097688,-2.3190777,1
0.3721884,4.015454,2
3.1536918,-2.0959387,3
-1.4645498,0.26690713,0
-2.8303607,-1.829334,1
-0.9626963,1.2595031,0
-0.87451506,0.1841373,0
0.8552253,2.6017566,2
0.67150366,2.783189,2
-2.558541,-1.7988484,1
-2.614169,-2.4658282,1
0.92882025,2.8970098,2
0.29591227,3.4162688,2
5.0793867,-2.3879848,3
-1.747643,-0.09566644,0
-1.2642126,0.36551407,0
-2.5534685,-1.0339888,1
-0.51310056,0.21611884,0
1.3273301,-0.092128396,3
-1.5255566,0.09520464,0
-0.1096831,3.66834,2
-2.9275126,-2.3059182,1
-1.4330548,0.37060893,0
-1.4139152,-1.5900733,1
-2.2264557,-1.1667376,1
-3.0189552,-1.8202944,1
-1.3792794,0.33308467,0
2.024836,-2.5116172,3
-2.5133598,-1.7926152,1
-0.40050673,3.7006404,2
-1.6729317,-0.13459924,1
-1.0282336,0.5608921,0
3.5723946,-1.4608351,3
3.189548,-1.3147382,3
1.6310258,-0.30206135,3
-2.7916117,-1.7455444,1
-1.8376328,-2.5546057,1
3.5980647,-1.4940634,3
-0.5885019,1.5459732,2
-2.6206512,-1.9983358,1
-1.6187958,-0.14138171,1
0.11737549,3.744956,2
-0.46781632,0.7212043,0
-2.9816244,-2.2008586,1
-0.90421283,1.9950589,0
-3.6983678,-2.4922886,1
-0.35187745,2.5828085,2
3.3115013,-1.7819273,3
-1.0818031,1.7962513,0
1.3236959,2.199509,2
1.5798333,2.4924495,3
1.9364557,-0.70496595,3
-2.4075298,-1.1038711,1
-1.1995729,3.845103,0
-0.7293892,1.2663269,0
0.133017,0.2837682,0
-0.33686155,2.3165762,2
0.5449258,3.2903893,2
-2.478511,-1.6995683,1
2.7950373,-1.1991806,3
0.27121723,3.9812727,2
-1.0828714,0.38903978,0
3.3765907,-2.1868966,3
-0.8775749,0.50030434,0
-1.3868458,0.404647,0
0.8718438,-0.56784666,0
-2.4464116,-2.4332414,1
-1.9934356,-0.41078827,1
1.1371915,2.1663184,2
3.6054542,-1.7490563,3
-0.05190271,1.7635094,2
0.24698877,1.7734674,2
2.6651745,-1.0954827,3
1.588583,1.6930275,3
-2.18278,-2.2436569,2
1.5898609,-0.2928963,3
-0.95113575,0.69180036,0
4.8942165,-2.168757,3
-1.0231115,1.6088628,2
-2.5634296,-1.9725313,1
-1.8855143,-1.7842467,1
4.6622534,-2.2549305,3
-0.7086772,1.3571262,3
-0.27930745,0.2757201,0
0.21239716,3.2232661,2
-3.2417138,-2.016335,1
3.6089532,-1.9604373,3
-1.8660232,-3.1348622,1
-1.2235593,0.2857766,0
3.3646545,-1.0158625,3
3.3827653,-1.7906017,3
1.3331426,1.9365529,3
3.06357,-1.3042341,3
-0.41673523,3.2957659,2
-1.8735241,-1.8796065,1
0.08921957,2.6556447,2
2.523112,-0.86946094,3
-0.36678123,0.38360885,0
1.788245,-1.0855504,3
3.5013254,-1.6617626,3
-2.105569,-2.4018674,1
0.026491672,3.8178186,2
-0.80047333,0.70386827,0
0.6124817,3.084373,2
-1.0925272,-2.5337808,1
3.0109725,-1.2675294,3
0.48142517,2.9605775,2
2.3950841,-0.87282825,3
-0.62281567,2.7838118,2
-0.7657254,0.46093243,0
2.8384712,-1.2829024,3
-3.5742917,-2.3385277,1
-0.08975369,3.4686506,2
-0.41872346,0.2720875,0
2.9606237,-2.4339287,3
1.4759464,2.298076,3
0.22648263,3.8833857,2
-1.3134019,0.94719625,0
-1.0290034,0.5815557,0
2.8740678,-1.5880784,3
1.3307184,2.5391836,2
-0.39735228,0.10713859,0
3.0135772,-1.7197587,3
-2.4600873,-1.8585258,1
-2.5036302,-2.3762746,1
-1.6297389,-2.643257,1
-3.8782237,-2.722723,1
3.0837324,-1.184989,3
-1.1795173,1.3980916,0
-0.61441153,2.8311286,2
4.358659,-2.4578125,3
-2.5396204,-2.1424835,1
3.1718955,-1.3609465,3
3.3054879,-1.5936395,3
-2.4171953,-1.0069386,1
-0.11643216,0.22216468,0
-1.2594249,-2.3122804,1
0.16490799,-0.13309643,0
-1.2131289,0.5680162,0
-2.6722033,-1.0652333,1
-0.06993547,0.6157471,0
4.8678207,-2.3311925,3
1.483199,1.7332534,3
-0.7980016,0.9551394,0
0.35751945,3.0817146,2
-2.9797409,-2.3448675,1
3.4324234,-1.4954365,3
0.47081774,2.4911518,2
1.9212501,-1.305961,3
0.20817435,1.8455104,2
3.7472785,-1.6914341,3
-1.1520321,0.8930292,1
2.6791952,-1.0836872,3
-0.8011185,0.26906583,0
-3.1436315,-2.0248508,1
2.525669,-2.633991,3
2.5858862,0.94342315,0
-1.3923849,1.0100452,0
0.30624366,-0.101762325,0
0.28188932,-0.063126385,0
-1.0696309,0.52864695,0
-1.8171495,0.51556796,1
3.335381,-1.5769148,3
-0.68086225,2.3587255,2
1.1189122,2.792146,2
-0.21126382,3.7288144,2
-0.74994147,1.4860723,2
1.2938776,1.9850352,2
0.44631314,3.0929873,2
2.1015387,-0.5645112,3
1.631938,1.3787904,3
-1.3676842,0.5682632,0
-0.36674348,-0.17634007,0
-0.18331796,0.52074295,0
3.1748326,-1.1849895,3
2.1243727,1.6293527,2
-2.2838058,-1.8771644,1
-1.5119941,-0.5796418,2
-3.2663364,-2.0249069,1
0.20577663,1.7418201,3
-1.4543632,-0.34698972,2
3.2063785,-1.9210124,3
3.3484504,-1.7233145,3
-2.1504078,-0.6220956,1
4.026168,-2.2148607,3
-2.446952,-2.3361073,1
-3.4139936,-2.2904038,1
-1.2624689,0.19911604,0
-0.5575469,0.37008053,0
-1.176817,1.2328485,0
2.0041583,-0.82533336,3
-2.63945,-2.3568356,1
3.7395236,-1.7580299,3
3.2934017,-1.6431068,3
-1.351437,0.34170786,1
-3.6690254,-2.5118558,1
-0.6320935,3.3820372,2
3.158865,-3.1805592,3
-1.7239746,-2.5938613,1
5.239464,-2.8762434,3
-1.2392564,0.36388162,0
-2.0444858,-1.9456036,1
0.08677703,0.3813965,0
-2.2988648,-1.8935478,1
0.8896444,-2.690319,3
-2.928743,-2.598127,1
0.36718678,2.5491652,2
-1.6768057,0.12999423,1
-0.91324437,0.58914477,0
-1.459095,0.37593737,0
-1.1240772,1.0522748,1
-0.26886117,1.2867987,2
0.13226265,-0.73330295,2
1.3742965,2.8913205,3
-1.6818931,0.016259283,0
3.5301123,-1.2749166,3
2.8197515,-0.96761656,3
-1.0673273,0.45628363,0
1.5060296,-2.9311981,3
-0.47351587,1.7884524,2
-1.602465,0.081104666,1
1.2726597,1.7415673,2
-0.797984,1.2138256,2
-2.0626106,-1.9166422,1
-0.8503295,0.8763443,0
-1.8591353,0.4333982,1
0.13174504,-0.033960313,0
0.2042551,3.5336032,2
-3.1659155,-2.617421,1
-2.104528,-1.5432663,2
-0.8959324,0.93954325,0
1.726012,1.5673795,3
0.98422813,0.85219526,0
-0.54569435,1.5532322,2
-1.5813315,0.36932647,0
-1.1145391,-0.08391851,1
-1.1005958,-2.9100657,1
-1.1834276,0.8032056,2
-1.406863,0.4721918,0
-1.0133233,-0.52181554,2
3.717909,-1.7465193,3
-0.52773166,2.9757288,2
3.6072943,-2.3701065,3
-1.234139,0.45863822,1
4.8705807,-2.6931875,3
0.86611795,2.5996032,2
2.1231806,-0.12112102,3
2.686339,0.16335012,0
0.36254388,3.506415,2
0.36652464,2.9159548,2
3.3222506,-1.5595319,3
-1.8129072,-3.482758,1
2.7329655,-1.77069,3
-3.0613344,-1.8734858,1
1.4624932,1.948904,2
-2.9400656,-2.5875425,1
3.3713155,-2.5077088,3
-0.6403699,0.1539788,0
-0.34339172,3.2856154,2
0.6183784,2.3986397,2
3.647807,-1.8398695,3
-0.92107767,-1.469373,3
-2.3234587,-1.9009631,1


==> figures/esoteric/pca/acdc/4/nnUNetTrainerV2_MixUp__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
3.5020933,0.83679384,1
-2.730361,4.372689,3
1.6373677,0.3526718,0
0.5555468,-1.2073163,2
-1.7023532,-2.9886482,2
2.0618863,-0.047670677,1
-3.5246542,-3.4380794,2
2.6206706,0.5548075,2
0.21390408,0.1828948,0
1.2492857,-0.69099283,0
-0.18996203,-1.3552492,0
-2.475655,-4.0585694,2
3.2458785,1.1420321,1
-0.8434952,-2.8373373,2
-3.1820424,-1.4798031,3
-3.2461224,-2.9457362,2
3.3413584,0.83231145,1
-2.3137226,-4.277479,2
-1.991462,-3.7202473,2
1.3292867,-0.61513865,0
0.5116781,-1.1067486,0
0.17940569,-0.31198475,3
2.8226674,0.12525597,1
-2.8509057,-1.7447529,2
-3.8772328,1.5210679,3
1.1559708,-0.57885724,0
1.5534039,-0.8323755,0
-2.2968867,2.914466,3
-2.7960048,3.049809,3
-3.287245,-2.3097491,2
-2.2053194,-0.84521896,0
0.7796153,-1.1271274,0
-2.944429,4.2987404,3
-0.21179265,-0.27990896,3
0.12113994,-1.0304501,0
-1.2494352,-2.7955084,2
1.269896,-0.7000273,0
0.93080497,-0.80761737,0
-0.50454146,-2.1613326,2
-2.726602,2.3998427,3
-3.4800231,-1.4058771,2
2.8094046,1.7119663,1
1.1385118,-0.95026135,0
-0.2462374,-0.368307,2
0.14055645,-0.15842302,3
1.1002673,-0.38038743,0
-2.568744,2.571407,3
-4.534314,3.5533447,3
0.31974137,-1.5622964,0
-1.3919358,-3.420788,2
-2.110799,3.202971,3
-3.0835984,-3.0290494,2
0.142411,-1.9219306,2
-3.7210782,-2.919785,3
-0.47488016,-1.9860213,2
-0.56544596,-2.195705,2
3.3532684,0.50539243,1
2.3611472,-0.23280483,1
3.7421377,0.6710438,1
-3.5158064,-2.937808,2
3.2065735,0.9409557,1
-4.223256,-1.8005748,2
-4.038135,-2.9777822,2
-2.8437576,2.4814622,3
1.7904441,-0.12038131,1
3.1137862,0.86938494,1
2.9479132,0.50650555,1
1.4149954,-0.3044154,0
4.223021,0.8311357,1
3.48189,0.5359233,1
-0.05540502,-0.7788358,2
-0.92949027,-1.6030698,2
2.069649,-0.065453514,1
-1.1893258,3.339456,3
2.774285,0.85584253,1
0.7264764,0.7091236,0
-3.1057432,4.0911994,3
1.6986117,-0.033270106,0
0.88163537,-0.20336078,0
-0.42217332,-0.4598576,3
-1.4226305,-3.1029499,2
-1.4489198,0.43168384,3
-0.40228254,-1.1545371,3
2.9101434,1.8182786,1
-2.4997823,2.7766247,3
-1.9517922,3.0780804,2
-0.6373388,1.2259595,0
-0.031648576,-2.02699,0
2.00842,-0.441023,1
-1.6698179,-3.5548866,2
-3.350232,-3.7330382,2
-4.7687945,3.5624807,3
-3.5480125,-3.2379487,2
0.86002445,0.7977014,0
-2.6086826,2.5689461,3
1.2187015,-0.45724386,0
0.87956655,-0.46786892,0
0.82208014,-0.49400192,3
0.12287128,-0.44245714,3
-1.4381931,-1.933382,2
1.1781892,-0.5725522,0
-0.6400692,-1.8829153,3
3.3546634,0.7437417,1
-2.329901,3.3685715,3
-1.0672615,1.5856707,3
4.12839,0.8488017,1
1.9169724,0.19290093,3
0.7314741,0.0018118024,0
2.6532485,-0.30981183,1
0.5473699,-1.2315426,2
1.5717732,0.59636384,1
-1.1080964,-0.31129754,2
-0.09680718,-0.8761168,3
0.67921805,0.5819347,0
-1.4399564,0.2569317,2
-2.3504345,2.360963,3
0.39271086,-0.8545146,0
0.764411,-0.71214676,0
0.6304541,-1.243607,0
3.0892496,1.7034144,1
4.270195,0.9172464,1
0.9595393,-1.0092187,0
0.9625808,-1.4562273,3
3.5113175,0.56964415,1
1.7789471,0.011131465,0
-1.6601446,-3.1454282,2
-2.6837795,4.1574736,3
4.448117,0.9508547,1
3.0027652,0.60825765,1
1.3189266,-0.61507416,1
3.227779,0.5759324,1
0.9570235,-0.4891449,0
-2.1133854,-2.512551,2
4.9267254,1.0091934,1
3.317157,0.7704589,1
3.3790677,0.53911126,1
4.3805275,0.93406564,1
0.9504952,-0.47549644,0
2.6583407,0.4299519,1
-0.33980483,1.6449907,3
-2.2793546,-2.3839808,2
1.1557736,-0.9671779,0
-3.1600158,4.5577464,3
1.7274883,-0.4047541,2
-1.4488196,2.6967776,0
-1.1270757,-2.600679,2
1.9532101,-0.20127358,1
3.1650083,2.4823909,1
-2.841673,2.4512484,3
-0.8121802,-2.2040353,2
2.7000935,1.0640876,1
0.53593946,-0.67250985,0
-3.3106287,-0.9401459,3
2.1928365,-0.16716135,1
2.0308719,2.4153666,1
1.5182076,-0.26005894,0
0.9041482,-0.31108415,2
0.90497184,-1.0976465,0
0.92832744,-0.5052653,0
-4.466339,4.164909,3
3.9601219,0.7812105,1
-0.29925412,-1.6905437,2
3.864444,1.2871397,1
3.5610137,1.0439272,1
-0.24569416,0.401604,0
-0.07751888,1.0473516,0
1.130464,-0.81667453,0
0.79974055,-1.0260494,0
-1.927181,-3.7166026,2
-0.16582781,-2.3908496,1
2.5159595,0.049343824,1
-0.87169176,-0.97449726,2
-0.049923778,-1.2753494,2
-1.8785291,-3.5881333,2
0.6057163,2.002523,3
-3.0125136,-1.5109556,3
3.6298835,0.83352715,1
-2.9021175,-3.788644,2
-2.7737403,-1.9646323,2
-2.7556808,2.6258137,3
-1.6127102,0.81682664,3
0.9707048,-0.39894673,0
-1.92468,-2.2868001,2
4.033885,1.0687375,1
-1.635961,-3.1988995,2
1.1640174,-0.7570428,0
2.2817612,-0.08699691,0
0.7060449,-0.5615543,0
-0.43360656,-2.395018,2
-1.2183576,1.7452047,3
-2.0982215,-3.0547912,2
-2.2621717,3.4903204,3
3.0441043,0.064576834,1
1.5447583,-0.6418766,0
-0.916732,-0.9275358,2
3.6393325,1.1567123,1
-2.8962088,2.6977894,3
3.6328259,0.62594706,1
1.3795667,-0.31510344,0
-4.155001,-2.6207814,2
-4.750083,-1.2502546,2
3.505992,0.53016126,1
3.6537175,0.6626299,1
0.6058594,-0.46071637,2
0.5938785,-0.84703785,2
0.8797139,-0.7240423,3
4.103363,0.90789634,1
0.5440728,1.94642,0
1.2508265,-0.86686903,0
-2.629107,3.3209202,3
-1.681066,-3.464274,2
-3.0349195,-3.3535826,2
-2.627411,-2.112102,2
-2.865396,-1.5649526,2
3.9203408,0.75335264,1
-2.834244,2.3925328,3
3.9160953,0.74360454,1
-0.24684894,-2.3943777,1
1.167334,-0.7078459,0
0.059340775,-0.21057728,3
0.11460656,-0.64653456,0
-0.39256114,-1.5069177,3
0.4743737,-1.5823402,0
4.0980744,0.9961986,1
1.997267,0.7892626,1
0.17160308,-0.4816613,3
-1.0443871,-2.7135134,2
-1.5326755,-3.240003,2
0.44035104,-1.408396,0
-4.361832,2.664653,3
1.9540262,-0.5485102,0
-2.2841663,3.30575,3
-0.9911464,-2.9022212,2
0.62938994,-1.4701917,0
3.2658212,0.8628126,1
0.32979134,-1.6288042,0
-2.6010735,3.6393037,3
1.686181,-0.3440817,0
0.21242619,-0.11557823,3
-0.9116278,-2.6011796,2
2.6563253,0.7673244,1
1.0431974,-0.95598125,0
-2.6537864,-2.1271243,2
1.9707363,2.237615,1
1.8064218,-0.79765487,2
-1.7775335,-3.548462,2
0.60771304,0.34859234,0
1.094598,-0.8618981,0
-4.245858,3.752331,3
2.8583145,1.3002012,1
-3.6404855,3.4661968,3
1.2807481,-0.71788305,0
1.3399143,-0.86463994,0
0.8102154,-0.92772925,0
-2.1376872,-3.9209332,2
0.20372051,-1.5863292,2
1.2943525,-1.0718944,1
1.3655341,0.60852885,0
0.70763683,-0.5438731,0
1.6058178,-0.34624124,0
1.1602309,-0.8583238,0
-3.3975537,2.3972123,3
3.6429088,0.6641816,1
0.9729305,-0.87425405,2
-1.8683033,2.8279023,3
-3.3455036,3.686316,3
2.0136354,-0.37904525,1
-1.9269903,3.4775453,3
-0.27210647,-2.1850007,2
0.5609013,-1.1601353,0
-3.0087087,2.7053766,3
1.2096472,-0.6783256,0
0.34587204,-1.3269415,0
0.6997379,-0.7068144,1
3.149757,1.0928268,1
4.5296683,0.95611423,1
-1.6727238,-3.1388805,2
1.5560188,-0.67678183,0
0.8848656,-0.99404025,1
-1.033359,1.6787446,2
-0.42679662,1.3334422,2
-0.7866861,-1.4792476,0
-1.0743828,-2.7958417,2
-2.9404247,3.3024392,3
4.131661,0.7768894,1
0.11212617,-0.24194337,3
-3.0225594,1.5014274,3
-3.6409185,3.2456603,3
-2.5159805,2.660229,3
0.5806555,0.6665555,0
-2.5755486,-2.5417633,2
4.059937,0.8469017,1
0.65674925,-1.7039368,2
1.2400362,0.504864,3
1.1732879,-0.561806,0
-3.2612484,-1.3430581,2
0.8896807,-1.1174818,2
1.9191852,-0.28135645,0
-2.85982,1.502219,0
-3.330736,0.16257,3
-0.9716652,-2.7386944,2
-3.0117192,2.4508214,3
-2.708873,2.7451963,3
0.019421637,-0.34291103,3
0.868609,-0.5441406,0
4.072211,0.9503173,1
2.0909755,-0.3562262,2
3.5137765,0.7433512,1
1.0024159,0.8532359,0
-1.6058352,-3.4235284,2
-1.0822122,0.27839682,0
0.39234865,-1.7613056,3
0.8748291,-0.14419778,0
1.6436843,-0.08717623,0
1.5864682,-0.7043605,0
-2.7371404,-2.0274675,2
3.1782315,0.9676333,1
-2.8268857,-3.6408875,2
-2.10013,-2.8989878,2
-0.07508314,-2.1679606,2
-3.299701,2.376148,3
-3.1708877,3.4399042,3
-0.11473113,-1.5281315,2
0.59866667,-1.3564131,0
3.4803798,0.5553278,1
1.0783281,-1.040446,0
-3.1960719,-1.0542359,2
-2.5091124,2.8328028,3
-2.8027585,2.867656,3
-1.5191154,-1.3082793,2
1.6027539,-0.22828363,0
-2.3987687,-2.2278628,2
-0.48683316,-0.80245304,2
1.2371913,-0.8178122,0
-2.849501,3.7672737,3
3.455539,0.61207676,1
-2.6403222,-2.7129207,2
-3.275565,3.1231308,3
-2.6777778,-2.899417,2
-2.400949,2.9417043,3
0.72075397,-1.5035069,0
2.169819,0.27113208,1
-1.958612,-3.7535477,2
0.83682895,-1.117177,0
-0.06485337,-1.818795,2
4.29555,1.0588553,1
-2.6280572,-3.3913367,2
1.0973911,-0.5901369,0
0.3216433,2.4809878,3
-1.0015912,-1.0917089,2
1.141565,2.2157815,2
-4.087784,2.250589,3
0.80667883,-0.87488735,0
3.1164873,0.36162925,1
1.2901645,-0.19580078,1
-2.9900408,-3.053521,2
-2.7474146,2.5295181,3
-3.20564,3.4544368,3
-2.5418277,-1.7440064,2
-2.9123554,-3.767246,2
-2.2761743,2.8273394,3
-2.8181098,3.172423,3
-1.4461479,-3.178038,2
0.51369506,-0.6042792,1
1.3452123,-0.14013147,2
-2.5010233,-2.628169,2
-2.6757326,0.09454957,2
-3.1594756,-1.7271013,2
-2.203643,-2.4462764,2
3.5546784,0.78253084,1
-2.718184,-4.820078,2
-1.8444262,-3.5234056,2
0.50609314,-0.4772993,0
-2.1936347,-3.3691063,2
0.42036378,-1.3143549,2
1.920538,0.29205543,1
-1.6591892,2.2506623,3
0.49569178,1.5849035,0
-2.5274665,2.7976649,3
-3.3286574,4.3114815,3
4.2142234,1.1415102,1
1.66642,-0.14244148,0
-1.9634123,-3.8560045,2
-0.6034619,3.034416,3
-1.706394,-0.90584975,2
-2.5124233,2.6449378,3
0.606528,-0.91600364,0
0.6487854,-1.5158279,0
-0.33675116,-1.109853,2
-2.34286,2.8083189,3
2.5866728,0.971402,1
-0.007945895,-1.5659575,1
4.875389,1.0942194,1
3.2466214,1.0204477,1
-4.105857,4.1113143,3
3.6808298,0.768239,1
1.9814489,0.53972244,1
2.9847844,0.09038687,1
3.568384,0.72992754,1
-4.028234,-2.009994,3
0.21371567,0.73385864,0
4.0817966,0.76251197,1
3.924014,1.5963738,1
3.3902247,0.651275,1
-1.4153163,-3.1420915,2
0.9623784,-1.030852,1
3.2559385,0.7942501,1
-2.560763,2.8419623,3
0.7156379,0.04379818,1
0.42659095,0.076188356,0
1.3154489,-0.51566213,0
3.7362297,1.1072083,1
3.314707,0.48311406,1
1.081377,-0.50681144,0
0.7561406,-1.1603937,0
0.74562526,-1.4420745,0
1.428138,-0.4947684,0
-0.7355915,1.6452255,1
-3.487562,3.2214365,3
-4.057174,-3.007686,2
-1.4192224,-2.9977202,2
1.4414545,-0.78077275,1
-2.6306386,2.7420676,3
-3.572008,-1.4431505,2
-2.5108216,-2.495264,2
-1.4022856,-3.0669432,2
4.378011,0.9313862,1
1.0883267,-0.67353153,0
3.6306727,0.5461007,1
-0.30101353,-1.1289247,2
-2.5059094,-2.2609696,2
-3.235496,0.23926932,2
0.6618646,0.71892446,0
1.5388138,-0.14529935,0
1.3138201,0.902221,0
-4.3989167,-1.4841979,2
-1.1194355,-2.7809463,2
3.3688407,0.9949421,1
-1.3334587,-3.4810781,2
1.2393427,-0.58468837,1
-3.5928571,4.1477065,3
-2.6834817,3.9247434,3
-3.6772425,2.310957,3
2.6648908,-0.04078111,1
-0.16894197,-0.9627248,3
-3.763213,-2.0141182,2
-2.2977977,2.8979762,3
1.4809878,-0.6491641,0
1.1409938,-1.0592207,0
-1.1330829,1.6131058,2
2.8993256,1.9533489,1
-2.3637857,2.5717132,3
-2.7482457,-1.6841714,2
0.9812747,-0.8541429,0
0.58357805,-0.37550682,3
4.2301826,0.82400376,1
-1.7351952,-3.4889863,2
1.8006699,0.048267096,1
-1.3601272,-2.895341,2
0.31477225,-0.89263844,0
-3.082232,-0.87596554,2
-1.2295144,-2.818965,2
-1.7334437,-3.0200043,2
4.394652,1.2334957,1
-0.68337387,-2.5109537,2
3.4600708,0.7000301,1
0.9442714,-0.31706053,0
-2.1693783,-4.1054325,2
0.75071967,-1.1522624,0
-0.80561703,-0.5119605,0
-2.4649265,3.062724,3
2.9056573,1.0896106,1
-2.474144,-2.3810933,2
-3.990896,-1.6586623,3
-2.5752995,2.926766,3
-2.435403,3.1012166,3
-0.5720193,-1.2065656,2
1.2725949,-0.4886883,0
-0.62809664,-0.7849676,0
4.1054626,0.8672957,1
3.7778008,1.9923668,1
-2.9811263,2.573075,2
-4.0629945,-1.0260863,2
1.4655192,-0.13083813,0
1.2788959,-0.8894543,0
-2.8242302,2.224608,3
3.5056026,1.1203451,1
1.2196872,-1.1480821,2
0.89207745,-0.29195285,1
-2.1905768,3.2151191,3
-2.0649147,2.568818,3
-2.4810576,2.741782,3
0.7878964,-0.52190137,0
1.3449368,-0.1666793,0
0.5167975,-1.2922051,2
-3.2943437,-1.68451,2
-0.114516616,1.120105,0
-2.8386295,-0.021218821,3
1.858542,0.076330125,1
3.1396742,0.19549069,1


==> figures/esoteric/pca/acdc/4/nnUNetTrainerV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-2.3130841,-1.8740361,1
4.870386,-1.3217467,3
2.63758,1.0132338,0
-2.030226,-0.52286035,1
0.15455043,3.9501348,2
-1.9592079,-0.42980963,1
-2.1061847,-0.9559507,1
6.044326,-2.0256956,3
-2.105008,-0.58717585,2
-2.255434,-0.9459676,1
-2.1728978,-1.6732411,1
-2.6132085,-1.3898298,1
-2.0559802,-0.7794209,0
-2.2658472,-1.8309478,1
-2.2030509,-0.7017939,1
-2.0490232,-1.027591,0
-2.189672,-0.5284749,1
-2.3507829,-1.8424019,1
-2.2534947,-0.8238111,0
-2.544951,-2.246114,1
6.4539256,-2.666493,3
7.6085663,-3.3886144,3
-1.801831,-0.29799968,0
-2.4663515,-2.113479,1
6.9082174,-3.4975717,3
6.3747845,-1.6099032,3
-2.1115131,-0.6917607,0
2.9351773,3.854148,2
-1.8115845,-0.41398302,0
7.487051,-0.8776948,3
6.816861,-3.4438488,3
-1.8774745,-0.48250878,0
6.951022,-2.991983,3
-1.7115828,-0.21315375,0
-1.9498713,-0.5638628,0
-2.0113616,-0.37356067,1
0.0116328,3.7411208,2
-2.2237725,-1.769402,1
-1.8116059,-0.5609405,0
-0.5169879,2.778748,2
-2.2507677,-1.7984451,1
1.671384,2.959688,3
-1.8468546,-0.1154183,0
2.6034007,1.5662882,0
-2.0549512,-0.57401514,3
4.5167127,-1.8739878,3
-1.7448485,-0.16455422,0
-1.0132288,-0.5237068,0
4.0487723,-0.028522298,3
0.90620553,5.1077795,2
-2.5756907,-1.3167353,1
-1.76502,-0.66484624,0
-2.24298,-0.823764,3
-1.3949994,-0.6706957,0
-1.1654724,0.6984673,2
-0.49811977,2.048921,2
5.223048,-2.2488391,3
7.110238,-3.3353755,3
-2.2425945,-0.87509006,1
3.3153296,3.3402934,3
-1.7810972,-0.7745775,0
-1.4478813,0.95483565,0
5.6124606,1.4359874,2
-2.2447932,-0.70510936,1
-0.62566,2.8628137,2
-1.3024843,1.4043403,0
-0.64008516,-1.8033572,0
2.4874454,-0.457785,3
-0.65088016,-0.9353499,1
6.223034,1.6518089,3
-0.5483645,3.1452792,2
7.163844,-3.0713954,3
-2.0899732,-0.77741575,0
-1.8916645,-0.66047,0
0.62626696,3.9042602,2
-0.07046783,3.1284354,2
-2.656836,-2.355251,1
-0.02063024,2.7550304,3
-2.2540512,-1.7900314,1
-2.2419772,-1.8012972,1
6.1599455,-3.1387713,3
-1.726041,0.07882537,1
-1.8278041,-0.50705487,0
-1.8869648,-0.35172182,1
-2.3893433,-1.210422,1
5.974238,-0.6961303,3
-2.044731,-0.4399984,3
-2.1758962,-0.67271507,0
-2.2189314,-0.91949195,1
0.6619941,0.658452,0
-2.3628569,-0.91218513,1
-2.3513741,-1.6313629,1
-1.8390064,-0.37796342,3
-0.09648156,3.7163794,2
-2.5851383,-2.2916677,1
-2.1862023,-0.71210146,0
5.247538,-2.375829,3
-1.909205,-0.8684683,0
4.478194,4.0602508,2
-2.4947634,-2.118954,1
-1.881006,-0.104699016,1
-1.8838546,-0.58247125,0
-0.9880645,-0.08260152,0
2.575646,3.5215182,3
-0.5823539,3.7963037,2
-1.7541275,-0.6688851,0
-2.309142,-0.9876085,1
1.9980716,4.6286063,2
7.7723646,-3.0651393,3
-2.1479442,-1.6536813,1
-0.7274232,2.7659125,2
6.4070916,1.1898736,3
-2.3408298,-1.7345428,1
-2.0495315,-0.3870175,2
3.811122,-2.1920857,3
5.768344,-1.8744909,3
4.3570266,5.675702,3
-1.8805689,-0.49257743,0
-2.621429,-1.9553771,1
-0.49720055,0.94919825,0
-2.4405832,-1.1555347,1
-1.5905207,0.5448584,1
-1.6210613,0.46329492,1
2.7300034,5.026567,2
-2.0181696,-0.21961668,3
-1.2787361,-0.6161395,0
-2.3666873,-1.9745127,1
5.353292,-1.5949955,3
-1.3950987,0.51279837,0
-2.0484047,-0.44713724,2
-2.0505052,-0.4259447,2
-2.0707498,-0.34719557,1
-0.035128713,4.234092,2
-1.9183965,-0.6454185,0
-2.1838102,-0.65048814,0
-2.2061825,-1.7448969,1
-0.050585628,0.7976744,0
-1.8400066,-0.573211,0
1.8592037,1.8507662,0
4.2462387,0.32142013,0
-1.9059677,-0.44390738,2
-0.9419677,0.689285,3
-0.46491373,2.7968102,2
5.3304014,-2.7550168,3
-2.0517952,-0.5840158,2
-1.8053632,-0.5308191,1
-2.8246226,-1.6387372,1
-1.5085151,0.5881496,2
5.7211432,-1.4533643,3
0.93526804,4.7711754,2
0.12738991,3.81873,2
-2.0846164,-0.55366486,1
-1.9389665,-0.65368444,0
-2.4591594,-1.2095786,1
2.4588313,4.1607227,2
-2.4813886,-1.5136123,1
-1.0019308,1.6434942,2
-1.8588331,-0.19668266,0
-2.3561897,-0.7646396,1
-2.3386288,-0.9085185,2
-2.2831578,-1.6722264,1
-1.8602664,0.008339673,3
-2.382906,-2.0040734,1
5.8709445,-3.047112,3
3.0665975,3.9521513,2
-2.16776,-1.6719809,1
-2.0108945,-0.60196126,0
-2.3404164,-1.9458618,1
-2.7947395,-1.79437,2
6.3802357,-2.1334484,3
2.4696527,-0.5113315,3
5.7334723,-2.5767624,3
-2.476612,-1.8043933,1
-1.9998646,-0.12585445,2
-2.0656545,-0.5200327,1
0.8096912,6.2764444,2
-0.83982694,-0.4028123,3
-1.7589724,0.121469066,3
1.833589,4.0215106,2
-2.2256832,-1.7523357,1
2.521089,5.1851034,2
1.7074183,-1.2809807,2
-1.7290237,-0.3949002,1
-2.5637984,-1.8638494,2
-2.004085,-0.72690773,0
-2.1635501,-0.6330942,2
-1.2579137,-0.828157,3
-1.6423706,0.1457562,3
-1.7998656,-0.48810077,0
0.11522317,3.8044174,2
-1.841548,-0.5866725,0
-1.0986527,-0.56767297,0
6.0825667,-2.4281487,3
-2.1548824,-0.6916565,1
-2.39364,-0.99918497,1
3.5494204,-2.097911,3
3.2835126,1.799042,3
2.6616306,2.94129,3
1.9410335,3.2455196,2
5.4007735,-2.8291135,3
0.8018906,5.507375,2
-0.062330723,3.663635,2
-2.2921872,-1.8759954,1
-0.980477,1.9009221,2
-0.08141363,3.0400329,2
-0.3237062,3.3220253,2
3.954578,3.0665193,3
2.6901011,4.5121555,3
-2.1629534,-2.004906,1
-2.3624191,-1.9295372,1
1.5613352,4.5746236,2
-0.75921756,0.48045468,0
-1.6342118,0.31121618,2
-1.8120506,0.02427563,2
-2.3198094,-1.8867363,1
-2.4184852,-1.0978829,1
-1.8060126,-0.11502797,0
7.7919064,-2.1414938,3
-1.7093039,0.72401625,2
6.868969,1.2373474,3
-0.14191878,3.352461,3
-1.6379995,0.14515008,0
0.08381927,-0.42695808,0
1.7083431,5.410527,2
-1.6189327,-0.5083394,1
-2.3226438,-1.9023534,1
-1.6724396,-0.13072462,1
0.4490682,5.110255,2
-2.154986,-0.62580335,1
-1.7116301,-0.72534955,0
-2.3595562,-1.9569411,1
-2.1952934,-0.6675233,2
-1.7799438,-0.13775963,3
6.1411524,-2.2617404,3
-2.149119,-1.6379131,1
-2.1998239,-0.7029836,1
-1.1415911,2.1058228,0
-1.2994475,0.4843998,0
-2.5172567,-1.2782795,1
-2.4405684,-1.2864945,0
3.9088373,3.4130042,3
-2.3501983,-1.8386526,1
-1.8264252,-0.35564038,1
5.626189,-1.9060017,3
6.4416485,-2.1867292,3
0.03899157,3.2840827,2
-2.1862693,-0.6395433,1
-2.098234,-0.624283,1
-2.7743397,-1.6762731,1
1.6239177,0.7455441,0
-2.1766505,-0.87876445,1
-2.4606013,-1.1743734,2
-1.3923826,-0.70424724,0
-0.14677238,3.0634403,2
-2.15874,-1.6697401,1
3.0355077,3.1342149,2
-1.7391062,-0.20366581,0
2.9829812,-0.93864185,3
-2.6007233,-1.2452787,1
-1.8002944,-0.004420042,1
-1.8408318,-0.6307793,0
-1.7009344,0.51499814,1
8.304249,-2.536347,3
-1.289503,-1.0587128,0
-2.3249917,-0.92789,1
-1.9764992,-0.34019428,1
-1.9053538,-0.4644429,0
-2.0940328,-0.55973375,1
-0.33215535,3.0958803,2
-2.8184505,-1.8745526,2
7.102565,-2.0342727,3
-1.8899595,-0.5925252,0
7.6402006,-0.6805305,3
-2.4332728,-1.145122,1
-1.6923618,0.37172353,1
0.81571424,5.4257507,2
0.4277761,4.4006257,2
0.14456737,4.4511247,2
-1.8642406,-0.57329756,1
-1.9249241,-0.8476599,0
-1.7568974,0.0715377,0
-2.3734188,-1.2136432,1
-2.210425,-1.0478854,1
-1.6071165,0.4721859,2
6.476786,-1.9930394,3
1.373128,3.97198,2
-0.3499487,3.259835,2
4.6386347,1.0881853,3
-1.8332987,-0.5710743,1
-1.9661196,-0.20868742,2
-1.4529201,-0.46823853,1
-1.7652745,0.102952644,0
1.9445151,4.4344587,2
0.63130426,4.333197,2
-2.1831272,-0.6032678,2
-2.2169318,-0.9814463,1
4.9774504,0.6714038,3
-1.7943604,-0.10006476,0
-2.364798,-0.9636526,0
4.4899917,-2.192602,3
-1.9202522,-0.67465925,0
-0.52160364,2.4753454,2
-0.1535883,3.0627105,3
-0.1492523,3.4127784,2
-2.63042,-1.5798225,1
-0.33461154,2.7371607,1
-1.4458529,1.2289829,2
6.7333465,-2.2506158,3
-0.43088514,2.7959366,2
-1.888181,-0.5344861,0
-0.84458613,2.2015452,2
-1.8051932,-0.074928164,0
-2.3299706,-1.8909401,1
5.9801807,-3.0208917,3
-0.5405974,2.9256577,2
-1.819757,-0.53470564,0
4.9818735,-2.529566,3
6.3476405,2.1279812,3
2.6694107,-0.58521694,3
-1.9791718,-0.47282982,0
-1.7025185,-0.1031305,0
3.3188553,3.54829,3
-1.3369628,0.42080468,2
-2.3630881,-1.926688,1
-2.5102177,-1.327682,1
-1.8515747,-0.57060444,0
6.121419,-1.9462941,3
-1.5318704,0.43353766,2
-2.527153,-1.3151557,1
-2.4086354,-0.8308778,0
-2.0784698,-0.7831616,0
-1.7261261,-0.5757734,0
-1.7423649,-0.43459994,0
-2.3387146,-0.96092975,1
-1.6482407,-0.4527288,0
-1.9439032,-0.35417515,3
-2.2569547,-1.0657592,1
0.4148804,4.767377,2
-1.8552313,-0.5571502,0
-2.1943536,-0.75484085,1
-0.9187691,2.0223234,2
0.051393747,0.29647332,0
-2.09161,-0.821415,1
8.805223,-2.4039166,3
-2.2194653,-1.5544463,1
-0.95684636,2.3319187,2
6.015646,-0.11229536,3
-2.3009853,-0.76998615,1
1.3117276,4.2817225,2
-1.805547,-0.26702738,0
5.0327535,-2.0040157,3
0.26174784,5.13617,2
-1.944922,-0.45499378,3
-1.9000859,-0.5177417,0
-1.9785756,-0.21947992,0
-2.1273751,-0.4586051,0
-2.6450644,-2.3085444,1
3.352601,3.314454,3
-1.4261305,0.7674726,0
-1.7956426,-0.3153937,2
-1.969615,-0.55021214,1
2.908823,2.9063482,3
-0.45146006,1.9985702,2
-2.0552015,-0.40501815,1
-2.6162121,-1.5740523,1
-2.3091145,-0.85834706,1
-2.2494001,-0.8425743,0
-2.005716,-0.3827207,3
-1.0629889,2.1049912,2
0.67665017,2.4738722,2
-2.007896,-0.5016309,2
-2.1435547,-0.90847373,1
7.182002,-2.9217603,3
-1.7343347,-0.43241167,1
-0.15112054,3.2586775,2
-2.0184095,-0.65705407,0
-1.9999841,-0.29485667,0
-0.76236475,-0.47263736,0
-1.8614035,-0.037365466,1
-1.8263172,-0.55976117,3
-2.1139882,-0.7163806,0
-0.27210373,2.8068347,2
5.532904,-2.2068315,3
-1.7078018,0.31833816,0
4.4476285,3.4208975,3
-2.273363,-0.68577677,2
-2.2606473,-0.7766963,0
1.3336498,5.316656,2
-2.082747,-0.38336855,0
-2.4448774,-2.0979018,1
-2.2778306,-1.8544601,1
0.48633862,0.18830197,0
2.9728208,4.0736294,2
-1.7479928,-0.4906426,0
-2.172493,-1.7010831,1
-2.4844086,-2.0425482,1
1.2940329,4.8040767,2
-1.7869767,-0.09610332,0
-2.1929917,-0.6085276,1
7.7127714,-2.07074,3
5.1597238,-1.6293772,3
-1.8327844,0.15168603,2
5.5486474,-2.2166195,3
-1.791235,-0.3399382,1
-1.7722275,-0.41796112,0
-1.542907,-0.11635478,2
-1.8157246,-0.4899655,0
0.012885809,4.104381,2
8.160043,-1.4378194,3
-1.2943295,1.395936,2
-1.7125564,0.35921878,3
4.1772366,-1.478215,3
-2.1064565,-0.80998373,0
-1.9125047,-0.58555585,0
4.4094067,-1.6765485,3
1.8966049,3.0684574,2
-0.262613,3.322796,2
6.2970805,-2.3144495,3
0.21423459,4.391633,2
-2.6745708,-2.2806613,1
-0.28333306,2.4621618,2
-2.6439242,-2.366921,1
-0.10210872,3.1958776,2
-1.7708209,-0.36220574,0
-1.19272,1.0548804,3
-2.236598,-0.65551823,2
-2.0032043,-0.58521986,1
-2.7016244,-2.237398,1
0.3211614,4.4354167,2
-1.0837809,1.4434787,2
8.141838,-2.540728,3
-1.2039577,1.261607,2
2.3283648,2.7681515,3
-2.472138,-2.1283076,1
-0.5342111,1.9185743,2
0.49402416,0.690946,0
-1.2308738,1.9107423,2
-1.0431979,2.0587966,2
8.152495,-0.73641926,3
8.931277,-2.3613756,3
-1.7794349,-0.19373934,0
1.3616582,5.404654,2
-2.274369,-1.7956382,1
-1.9608643,-0.6107881,0
-0.3221987,3.433533,2
-1.9464608,-0.4124288,0
0.13889873,4.1531744,2
5.520947,-2.7679558,3
-2.741281,-2.3173964,1
6.8824024,-1.770233,3
-2.0789936,-0.50149083,1
-2.3877168,-1.0840973,1
-2.3145862,-1.8460441,1
6.221796,-1.8480699,3
-2.4348848,-1.5596681,1
-2.258246,-1.7817559,1
-2.153634,-0.6331712,1
4.969524,-2.6734433,3
-1.8011489,0.05985841,3
4.848073,2.7827117,2
7.3404827,-2.808664,3
-2.583979,-1.7313108,1
-1.923619,-0.79128677,1
6.507307,-1.8120146,3
-2.27076,-0.947895,3
8.637309,-3.5898747,3
2.2860885,2.0699258,0
6.495381,-3.1160815,3
0.1866064,4.463439,2
-1.7488062,-0.3763283,1
-1.8410532,-0.4098122,3
5.138692,2.655164,3
-1.8415663,-0.35503355,1
-2.1137757,-0.67154795,0
6.5841465,0.075016126,3
-1.7350378,0.4204594,2
5.2627544,-1.608355,3
-1.7694905,-0.3063596,0
-2.2652433,-1.8246331,1
-2.3260741,-0.88849795,1
-1.8488107,-0.5315525,0
-1.4043491,-0.6752305,0
-2.527215,-1.1850301,1
-1.7762132,0.03745465,1
-2.1127326,-0.72694296,1
1.8412799,-1.5042896,3
-2.1025178,-0.59641325,1
6.5581717,-3.3753545,3
-2.503724,-1.9953326,1
3.1156244,4.6853824,2
-2.2667224,-0.8657164,1
-2.5525432,-1.2745701,1
-2.3550637,-1.0599438,2
-2.0549374,-0.7303161,2
-2.2987723,-1.8739635,1
-1.0972782,2.086792,2
0.57737625,5.3346505,2
0.21106541,0.14768933,3
-2.389279,-1.9865389,1
-1.7238203,-0.55119306,0


==> figures/esoteric/pca/acdc/AFA_esoteric_depth_0_pca.csv <==
PC1,PC2,label
-3.4619398,5.546667,1
-4.225613,4.1674547,1
-3.747938,5.5315447,1
-1.3879404000000002,1.2833067,0
-2.6907425,4.0295484,1
-3.2192001,1.98149037,1
5.2189612,2.666316,3
-2.8461502,-0.50503856,2
-3.4592881,5.473732,1
-3.9245317,6.500413,1
6.1210284,3.3136635,3
0.7739661,-3.3861392,2
-0.496901,-0.2284725,0
-0.4241173,-0.2951505000000001,0
-3.3763988,5.830021,1
0.2614209999999999,-1.7194862,3
-0.6293819,1.82024306,0
-3.2622557,2.0300641,1
-2.5025854,-1.0519264,2
-1.4206076,-2.3929996,2
-1.1872980000000002,0.6481159000000001,0
-1.4060606999999998,1.0798452,0
7.123545,3.2034190000000002,3
-2.4411104,-1.0227883,2
-1.0001137,0.5444696,0
4.917644,3.117852,3
-1.3638659,1.3475356,0
-3.6360955,4.004467,1
-0.039521337,-3.6434016,2
-1.2759857,1.2881702,0
-3.1540992,4.0751426,1
0.5045924,-2.5098794,2
-3.5423727,5.648784,1
-1.2801895,1.1282494,0
-1.4041297,1.92504,0
0.25067544,-3.8424168,2
-0.2748883,1.0266476,0
-1.2818143000000002,1.7460807,0
1.7276535,-2.1272073,2
-2.6083462,0.6864792,1
-3.2287686,3.0125332,2
-3.3880446,5.4470491,1
5.4842296,3.2867362,3
-3.9186568,6.1970706,1
0.89365745,-3.3308,2
-1.2563162,0.7732208,0
5.756909,3.4527581,3
-2.4217825,-0.9976858,2
0.2689137499999999,1.4092085,0
4.2285,2.5351737,3
-3.0474167,1.36239028,1
5.3934827,2.9798155,3
5.0605345,2.8882091,3
-1.4411473,1.8365227,0
-1.0359943,1.1093785,0
-1.1891298,0.7052175,0
1.3276453,-3.5192816,2
-3.5947988,5.394853,1
0.28971696,-3.9136512,2
8.367697,4.1863928,3
-1.2331626,-1.4660964,2
0.42115235,-3.01065,2
-3.3838255,5.4306636,1
-4.001356100000001,1.26998603,3
0.30990386,-3.7020802,2
-0.9437712,1.9782112,0
-0.5833322000000001,-0.1098409,0
-3.2385287,4.8434901,1
-2.3063214,-0.7772535,2
0.2539872999999999,-0.9709496,3
-0.21306384,-3.7197206,2
-3.9307222,3.6396976,1
-3.3121407,5.0127354,1
-2.6806576,-0.2213893,2
-1.1556229999999998,1.1165872,0
-0.08888984,-3.611943,2
-0.3203351000000001,1.8257735,0
-1.5735765000000002,2.31575501,0
-1.2480533,0.6996899000000001,0
1.2298121,-4.152076,2
5.829987,3.549092,3
-3.5010219,6.3896666,1
-0.4089794,1.9414028,0
-0.026012182,-3.4925227,2
0.7683861000000001,-0.7353928000000001,3
6.8452096,2.7991688,3
6.430778,3.7747147,3
4.973871,3.2314203,3
5.5633235,3.2233609999999997,3
-1.7962102999999998,2.0189584,0
-1.2417102,1.0074375,0
4.832259,2.5773413,3
-1.0766274999999998,0.9500126,0
-3.0590308,1.486879706,1
-4.1588202,2.0440154,3
5.910992,3.2101731,3
6.723453,3.1153690999999997,3
0.56091857,-1.454694,2
-3.951691,5.7298093,1
-3.5123897,3.6401858,1
-3.6600251,5.5713487,1
-3.6017613,5.521363,1
4.829424,2.9913363,3
-0.6103983,-0.1221928999999999,0
-1.36166,1.0877532,0
6.7691083,3.7527363,3
-1.932773,2.26898563,0
0.9814398,-3.1191742,2
5.2366185,3.2154565,3
4.9580245,2.49447346,3
-3.5336895,4.3508677,1
0.28448677,-4.086931,2
1.3165822,-3.0905895,2
-0.44414186,-3.5327168,2
-0.015244,3.16939306,0
5.742458,3.1159263,3
2.2396793,1.29790449,3
4.9489307,-0.1153605,2
-3.2090936,2.07004774,1
6.3327794,3.3592472,3
-1.818125,2.12729812,0
-1.4215014,1.2289374,0
1.8382640000000001,-0.31499619999999995,3
-1.8424969,2.0584183300000003,0
-3.022053,1.470208049,1
-0.4888376999999999,-0.1254105999999999,0
-1.1621549999999998,1.0248839,0
-2.0582123,-1.3699603,2
-1.4073186,1.2573317,0
-4.0739665,4.9286432,1
-4.3294668000000005,3.5427408,3
7.743513,3.9172673,3
-2.305129,-1.6173208,2
-4.22264,4.920435400000001,3
-0.64535785,-3.3994694,2
-1.0764005,1.0393142,0
-2.0674143,-0.16135097,2
-2.8795183,0.9697554,1
-1.0330050000000002,0.8379781,0
5.3406024,3.2849998,3
-3.6939774,2.9391766,1
-0.4151756,1.067199,0
-0.5662322,-0.3259601999999999,0
-1.5819697,-2.340631,2
-0.6826137999999999,1.3303248,0
4.539805,2.32669735,3
0.2248058299999999,2.00032288,0
1.9058988,-2.4731064,2
-3.1889105,5.118246,1
5.0598273,2.467834,3
-3.4218733,5.7022047,1
-3.9642391,3.153122,1
-1.1134977,1.2215539,0
6.2100835,3.6791465,3
2.2529955,-2.1354845,2
-1.0635412,-2.7236166,2
-1.2401736,1.0950419,0
-0.03308785,-3.5509205,2
0.4230311,-4.047517,2
-1.4848742,1.8397065,0
-0.7294065000000001,2.15794003,0
-1.7456390000000002,2.1666237,0
-0.9064282,1.6069745,0
-3.8623571,4.2592998,1
-2.5586329,-0.82932997,2
-0.63823628,-1.755262,3
-3.2799215,2.7090683,1
3.719829,-2.41108,2
-1.386559,0.9966408,0
1.9370162,-1.9747387,2
1.6473081,-0.24257708,2
6.6260552,3.0423117,3
-4.173229,6.0796437,1
0.60161924,2.90823734,0
3.937867,1.99100852,3
-0.066756964,-3.7127042,2
-0.4434792999999999,-0.1280260000000002,0
3.0146493999999997,1.4160018,3
-3.6978679,3.3017995,3
-3.945152,6.074053,1
-3.7870688,1.2136967,2
-1.1568782,2.0941704,0
-3.3073814,1.733882,2
0.14415717,0.16329968,2
-4.097979,6.031243,1
0.18651843,-3.7487714,2
5.5038257,3.3101199,3
-1.5590533999999998,1.1450925,0
1.7150235,-0.6888735000000001,3
-0.2924268000000001,-0.6258726000000001,0
3.3350673000000004,2.0486814,3
-0.9935209,0.7304269999999999,0
-3.6695855,5.991664,1
-3.5986571,5.660039,1
-0.48716938,-2.7522836,2
-3.1058366,4.6722608,1
3.9429698,-0.36875463,2
4.5489745,2.7932439000000002,3
-1.6365027,2.27646136,0
1.5622592000000002,0.5225395,3
-0.6742743,-3.0130062,2
-3.3743844,1.99292588,1
-1.917059,2.00201434,0
-3.2637105,4.733995,1
6.1062903,3.3383523999999998,3
-0.9026524,1.1622885,0
3.657,1.86406446,3
-3.2505295,4.1508574,1
-2.9128823,0.056224346,2
6.774676,3.6362886,3
3.2622194,1.23025203,3
3.3398190000000003,2.1575990000000003,3
1.1828167,-2.505477,2
6.753245,3.6637437,3
-4.457944,6.2977767,1
5.48834,3.1880398000000003,3
1.285635,-3.669265,2
0.9317088,-1.7034736000000001,3
-0.7197865000000001,1.87815386,0
5.5960565,3.3665307,3
-0.5551109000000001,2.476640701,0
-3.4875379,5.3511238,1
4.8897038,2.39355135,3
5.33264,3.3830695,3
-3.511952,4.971632,1
0.5785155,-0.8796279999999999,3
6.2666078,3.3888325999999998,3
-1.1999142,-2.737297,2
-3.897125,5.874826,1
-2.7823153,-0.5899218,2
1.4504757000000001,-0.4970654000000001,3
-1.28311908,-0.11491640000000003,3
-1.1912569999999998,0.9977562,0
5.8819804,3.2522452,3
5.010516,3.2233393,3
-1.452527,1.0482323,0
-4.2247,2.7868845,3
4.224313,-0.30290902,2
-1.0219125999999998,0.5591505,0
0.38836527,-4.2766643,2
-3.7085202,5.87156,1
-3.4850755,1.24143386,3
-3.296352,4.9822035,1
-1.3796346000000002,1.306555,0
-1.0557966,-2.7917442,2
-1.7304509,2.3427184800000003,0
0.1431483,-3.478863,2
-4.069973,5.9235635,1
-1.4856944,1.7442798,0
0.36845255,-3.4698815,2
-2.86593,-0.35500824,2
0.35578012,-3.710163,2
5.798618,3.1573019,3
-2.4962223,0.6959227,1
0.20655727,-3.5385904,2
-1.0207353,1.0645903,0
-0.458849,1.3136196,0
-1.8197808,-1.9560838,2
6.084148,3.4316795,3
0.50057673,-3.9378803,2
-3.6201556,5.7793803,1
-0.6294143000000001,0.4152152999999998,0
5.5746427,2.8292305,3
-0.49255753,-3.417898,2
-1.7126602,-2.312015,2
-0.0772444999999999,-0.9716364999999998,0
-0.3347546999999999,-0.4357729999999999,0
-3.764738,3.3477428,1
-2.0931451,-0.1966991,1
-3.9740431,4.7522144,1
0.4320767,-2.8816385,2
5.8678374,3.5117826,3
0.13832259,-3.6081655,2
-1.9330093,-1.2144389,2
-3.784409,5.4712052,1
0.5461849999999999,-0.3497093,3
-4.274355,3.299731,3
-1.4868130000000002,2.01117706,0
-2.3932815,-1.0350324,2
-3.2316127,4.9069633,1
-4.281514,3.761121,1
-0.7937444,0.5083075,0
5.5838046,3.2459083,3
-1.2835326,0.8543086,0
5.6263947,3.3442135,3
9.113388,4.2940693,3
-1.4561853,1.1625887,0
5.5577826,3.2433505,3
-3.6457562,5.7522984,1
4.2710485,2.01372576,3
7.355729999999999,3.7207818,3
-3.478958,5.143155,1
-0.9854821,0.7717636999999999,0
-3.0810986,1.488635302,1
8.441973,4.1020522,3
-0.1556660999999999,2.8247312300000003,0
0.037782907,-3.4764056,2
-3.4295642,5.946149,1
0.051240087,-3.7615464,2
8.122078,3.8040557,3
-1.3503466,-2.7205935,2
-0.7372860000000001,2.47749865,0
-0.5247961999999999,-0.2153773000000001,0
6.273621,3.4133172,3
-3.9795656,6.04964,1
-0.7912399999999999,0.7995946,0
2.0221448,0.80355114,3
-1.1479323,0.8572898,0
-0.8129838,2.0891251,0
1.6946125,-2.6216874,2
-3.770022,5.7475224,1
-3.857157,5.5826964,1
4.2220993,3.0182855,3
-0.438533,-0.3200023000000001,0
-1.6141242,-2.1536524,2
-4.0483236,6.0768147,1
-1.256989,1.1617404,0
-4.226198,6.06218,1
-0.52381647,-3.1063023,2
-1.3240504,1.4142095,0
-0.19242775,-2.9258296,2
0.05216396,-3.6266341,2
-0.3421236999999999,-0.117032,0
6.9091163,3.2950327,3
-0.1513659999999999,-0.953246,0
-3.540257,5.6397643,1
0.94900846,-3.026073,2
-0.7183354,1.67188305,0
-3.4988146,5.3678703,1
5.6044316,3.3415716,3
-3.6105928,6.1115327,1
1.7511518,-2.2402487,2
-0.0068279505,-4.074034,2
5.0997877,2.7112686999999998,3
6.217588,3.0677966999999997,3
-4.2285833,6.91778,1
0.425663,-2.1836858,2
8.623423,3.831336,3
-2.675197,-1.0228474,2
2.236493,-1.2748768,3
-1.0873445,-2.5460696,2
-1.1346695000000002,0.7313054999999999,0
3.3887862999999996,1.40000045,3
1.3023996,-2.6209445,2
-1.0737595999999998,0.9206021,0
-0.34599173,-3.5967867,2
-1.652751,1.95681816,0
-0.7998466,2.7956152000000003,0
-3.666129,5.7353363,1
-0.9067907,0.9598633,0
-3.246418,4.6222768,1
-0.4376926000000001,2.10380173,0
-2.2933416,2.2798357,1
-1.3175824,1.316917,0
-0.686863,1.2905245,0
0.5814173,-3.4246876,2
-0.9356823,0.742564,0
-3.398964,4.381433,1
3.14891,2.1595111,3
4.9376674,3.2659211,3
-2.0966115,0.0593817999999999,1
2.0655107,-1.2404828,3
-1.0752385,-2.864668,2
-4.0006685,6.299255,1
-2.6390672,0.7099874,1
2.3387666,0.4176008,3
-3.7120318,5.8619366,1
-1.3803519999999998,0.8787048,0
0.16824484,-3.9188018,2
-0.25100613,-3.5931585,2
-3.441758,2.001927,1
2.085287,-0.034467500000000095,3
0.14128304,-3.837347,2
5.8130155,3.6050174,3
0.65615845,-3.463623,2
5.3780894,3.0612019999999998,3
-2.7681146,4.3815265,1
2.4828978,-1.8465285,2
1.7242731999999998,1.19546127,3
-0.3070451999999999,2.71498919,0
0.07918954,-3.6796126,2
-3.4303951,5.699066,1
1.0350797,-3.7767751,2
-0.362927,-0.2612266999999999,0
-2.340321,2.9993155,0
-0.8053243000000001,2.3582151,0
-1.1095492999999998,0.6177029999999999,0
-0.0570749999999999,3.1752312,0
-1.2385182,1.59428144,0
-3.9030209,5.384595,1
6.3974843,3.6767368,3
0.8484049,-4.585345,2
-0.27256632,-3.5972378,2
-3.496426,2.32192564,1
-3.4168231,5.544661,1
-1.3916504,-1.4055775,2
-1.4539464,1.0497216,0
-1.0191952999999998,1.8390635,0
-0.8514793,0.2587788,0
-3.6572852,6.1192555,1
-2.6788936,-0.32805836,2
2.2821116,-1.8744684,2
-0.06864858,-3.5322292,2
5.6143928,2.7202871,3
-0.067246914,-3.025487,2
-3.3736851,4.536550500000001,1
-0.8134863000000001,0.2760365,0
6.598106,3.0259583,3
-0.6431991,-3.1105957,2
-1.5150733,-2.0143714,2
1.4581048,-2.7732482,2
-3.7002068,5.282537,1
-3.1958146,1.63306546,1
-3.9283452,3.899874,1
2.0517387,-2.559832,2
-2.743795,0.88816005,1
1.9187796,-1.2388419,2
-3.2362432,5.4019523,1
-3.773655,5.417182,1
-0.6737664000000001,1.3687885,0
-3.4335876,5.2809653,1
-3.271491,4.746862,1
3.8110003,0.03410232,2
0.26065683,-3.841554,2
-0.99200058,4.698985,3
-0.9406965,0.6365864000000001,0
-1.6557136,1.8813875,0
0.33286452,-3.7486472,2
-1.2017030000000002,0.8303376,0
0.6339146,1.7991468,0
4.065435,1.8045019,3
-1.8495297,-1.7625605,2
0.57689595,-3.7814,2
5.4238944,3.2104456,3
-3.9969752,4.5849404,1
-2.6213608,0.58231103,1
-1.5873651999999998,1.66238874,0
-0.968126,3.1777973,0
-3.9434261,4.6069646,1
6.0130343,3.4149799,3
-3.7793136,3.2522686,1
0.41737413,-3.801205,2
-0.21288252,-3.6834738,2
-1.3849282,1.4612834,0
-3.372974,5.6635447,1
-2.8972864,3.1352024,1
0.09621799,-3.7421482,2
6.2693677,3.6102479,3
-3.7905397,2.8762472,1
-0.3387891999999999,2.547765017,0
-1.2900064000000002,0.9144636,0
0.2062757,-3.6700256,2
-3.1684265,3.2706742,1
4.441368,-0.28902614,2
2.745112,-2.9896972,2
6.215585,3.3132911,3
-0.6893351999999999,2.83161414,0
-1.4417536000000002,1.3950511,0
-3.14642,4.663441199999999,1
-2.513708,0.4174987999999999,1
-3.2606091,3.6302884,1
-0.4057695999999999,1.6863473,0
-1.5588853,1.5667748,0
-3.2862248,5.5331874,1
-1.6025455,-2.1128902,2
-2.406293,2.401041,2
2.7434263,-2.1319318,2
-4.016534,3.4304879,1
6.8757443,3.1237559,3
2.201561,-1.5753546,2
-3.457337,5.4216304,1
-1.4619445999999998,1.4299375,0
2.8603363,0.8130085,3
-3.3364143,3.8944504,1
-0.0099148,-1.1203827999999998,0
-0.8871591999999999,0.1755067999999999,0
-0.07519829,-3.686434,2
-0.6729126000000001,1.82506627,0
5.3425994,3.3172848,3
-1.5458881999999998,1.87059134,0
6.004826,2.8773618,3
-3.3839235,4.9446487,1
-0.7092955000000001,0.9622904,0
-0.03614402,-3.612228,2
-3.4866042,5.169201,1
-0.52179193,3.1228673000000002,3
-0.6349720999999999,0.0515856999999999,0
-1.2999632,1.2071044,0
-1.9161339,0.7969358,2
-3.3362932,1.79208338,1
-3.5712993,5.914856,1
6.042464,3.4632707,3
3.1692175999999996,1.61086929,3
-1.0326842,-2.6316457,2
-0.015394211,-3.5291536,2
0.32936168,-3.9034998,2
-0.9437311,0.6010373,0
-0.7655253,2.3829543600000003,0
7.6817779999999996,4.078302900000001,3
-3.3739328,5.1159596,1


==> figures/esoteric/pca/acdc/Base_esoteric_depth_0_pca.csv <==
PC1,PC2,label
-2.3006067,-3.460055,1
6.6676903,-1.110178,3
8.45134,-1.1633954,3
-0.04435146,2.6722965,2
-0.65453905,2.3781614,3
5.4072886,-0.85723805,3
-2.5098968,-4.0236163,1
-1.7647903,-0.15824082,0
4.5949783,-0.51697457,3
-2.5884361,0.23518464,2
-1.6413507,-0.05236262,0
-2.1134906,-2.9739263,1
-0.21025825,0.84971714,0
-2.8481307,-5.039614,1
0.6659061,2.8594813,3
-1.3290739,-0.017167866,0
-1.7183774,-0.46246895,0
-2.04219,-0.5618626,0
0.20058286,0.06766726,0
-1.5435102,1.8802811,2
-2.1074114,-2.1809988,0
5.889188,-0.70488894,3
-0.5921806,4.554682,2
-0.64094526,3.2151272,2
-1.9387425,-2.642389,1
-2.5543032,-3.8121974,1
4.325683,-0.8134675,3
-1.6327386,0.1337541,1
-1.8598206,-2.0689073,2
-1.0817733,3.871195,2
-1.602962,0.672311,0
-1.9224308,0.33955598,0
7.1390786,-1.0260432,3
-1.5850244,0.0042876005,0
5.903108,-0.92765033,3
-1.6695853,-0.44169578,0
-2.8756578,-5.0887847,1
0.78801644,3.8901634,3
0.8725072,1.8133633,2
-2.6636167,-4.426172,3
-0.9045375,2.0678308,3
7.778665,-1.3220143,3
-2.080667,-2.9680257,1
-2.2270856,-3.2693646,1
-2.5815678,-0.47327426,2
-1.4655929,2.2216597,2
0.3987323,3.2623382,2
0.6623745,3.7803197,2
-1.6523147,1.4620054,0
10.418753,-1.7400837,3
-1.9265227,-0.81627274,1
8.936995,-1.5022391,3
8.020372,-1.0802109,3
-1.9703461,0.6960801,1
-1.5175974,-0.27901945,0
-2.2151766,-3.1590405,1
-0.53830534,3.596256,2
5.884885,-0.9611939,3
-0.05495137,1.1864153,0
0.5905299,2.830993,3
-1.5233984,1.8234756,3
0.734738,4.2450595,2
-2.1024132,-1.5247097,2
-2.5157936,2.027752,2
-1.7985731,0.2934049,2
-0.5168845,2.398201,2
-2.5814075,-4.585012,1
-2.5480947,-1.766021,1
-1.9795594,-1.3417237,1
-1.6523676,0.16543531,2
9.7313,-1.6289183,3
0.37280905,3.161226,2
2.4523463,2.7815762,0
1.0399646,3.2654946,2
-2.142222,-2.7695243,1
0.16851223,3.8564172,2
7.324242,-1.1696569,3
-3.0432138,-3.3786018,1
-2.1436434,2.4541588,2
3.2915125,-0.7313739,3
-2.5024543,-3.7978613,1
-1.1074331,3.4414296,2
-2.5503297,-2.8404837,1
-1.906597,0.56347156,0
-1.6776073,0.60277605,1
-1.5257242,0.6474428,0
-1.8381733,-0.13165316,1
-1.3887467,-0.17384812,1
-2.0529444,-0.7782942,0
-1.6006255,1.7518939,2
-1.9930048,-0.23382238,1
-1.8171483,0.38936085,0
-1.6385456,0.10005827,0
-2.0762343,-2.9653268,1
-2.6233292,-4.0199127,1
1.6388838,3.823201,0
4.495734,-0.4951013,3
-1.7896558,0.05011776,0
-1.2112019,3.7366068,2
-2.580429,-4.167454,1
6.502732,-0.9669149,3
-1.3588545,3.9180448,2
-1.5815654,1.9144533,0
-2.060792,-2.8569324,1
-0.9976741,-0.30555502,0
-1.7523935,-0.72685444,3
0.7347981,3.7533937,3
1.2933097,3.2203114,2
-2.111044,-3.069513,1
-1.5015454,-0.1639204,0
-2.3943672,0.36223477,2
-2.3783875,-1.7951415,1
-1.4549804,1.0831205,0
-1.5799849,0.4480909,0
2.1674123,0.8365891,3
-1.3269289,3.8641899,2
-1.6247321,-0.17073625,0
-1.5616441,0.5431128,0
-2.2276988,-1.0989586,1
7.9857135,-1.0281503,3
0.74177945,2.1816247,0
6.123399,-0.89522886,3
-1.8474779,0.14224645,0
2.7743573,0.6425498,2
-1.477993,0.11777829,0
-2.3977296,-3.6095889,1
-2.105773,-3.0508385,1
-1.5115457,0.16255155,0
-1.0711035,2.260957,2
-0.559181,2.54187,3
-1.279643,1.398712,0
5.5083027,-0.8578094,3
-1.0150561,3.8668158,2
-1.6933858,1.2907566,3
0.9396149,4.2963295,2
-0.27463472,1.7461667,3
-1.6042892,-0.05855897,1
-1.5492072,-0.7363198,1
-1.7000234,0.6929313,0
-1.0877913,-0.2345511,2
-1.4726167,-0.4316776,1
-1.8950323,1.1080066,2
-2.2100992,-2.6520388,1
-1.3566091,2.0144928,2
-2.395902,-3.894234,1
-1.4869232,0.1412374,0
-1.6340938,0.6483358,0
-1.8610424,0.9787648,1
5.754602,-0.87840915,3
-2.014731,1.2894986,2
7.289025,-1.0207812,3
-1.7673972,-0.11007503,0
0.13246512,3.232357,2
-2.074809,-2.953843,1
-2.0035353,-2.6939971,1
7.951506,-1.2933145,3
-1.7422636,-0.79883575,2
-0.93190694,4.393303,2
-1.7164521,0.2732432,2
-1.8047261,3.1698234,2
-2.178321,0.015191406,2
-2.6027236,-1.9479294,1
-1.5444072,2.775014,2
-1.7188079,-0.15981758,0
-1.8392935,-0.14028606,0
5.881849,-0.8855996,3
-1.0779229,4.062577,2
-2.0803251,-0.3419998,0
-1.7314422,0.27115053,1
-1.0843482,3.077687,2
1.2559724,2.134965,3
-2.0673528,-0.6886598,0
-2.0120797,-3.0034363,1
-2.0779395,-2.884032,1
1.4157288,3.6646092,2
-2.1053882,-3.0686255,1
9.240595,-1.4158065,3
-1.9197644,-2.6380174,1
-1.5677023,0.1643441,0
-1.9614617,-2.6401408,1
3.319323,-0.12527171,3
-1.9637425,-1.1648014,1
-1.8591346,1.3108503,1
-1.2797751,3.748215,2
2.041956,2.4779036,0
-1.4705579,3.0068727,2
-2.2493906,-2.1320274,1
-1.5108436,-0.037336916,0
4.2730618,-0.637012,3
-2.2911499,-1.7495656,1
1.9353073,1.4913461,2
-2.336379,-3.327978,1
-1.834337,-0.7838428,1
-2.4688118,-3.8448336,1
-2.2224054,-3.311253,1
-1.7171928,0.14562878,0
-1.5646405,-0.2567347,0
-1.7686036,0.6337495,2
-2.4327474,-3.9376853,1
-1.7821162,0.25342047,0
3.4765534,-0.87877166,3
4.6008487,-0.85220325,3
-2.5531693,1.6049134,2
-1.8198284,0.33395544,1
-1.6661061,2.8075764,2
-1.5850987,0.766521,0
-2.071919,-2.936458,1
-2.0075436,1.1051674,0
1.7969286,2.7377512,0
-1.8384659,0.68236727,3
-2.5965092,-1.5491309,2
-2.2225082,-2.075922,1
-2.067399,0.45449954,2
1.6055403,3.5710497,0
2.0795388,2.5646703,3
-1.902628,-0.5668422,0
-2.2195745,-2.5620816,1
-1.5578728,0.010965377,0
0.39980602,0.06360619,3
8.991966,-1.5146651,3
-1.7267146,-0.12454328,0
-2.6219125,-2.769843,1
1.2336333,2.2569418,2
-1.9962629,0.0031531453,0
-2.341137,-0.22803172,2
-2.1472826,-3.170211,1
-1.7285361,-0.30847225,0
-2.0639086,1.135086,2
-1.6648183,0.6492717,2
-2.5069509,-3.471973,1
-1.492821,0.45593226,0
-1.6309702,-0.011108369,0
4.6146173,-0.49528018,3
-1.7398701,0.6575003,0
-1.8489212,-1.3025877,2
-1.8689765,1.2717307,2
1.1650451,2.5047705,2
-2.7343836,-4.6497793,1
1.8701603,0.588957,0
9.728737,-1.6282309,3
6.2884097,-1.0128881,3
-0.8437038,3.3986957,2
-2.0684247,0.73064524,2
-2.6145601,-2.5785267,1
-0.78036845,3.194541,2
-1.9260736,-0.49405375,1
-1.7343526,0.56212825,3
-3.0943282,-3.2057054,1
-2.3606138,-3.7940161,1
2.6685119,2.434802,3
-2.0608845,-0.14259708,0
-2.7649195,-2.9907584,1
5.070138,-1.0772825,3
-1.7442849,-0.62364805,0
-2.7595925,-2.10442,1
1.2313397,3.495405,3
-0.12970573,2.6445622,3
-1.6825948,3.4116955,2
-2.1707442,-2.033527,1
-2.2275724,-3.0547986,1
-1.5588114,0.038341403,0
1.1950538,2.227641,3
1.6042507,1.7948952,3
-2.7079883,-2.4135504,1
5.5612564,-0.91786885,3
6.38777,-1.0010571,3
-1.9320366,-2.64435,1
3.159846,0.37746555,3
-1.1144973,0.38291654,0
-2.7554657,-4.7667685,1
1.7060032,3.324055,0
3.2283654,-0.88707113,3
-1.5689276,-0.39599285,0
1.8165653,2.3635406,3
-1.6550157,1.7971541,2
-1.5053439,2.623681,3
2.5254228,-0.18203542,3
-1.21296,3.0638058,2
0.4788686,3.536545,2
-0.7430787,-0.46407035,0
-1.6879356,0.7193231,0
-2.046558,0.44135737,0
-2.617648,-4.1865306,1
-1.1797603,3.1825414,2
-1.9030371,-0.14394441,1
11.3030815,-1.647087,3
-2.404466,-1.5783035,1
-2.7324538,-3.316123,1
-0.35817575,3.3640819,2
-2.149351,-3.1138608,1
0.268111,3.0721698,3
6.971423,-0.9029244,3
-1.3001205,3.3454635,2
1.061745,4.4442067,2
-1.4971714,0.22790432,0
1.5357988,2.1614523,3
-1.8106555,0.00070652366,0
1.3559778,-0.01817581,0
-1.5334342,0.3006857,0
-1.4792223,0.019368857,0
-2.0682492,-2.859564,1
2.2758162,2.9208097,3
-1.8540157,-0.6336709,1
10.491142,-1.3642474,3
-0.43570706,3.5803826,2
0.7670201,2.7553678,2
0.17924446,2.9420657,2
-0.6603534,3.049895,2
5.059663,-1.1731905,3
-2.0219805,-0.7390846,0
-1.601751,0.1891372,0
-2.0916786,-2.9242685,1
-1.5933897,-0.15341106,0
7.9085174,-1.1777982,3
-0.94008327,3.923968,2
-1.4509428,0.104511976,0
-1.9423193,-2.5973074,1
-1.8669065,-0.4281074,0
-1.772723,0.519209,0
-1.7441932,-0.7759609,0
-1.8325741,1.1727567,2
-1.5431297,0.25777835,0
3.8956275,-0.4811919,3
-1.2810206,2.7301142,2
-1.9876933,-0.034557074,1
7.324969,-1.0748789,3
-1.9124484,0.9537239,1
0.5798706,1.7234951,3
3.701601,-0.85122406,3
-0.7824635,2.3766398,3
7.299766,-1.0089393,3
-2.4320753,-1.3499333,0
-2.089827,-1.5418292,1
-1.9978472,-1.1303234,1
-1.9233809,-0.28107676,3
-1.5566168,0.0025187135,2
-1.566005,-0.23800346,0
-3.1299782,-3.9209597,1
-2.0194874,0.98947763,3
-0.96383977,3.716532,2
-2.2930565,-3.4051366,1
-1.751888,0.29044184,0
1.2663321,3.9402654,2
6.907152,-1.0303663,3
-1.1433295,2.1147053,0
4.44535,-0.6744611,3
-0.92084795,4.6478796,2
-2.4879436,-4.1539125,1
-1.1014359,3.0239205,2
-2.4342744,-2.55998,1
7.2512326,-1.088066,3
-1.4552042,0.41798997,0
0.00855422,1.8540833,3
-1.4148177,-0.21899208,3
-1.514853,-0.24183074,0
-0.8252048,2.2411225,3
5.811695,-0.8951447,3
-1.9388025,1.4393111,0
-1.4480635,2.0372307,2
0.9566312,4.467792,2
-0.2386427,1.7537936,3
7.500582,-1.2164766,3
-2.3562984,-3.8329341,1
-1.7563522,-0.84029233,1
-1.6418201,-0.23128727,3
-1.7844237,-0.27024618,0
3.2721896,-0.3923289,3
-1.7830782,-0.13549992,0
-2.1900663,-2.0059733,2
7.859798,-1.2903812,3
-1.589071,-0.025335044,1
-2.0766172,-2.9894533,1
-1.8378005,-0.6427938,0
-1.6704569,-0.008890986,1
1.3722045,4.7298207,2
-1.2872374,0.8832073,0
-1.6074041,1.2624477,3
-2.4660063,-2.3932264,1
-1.489676,1.1990583,0
-1.2455659,-0.61517143,1
-2.4009397,-0.43814096,2
0.18674731,1.3359057,0
-1.7806616,-0.7233763,0
10.067377,-1.5557643,3
-2.1884294,-1.7787032,2
-1.9847416,-0.75688326,0
-1.2657853,3.767761,2
1.2239659,4.366866,2
-0.4356327,2.762409,0
-1.608964,-0.24296317,0
-1.8013495,-0.6883749,0
12.809517,-2.141744,3
-2.3177438,-2.0948863,2
0.0039923787,2.0303538,0
1.1111305,3.4529443,3
-0.96878195,1.4713635,0
-2.1293516,-3.2378297,1
-1.6073846,-0.36191657,0
-2.1039724,-2.8413596,1
6.5126953,-0.92172074,3
-1.7093723,-0.12791288,0
-1.5909945,-0.093444884,0
-1.3357308,1.8159341,2
-2.3117332,-1.9255438,1
-1.270332,4.281164,2
-2.4919407,-4.0524354,1
-1.7481778,0.7046687,3
0.11914861,1.8680979,0
-2.3473434,0.9267765,2
-1.6247839,0.20827398,0
1.3186781,1.3497839,2
1.6756446,2.4234207,2
-1.4324429,3.3868332,2
-1.7170862,1.1581255,3
-1.8179444,-0.41863748,0
-1.7032443,0.2542004,1
5.491477,-0.89454746,3
-1.8367125,3.003698,2
5.3727345,-0.7210363,3
1.5509417,3.6608136,2
-2.582765,-2.7557955,1
-2.515334,-3.9333098,1
-2.1251848,-0.5569376,0
0.3856851,4.420625,2
-1.1443214,3.2618997,2
-1.8106679,-0.44990692,0
-2.2794137,-3.5335767,1
-1.9529104,1.2547717,2
-1.9469267,-2.636781,1
7.0106597,-1.1577952,3
7.344257,-1.1768869,3
-1.6142206,0.44838142,2
5.40896,-0.83569145,3
-1.897513,-0.39955893,0
-2.0992384,-1.081508,1
-2.9956484,-3.1823618,2
9.675001,-1.5922304,3
-2.0274506,-0.6409701,0
0.78049064,3.350434,2
-1.7183347,0.015602559,0
3.7389865,-0.36847112,3
13.241688,-1.9796476,3
-1.8379941,1.237459,1
0.92986584,3.996695,2
5.9576344,-0.9198936,3
-1.8233172,1.579939,3
-1.2326782,0.18385327,0
-0.7618511,3.0316541,2
-1.9050188,0.5183677,0
-2.6935627,-3.1129076,1
-1.8269972,1.4719645,0
-1.8992541,-0.21059313,0
-2.1100185,0.88660073,2
-0.99344003,0.047974944,0
-1.8813398,0.22192094,0
0.47646737,2.4363754,2
-0.92674994,-0.30073026,0
1.0099555,2.9986193,2
-1.217258,3.8503768,2
-1.7375474,0.11940172,1
-2.6606812,-4.731739,1
-1.8555423,-0.42255333,0
9.925558,-1.4133319,3
-1.4963565,0.1522845,0
-1.581795,0.35047135,0
7.0538526,-1.142674,3
-1.2711525,0.07808326,0
6.846627,-1.1592265,3
7.3598228,-1.1110841,3
-0.94919133,2.7743256,2
-1.775888,2.699813,2
6.539109,-0.97003007,3
-2.23601,-3.3062272,1
-2.5978427,-3.781697,1
-2.471059,-2.4314919,1
-0.777932,3.2894254,3
-1.2880428,-0.30324152,1
4.610616,-0.9136627,3
6.091337,-1.1332147,3
-1.7562733,1.612955,2
-1.7862136,-0.25720552,1
-1.4093584,1.1878952,2
-2.0118842,-0.5562333,1
7.111167,-1.0331137,3
-1.6497217,-0.06818074,3
-1.6338983,-0.32891408,0
-2.2194235,-2.6654189,1
-1.5997689,1.0183232,3
9.996149,-1.575806,3
-1.8628194,-0.3264703,0
0.9313444,2.186151,2
1.1861537,2.3284342,2
0.8590499,4.136129,2
-2.5425556,-2.0276508,1
-1.3807676,0.10152437,0
-1.7403078,0.84958804,0
-1.9953724,-2.8608704,1
-0.27663648,2.0376816,3
-2.3835459,-1.6371174,1
-0.25705314,2.2051446,0


==> figures/esoteric/pca/acdc/MixUp_AFA_esoteric_depth_0_pca.csv <==
PC1,PC2,label
3.2198951,1.7553842,1
-4.536422,3.2047465,3
-1.5751865999999999,-0.3140923,0
2.6029904,1.1709964,1
-1.27840108,2.5755205,0
3.2621775,2.1747403,1
-1.052275956,-1.3691132000000001,0
4.3596563,2.4280145,1
2.9620752,1.2019038,1
-2.9154031,2.955052,3
-3.282634,2.0979621,3
4.2528543,2.3230126,1
-1.149094,-3.3715718,2
-0.16259029999999997,-0.24439750000000005,0
-2.1866863,1.6485698,3
-3.7277207,2.5273178,3
-1.5106053,-3.002543,2
-3.2903056,2.432213,3
-1.9776986,-2.9099374,2
-1.9149663,-4.1216264,2
3.8214884,1.6513813,1
1.870186,0.5840977,2
-0.53203523,-2.4993093,2
-1.8212163,-3.4327855,2
2.5732975,0.9383499,1
-1.5657501,-3.9027011,2
3.8940365,1.8087189,1
-2.5371034,0.17728138,3
-3.4208884,1.9695437,3
0.9804344,0.3905759,0
-0.33915466000000005,-0.5387685,0
1.3459258,0.23448879,1
-0.39021134,1.068531156,0
-4.717516,2.3386905,3
-0.5230828000000001,1.17177308,0
1.2498665,0.37746662,2
-2.2159889,2.6557355,3
-2.6692624,2.7758121,3
-0.25716950000000005,0.87665522,0
-2.908603,2.2248335,3
2.7073305,0.46355718,1
-2.406499,-2.672696,2
-0.001344299999999965,-0.4036550000000001,0
3.1884139,1.36953,1
-4.255072,3.080033,3
-0.57868934,-2.986334,2
-4.0075884,3.6014898,3
-1.065473,-2.7557776,2
-0.20481859999999996,-0.6994057,0
2.861115,1.0879498,1
0.37577784,-1.4348557,2
-3.824627,2.5844343,3
-1.2961258,-3.523781,2
-0.29873570000000005,-0.4519677,0
-3.0891376,2.1680744,3
-1.0510191,-3.2880313,2
-0.9983196,-3.231858,2
-0.21031999999999995,-0.15639230000000004,0
-2.7243109,0.73809963,2
0.11231039999999992,0.60414168,0
-2.5766664,2.6143897,3
-1.0697372,-3.0186832,2
-0.19569224,-2.914176,2
3.4924765,1.6034319,1
-2.648558,2.7692668,3
1.941563,0.21629852,1
-1.2688211,-3.6293955,2
1.8946949,0.24456209,1
-1.1381938,-3.4802206,2
2.0012298,1.6675358,1
-3.0605485,2.1141305,3
-2.3377876,-1.36722,2
-0.99358046,-2.8742974,2
2.5493193,1.3929467,1
-0.47590148,-2.1875935,2
3.1493926,1.3791976,1
-0.05202969999999996,0.8209075299999999,0
3.755369,2.3289213,1
3.0023565,1.7388353,1
-2.8164027,2.513518,3
-2.9888752,2.3148074,3
-2.769403,2.07772,3
-2.3532538,-3.3929234,2
2.2662039,0.47217923,1
-3.0299633,2.4759765,3
0.5999958999999999,-0.3453432000000001,0
-0.5054508,-0.2812694,0
2.9465325,1.2410624,1
-1.1253835,-3.368391,2
1.1816249,-1.2605628,2
0.06450090000000008,0.2121765,0
1.8728243,0.43846864,1
-1.0900818,-3.0815215,2
-3.5928202,-1.2289869,2
-2.0631762,2.2149205,3
-0.99396527,-2.5006816,2
2.3547268,1.4698918,1
3.6683095,1.4410033,1
-0.5655443,-0.7749265000000001,0
-0.45726442,-2.982139,2
2.853982,1.4910431,1
-3.3490229,3.1521573,3
-1.217832,-3.4614532,2
-1.766793,-1.2960196,2
-1.6801739,-3.5760956,2
-2.8313336,2.5659897,3
-0.5172660600000001,-0.9858,0
-0.7294992,-2.364409,2
-2.6614423,2.8091161,3
-0.51180542,0.36465377,0
-1.7256987000000001,-2.4732425,0
-1.0637889,-3.030891,2
3.2253122,1.8566291,1
0.088351965,-1.5767682,2
-0.76793516,-3.1572125,2
0.20653309999999991,-0.09000439999999998,0
0.035486817,-2.709904,2
-1.5216012,-3.5898256,2
2.3721118,0.9586342,1
-2.4931424,2.4286513,3
-4.8683133,2.6962025,3
-2.4632537,1.4878886,3
-1.1370909,-3.3410072,2
-2.8775296,2.7210443,3
-1.3514345,-3.6127915,2
-3.0219467,2.4707458,3
-3.19486,3.8513496,3
3.282255,1.3780527,1
-0.13315880000000002,-0.6094465,0
3.819518,1.8379939,1
-0.6079651699999999,-0.8451347,0
0.48360040000000004,0.3178599,0
-2.8250706,1.9243822,3
-3.2541482,2.7021852,3
-0.73979902,2.1058681,0
-2.2836773,2.9527092,3
2.7993202,0.11871487,1
-1.8531315,-3.4145715,2
-0.33410569999999995,-0.10916189999999992,0
0.329299,-0.013831399999999938,0
2.7419078,1.3127351,1
-0.6723403,1.10104442,0
3.5746958,1.7733502,1
0.12195709,-2.8788364,2
-2.552851,-2.7714832,2
-2.666203,2.459755,3
3.6183212,1.3591607,1
1.0611727,-0.536036,1
-0.83919644,-2.8357136,2
2.3649518,0.66314477,1
-0.2315184,-0.4055078000000001,0
-1.1552383,-1.1308196,2
-0.28334550000000003,-0.3475516999999999,0
-2.7420962,1.0605109,3
-0.20449569999999995,0.27990305000000004,0
-0.2741616,0.016916900000000012,0
3.11346,1.493223,1
2.8674417,2.217916,1
-1.7297845,-3.2448647,2
-3.0557833,2.718768,3
-1.116989,-3.539989,2
-0.3865555,-2.730134,2
-4.34916,3.0488708,3
1.6809409,0.09600437,1
0.4245285999999999,-0.2509812,0
3.0803874,1.4325202,1
-0.54030955,2.9075341,0
3.7720952,1.9510028,1
-3.1501667,2.3776438,3
-3.412774,1.2263601,3
-2.6843462,2.609614,3
3.1336117,1.4219384,1
-1.4460702,-2.5639791,3
0.4035470000000001,0.19993110000000003,0
-1.8968556,-2.6695147,2
-0.13126349999999998,-0.5211049999999999,0
-2.291273,-1.3743675,3
-3.2966514,1.3295839,3
-3.033297,2.7863302,3
-3.1050425,2.6433527,3
-2.8157766,2.1190639,3
-1.6708333,-3.0863543,2
3.0196474,1.4468789,1
-0.71303666,-3.1528277,2
-2.5481339,-0.65654325,3
0.5066564,0.62941802,0
-0.028699517,-2.8796992,2
-1.3955901,-3.2796664,2
0.125494,0.8255145,0
-0.17596703999999996,0.03575220000000001,0
3.9613247,2.1668427,1
2.871828,1.5922754,1
-0.9285209,-2.710646,2
-3.4782844,3.6343505,3
-3.004956,0.6996718,2
-2.993681,2.4694371,3
-3.3358195,2.91135,3
-0.953441,-2.9166496,2
0.72356147,0.2216143,1
1.3866776,0.66323394,1
-0.60611916,-0.1916408999999999,0
1.281174,-0.043787003,1
-0.56101227,-0.5275742999999999,0
-3.3110685,2.4564006,3
-1.5915792,-2.496558,2
2.5020561,1.1776145,1
-1.1752108,-2.6820257,2
-0.67868564,1.5522174,0
2.2223802,0.66250306,1
-2.665732,2.499598,3
2.9340765,1.305376,1
-3.1842067,2.106504,3
-0.7169429700000001,-0.6477537,0
-0.6066591,-0.7380426,0
3.5954995,1.8539045,1
-3.4552784,-2.0905519,3
3.9710162,1.7196772,1
0.23273169999999999,-0.1112972000000001,0
1.9621801,1.7815921,1
3.2382824,1.6078868,1
-0.32676804,-2.890342,2
0.21783979999999992,0.5563136,0
-2.9702332,-2.9096305,2
3.419258,0.872024,1
3.5500507,1.6937866,1
-0.32814348,-2.9068837,2
-3.4336963,1.7297685,3
-1.5924551,2.3251436,2
-0.25732327,-2.2536294,2
-2.1759148,-3.7717137,2
0.1452085999999999,-0.12004100000000006,0
3.6952827,1.9924176,1
3.518891,1.716795,1
-1.7151558,-2.4882274,2
2.9481544,0.5564799,1
-2.5643198,2.5425234,3
-3.0940847,1.7299597,3
-2.6347322,2.8004322,3
-0.73393416,0.55302367,0
-0.35981034999999995,0.7953791,0
2.8521,2.4161396,1
2.3432117,1.0266712,1
-2.7801516,-1.5037893,3
1.6056077,-0.18720263,1
-3.0797205,2.2995512,3
-3.1035635,2.4039261,3
-2.588769,2.9971046,3
-0.19374270000000005,-0.03453229999999996,0
-0.40897273999999995,-0.5613637,0
-2.6276302,2.0702972,3
-1.412597,-2.8988507,2
-0.63531613,-2.9831214,2
-1.7357445,-3.4886212,2
1.8745528,-0.24231553,3
-0.63675904,-2.4881349,2
3.9946082,1.8653932,1
-4.3056164,3.7290819,3
-1.0987546,-3.536912,2
-0.14930664999999999,0.004705370000000042,0
-1.3707448,-2.8183856,2
3.8010068,1.9066701,1
1.7019453,0.5475567,2
-2.9211986,2.2925944,3
3.5045218,1.316421,1
-3.832254,1.7117221,3
0.6888436,0.06638690000000003,0
-2.1836796,-1.4662648,3
0.44144249999999996,0.17219980000000001,0
-0.5831646,-3.0344007,2
-1.4829257,2.4841118,3
-2.9917629,-0.51973414,3
-0.14792925,-0.1392876999999999,0
-4.321417,0.22333974,3
-1.1982669,-3.042147,2
3.0261595,1.0808156,1
3.472954,1.4477866,1
-1.5813429,-3.0640488,2
-1.36562526,-2.0765867,0
-0.83460954,-1.6896033,0
1.0384012,-1.8180635,2
0.5045907000000001,0.9174763,0
-0.9994149,-3.2832177,2
-0.77099955,-2.679464,2
0.34311249999999993,-0.1690235,0
-2.185674,1.6187246,3
-3.1068819,2.4456751,3
0.6945570999999999,0.055158200000000046,0
-1.0776547,-3.770582,2
-4.6184115,3.447809,3
-0.7397435,-3.0508156,2
-0.07317436,-0.9890328,3
3.5663106,1.792532,1
1.7922069,1.1688178,1
3.4633381,1.3088517,1
1.8319962,2.074965,1
-0.42535758,-2.8875124,2
-0.56627983,-0.8500226,0
-4.161786,2.4801943,3
2.0169623,0.7144106,1
-0.4615359,-0.7058651,0
-0.34239390000000003,0.42797005,0
4.315503,2.2677886,1
-3.20678,2.1770859,3
-2.4897768,1.6379018,3
3.8672245,1.8870285,1
3.751287,1.7624683,1
0.23932353,-2.9256423,2
2.831279,1.4456303,1
-2.5728698,2.2755556,3
-2.9064667,-0.50286233,3
-1.8047009,2.6085625,3
-2.45534,3.2189467,3
-1.4116833,-3.4992027,2
1.8271760000000001,1.5376416000000002,0
-4.3574853,3.2040215,3
-0.532844,-0.850039,0
-3.163671,2.5208368,3
0.016747415,-2.082239,2
-2.981191,3.8702238,3
-2.4139295,2.212192,3
2.266315,1.1124301,1
2.9528027,0.9252377,1
-1.3117242,-2.8725057,2
-0.13463290000000006,0.34632415000000005,0
3.1329703,1.8333142,1
-2.591137,2.4159827,3
2.8243043,1.6413646,1
-3.1088922,2.1809888,3
-0.24841343999999999,-0.38511249999999997,0
2.410725,1.5424163,1
3.5705996,2.228142,1
3.6050491,1.3241053,1
-0.6705378,-2.7177925,2
2.2257967,0.08310217,1
-0.5294255999999999,-0.1813142000000001,0
0.7588788,1.5511331,0
-0.3458267,-2.8753164,2
-0.21567583,0.9058646,0
-0.2501294,-2.5686398,2
-3.7086205,2.4123423,3
3.5437214,1.647804,1
1.7620566,-1.3306878,2
-0.7682184,-3.4810276,2
-3.3608034,2.8178756,3
-0.11439560000000004,-0.08958130000000009,0
0.10666010000000004,-0.010256000000000043,0
-0.3265882,-0.09716400000000003,0
3.404924,1.5004597,1
-1.132813,-2.5151012,2
-0.8487233,-2.598891,2
3.3027837,1.6631744,1
3.3156786,1.6122491,1
3.3392444,1.5785596,1
3.9756522,1.9426193,1
2.51832,1.1278098,1
2.9393966,1.4669166,1
3.2363005,1.2943726,1
-0.79396719,-1.1182181999999998,0
0.004195600000000077,0.50422558,0
-1.3180926,-3.04819,2
3.2774456,1.1877832,1
2.3658514,2.0249748,1
3.3413355,1.6572051,1
-1.4762874,-3.4472368,2
2.5060043,1.5976701,1
-2.179495,-3.4250348,2
3.859296,2.2240803,1
-2.8271272,0.18449014,3
3.4616365,1.671181,1
0.1334572999999999,-0.29007099999999997,0
-1.6559622,-3.7088237,2
-1.5706027,-2.0019143,2
-0.9979202151,-0.05417610000000006,0
-0.1409216,-2.9211333,2
-2.8874211,2.7714255,3
-3.847396,3.1766064,3
3.0811265,1.3257308,1
-0.06810129,-1.7787857,2
-2.5225575,-0.41928074,3
0.22008340000000004,0.25941709999999996,0
-2.1499438,-1.8901582,3
-4.7808065,1.8311803,3
-2.9064944,-0.11190343,3
-1.2395863,-0.0910458999999999,0
-1.4056194,-3.618934,2
-0.80089411,-0.7692995,0
-1.5697193,-3.623782,2
-3.2412915,2.6274838,3
0.08406204,-1.8820875,2
-4.1258383,1.5564034,3
-4.3441925,3.2913516,3
2.354187,1.0970848,1
-1.4596837,-3.1765604,2
-2.2662175,2.7359548,3
-0.30777639999999995,0.7204092,0
-0.7345334,-3.0785453,2
-0.12473184,0.2776422,3
2.9833436,1.2776854,1
1.2305706,1.53974575,0
-2.3947814,-1.4486187,3
-1.2592382,-2.7748716,2
0.5757132,0.11357609999999996,0
-0.059288499999999966,-0.20463319999999996,0
-0.42456150000000004,-0.030372899999999925,0
3.4798992,1.404654,1
-0.76380077,-0.9900443999999999,0
3.3887317,1.7827318,1
-0.60367018,-0.8940489,0
-1.8910518,-1.7494404,3
-0.40404063,0.41119914999999996,0
3.2162871,1.5903571,1
-0.1792072,0.15747005000000003,0
-2.8653257,2.6048985,3
-4.5232124,2.3309598,3
-0.23954743,0.31999999999999995,0
3.282266,1.4880865,1
-0.16543156000000003,-0.47342799999999996,0
-0.71888885,-1.1852436000000002,0
2.3763866,1.5207727,1
0.5722575000000001,-0.01322650000000003,0
1.3456804,-1.6314077,2
-0.34567665999999997,-0.7812387999999999,0
-0.24250716000000005,-0.15394930000000007,0
1.7182627,1.2886729,1
-2.051761,-3.9885933,2
-2.3516493,2.9820416,3
-1.1934704,-3.1594937,2
0.9347768,-1.614337,2
-0.9368658,-3.2477121,2
-1.6784964,-3.6419196,2
-2.7953737,2.214804,3
-4.103015,-1.1210048,3
3.5579276,1.568166,1
1.9356568,0.26420075,1
-0.6826209400000001,-0.9569023000000001,0
3.353509,1.6584508,1
-2.462171,2.2661028,3
-0.5445947600000001,-1.0600619999999998,0
-2.638553,2.4192,3
-0.2874207,-2.86338,2
-1.0049784,-3.4171212,2
2.0696218,1.6259565,1
-3.0956407,2.5370786,3
-0.74622285,-2.8842344,2
-0.06283784,-2.6932209,2
-4.4377966,3.2620294,3
-1.5492449,-2.6876543,2
-3.365914,4.0067716,3
2.6390789,2.0134795,1
3.4547713,0.58185834,1
-1.9715044,-2.5667965,2
0.15219629999999995,-0.14705959999999996,0
1.5685211,1.5096836,1
-0.28860189999999997,1.6794625,0
3.6711776,1.934289,1
-2.2566378,2.6857316,3
-0.07391602,-2.2101948,2
0.5073742000000001,-0.1270833,0
-0.49797539999999996,-0.5756361000000001,0
-2.9492006,2.5091183,3
-0.051710840000000036,0.4618734,0
-3.313652,2.6104193,3
-0.6276334,0.39363515000000004,0
0.7957476,0.40746087,1
3.9016578,1.8149984,1
-0.45644510000000005,-0.776526,0
3.1195886,1.8124268,1
-2.6807609,2.8097265,3
-1.7712231,-3.485622,2
1.5615577,0.20210904,1
-3.0949802,2.6074855,3
2.6422455,0.9341839,1
-0.34752303,-2.3582034,2
-1.3540958,-2.1962438,2
3.213865,1.4639702,1
0.12492883,-1.6751015,2
2.9571698,0.94640344,1
1.0745748,-2.6189094,2
-1.4617188,-3.5098345,2
3.3827982,1.5889509,1
-1.15576279,-1.656278,0
0.6922623999999999,0.35648245,0
-2.2879248,2.1323464,3
-1.8968041,-3.4356093,2
-0.75544477,-0.7655637,0
-0.23638380000000003,0.7798894000000001,0
-2.561721,2.6638803,3
-1.4301665,-3.4759185,2
3.421132,1.7872317,1
3.6947234,1.9239919,1
-0.6096241499999999,-0.6667605999999999,0
0.08299625,-2.835764,2
3.44882,1.6852894,1
-1.4201047,-3.2834923,2
1.1717597999999998,0.4686949,0
-2.911455,2.8489227,3
-2.0293117,-3.9561834,2
-3.0549119,2.8603592,3
-2.864143,2.3999572,3
-3.0921423,2.4021015,3


==> figures/esoteric/pca/acdc/MixUp_esoteric_depth_0_pca.csv <==
PC1,PC2,label
-0.7596368,-0.15580419,3
1.9413799,0.72190404,2
-1.4253696,0.84579146,0
-1.038619,-2.0126705,1
-1.102598,-2.8443916,1
-0.1378429,-1.0807348,1
0.06752205,0.6683471,0
5.790129,0.27360734,2
-0.7628845,0.71740663,0
-0.070533276,1.18769163,0
-2.6248112,3.1458042,3
3.4243689,0.3279113,2
-1.9290935,2.7850325,3
4.811398,0.8441416,2
-1.442707,0.2667577000000001,0
-1.0241258,-3.1227093,1
-1.9977775,3.0158594,3
3.6162467,0.5575255,2
-1.9915502,1.03593272,0
5.580407,0.49313363,2
-1.390873,-1.6582764,1
3.22863,2.0537307,3
-0.99122036,-3.7545686,1
3.1203103,-0.17791158,2
0.50452423,-0.55480295,2
0.9034015,-1.0557184,1
-1.4439678,-0.004651500000000031,0
-0.03958893,1.51390031,0
-3.1508675,1.5481501,3
-0.6440028,0.41078799999999993,0
-2.2826633,2.3470523,3
2.6981502,0.58737004,2
-1.1006086,-2.887803,1
-0.9729802,-2.4035661,1
-1.1195526,-2.817598,1
-1.1205347,0.5686125,0
-0.73493814,2.5790234,3
5.3907604,0.3876362,2
3.5761008,0.20390752,2
-0.97744,-2.4805112,1
4.458387,0.19230625,2
-1.1018088,0.4405338999999999,0
4.6887083,0.69776654,2
0.42570794,0.70410883,0
4.2877755,0.73692167,2
-2.418625,1.82294312,0
2.2308898,0.6658168,2
-1.2654002,-1.5287385,1
4.309507,0.59143174,2
-0.7927434,1.1200902,0
-1.8740453,2.67602,3
-0.9633424,-1.7253518,1
-1.084357,0.04935920000000005,0
2.876186,0.9861125,3
-2.0163035,2.7567098,3
-0.62362957,0.54308337,0
1.6486548,0.10960451,2
2.1180096,0.5759897,3
-0.87220305,-2.980092,1
-1.2753049,3.032763,3
2.9601583,0.2838016,2
2.96561,1.1651145,3
4.189414,0.27187124,2
-1.2105259,0.8973059,0
-2.113078,3.0577133,3
4.606665,0.41165742,2
-1.268828,0.88391054,0
-1.6027722,3.3867075,3
-1.6945808,3.42616,3
1.1892115,-2.2376974,2
5.345616,0.49645683,2
2.0544205,1.4299294,3
-2.6921372,3.026867,3
0.58157504,-0.5536387,2
-0.5685491,0.7904737,0
-2.9041677,3.1029468,3
-1.4303946,3.1215572,3
1.0306643,0.87533337,0
-1.1660008,3.0221834,3
-0.68675697,-2.4642582,2
-0.9172756,-2.9292831,1
-0.80611634,-3.5379856,1
-0.54356086,-1.1841849,1
-1.4422505,-0.8810322,1
2.1204252,0.95178914,3
-0.73898864,1.06693938,0
0.026818037,3.352707,3
-1.4226426,-1.6876106,1
-2.0471985,3.1997802,3
-1.6095198,1.14131132,0
-2.5558534,2.9866893,3
-2.3417668,3.083222,3
-1.0915772,-3.751752,1
0.22543418,2.6772897,3
0.20296443,-0.6784382,3
4.76291,1.4286406,2
3.8565798,-0.67967194,2
0.76831686,0.5732713,0
5.49453,0.8010448,2
-1.3406497,2.6040614,3
-1.1264257,-1.263589,2
5.5710626,0.43525842,2
-1.1672192,-2.7407913,1
-2.2269902,3.525275,3
-2.3081622,2.344069,3
-1.6537981,-0.01599320000000004,0
-0.58158493,-1.1005831,1
-2.4187493,2.812977,3
-2.2058167,3.4043665,3
-3.31134,3.2468746,3
4.2128315,0.37164536,2
-0.8834204,-2.7280507,1
-1.8533545,2.552946,3
2.5278544,0.64429796,2
1.1917044,0.80046594,0
2.157464,0.061527222,2
-2.1748643,1.43065816,0
1.8898631,-0.439737,2
-0.8341198,-3.2329056,1
-1.0733492,0.90520775,0
-1.2603468,-1.8211488,1
-2.032968,3.359272,3
-1.0356077,-2.7644582,1
2.0684862,1.1623794,3
-1.0993679,-2.939182,1
2.8173208,0.9398613,2
-0.5827078,-2.66217,1
3.0359292,0.7551626,2
2.4254794,-0.93943715,2
-0.6805308,-0.8644439,2
-0.95155376,-3.0704458,1
4.559479,1.0868012,2
-0.26625824,-2.2834866,1
4.4433513,0.4271944,2
-2.4674644,2.3510036,3
-1.6291652,-0.9997537,1
-0.03303635,0.09889349999999997,0
4.987888,0.70779514,2
4.807981,0.35616246,2
-1.8223648,2.9457006,3
-0.8959421,-3.4234395,1
1.5742952,-1.6013812,2
-2.514943,2.5121672,3
3.7704992,0.6846992,2
3.128767,-0.5167651,2
-1.0353671,0.75986016,0
-1.3671881,0.91576886,0
-1.6224931,1.11895204,0
2.3485522,1.0935327,3
-0.8067203,-3.6939955,1
-2.1595633,2.9291987,3
5.3017397,0.57926404,2
2.885849,0.8240671,2
0.7890829,-0.7354145,1
1.564701,-0.110051185,1
-0.9328275,-3.3481388,1
4.7781405,1.0823814,2
-0.9795639,-2.6880586,1
-0.18370771,0.6510013,0
1.7587534,1.20583972,0
-1.3335099,0.69879776,0
-2.3248596,3.4737146,3
2.2830858,1.3404096,3
-0.82111764,2.7386966,3
5.007305,0.69389236,2
4.552335,0.65904474,3
4.865757,0.80704796,2
-2.3789768,3.3076353,3
-1.1615998,-2.3928945,3
2.7380347,0.65782547,2
2.200304,0.50280356,1
-1.4119602,0.99830896,0
-1.090188,-3.1943889,1
-1.4762689,0.2818528,0
3.8102088,0.6795577,2
-1.9212055,-1.1406505,1
-1.1222129,0.91731316,0
0.57973945,-0.646899,2
-0.080387235,1.369257,0
-2.2013474,2.4687274,3
-1.0097833,1.02483916,0
0.3748449,-1.141459,1
0.5572244,-0.63357407,3
-1.7713214,2.5239995,3
2.3469133,-0.47442293,2
-1.0065922,-2.2275138,1
-2.6249044,3.1693857,3
4.7752986,0.70920277,2
2.4692607,0.53735805,2
-2.3717246,3.1237993,3
-0.98788583,0.34531639999999997,0
-1.5692984,0.5329795,1
-2.465113,2.7973895,3
-2.4580863,2.340261,3
3.4630418,0.4098015,2
-0.0042181015,-0.6041977,1
-1.0017468,0.98301655,0
0.94148314,0.9924174,0
-1.9170313,0.07160851,1
-2.614737,3.1277957,3
-2.0280044,2.3538733,3
-2.0125933,1.34843266,0
-1.0253178,0.9643439,0
-1.4545794,-1.1864502,1
4.265964,0.79290557,2
-2.6911085,3.0472229,3
2.558991,1.2478136,3
0.79735506,-2.8886292,2
1.6821476,0.9740238,3
-1.843677,2.6375744,3
-1.2994444,-2.1903188,1
0.04069066,-2.4794276,2
-1.7441099,2.4620924,3
-2.3901565,2.31676495,0
-2.283577,2.6140318,3
-2.4489033,3.2968378,3
5.213596,0.73235655,2
-0.54732776,2.6419451,3
1.3787874,0.89128697,2
-1.6321014,1.32414949,0
-0.56017977,3.1267557,3
-2.461526,2.4153898,3
4.00587,-0.079183936,2
1.8120459,0.88948274,2
-1.1875272,-2.0437622,1
-1.2204446,-3.0171673,1
2.9834514,0.9773133,2
-0.6739339,-0.6732605,0
-1.6265203,2.6419244,3
5.050688,0.7138201,2
-1.2059133,-2.7063687,1
-1.723767,1.01310843,0
1.3269428,-0.6086681,3
0.061686397,-2.9370646,2
4.348787,0.31793472,2
-1.2683535,1.1292402,0
3.4503756,0.11020318,2
0.879218,-0.062033296,2
-1.3912591,0.87417865,0
0.31066573,1.4967333078,0
-0.8787973,0.93659747,0
-0.8686094,-1.7716826,1
-1.3317733,-2.361317,1
-2.4621477,2.0067413,3
-1.5799437,-1.408435,1
-0.99257934,-3.1553817,1
-1.2059554,-2.4736114,1
-1.2879294,-1.8856921,1
-1.4054291,2.4781933,3
-0.36873472,0.5288975,0
-2.1523304,3.8483057,3
-1.3073666,1.32479322,0
1.1463116,0.098023325,2
5.210578,1.271946,2
-0.573134,1.0804773,0
-1.106467,-2.9171045,1
-1.0496347,-2.59532,1
-0.58708894,1.7946746,3
-1.9371612,0.7862841,0
2.140553,1.0369052,3
0.5420078,1.09701014,0
-0.32456195,-2.4802403,1
-1.0327096,-2.7932959,1
-1.5829779,1.3035105200000001,0
-1.4547801,-1.8602465,1
-0.9845196,0.3238711000000001,0
-1.742028,2.2464684,0
-1.9040594,1.09138882,0
-0.42014873,0.91735256,0
-1.0202012,-2.5787833,1
-0.99855316,-3.1624134,1
-1.0162215,-3.14243,1
-0.9036888,0.33843920000000005,0
-1.9113609,0.72132957,0
0.12545669,-0.720032,3
-1.1475501,-2.4099095,1
-1.0528959,-3.740065,1
-1.9727676,2.8085747,3
1.9080285,1.3391628,3
-1.7195694,3.3499098,3
-0.61827743,2.8617258,3
-1.0558347,1.0317229,0
-1.2094029,2.8183722,3
0.44081855,1.3578633,0
4.63487,0.30671373,2
-1.4674628,1.0691505000000001,0
-1.0483394,-2.4883318,1
1.5520777,0.85320735,3
1.6745583,1.1035764,2
-1.553433,-2.8532538,1
-0.43295217,-0.7243122999999998,0
-1.010155,-0.6656316,1
0.96434176,-0.19864646,2
-1.2162184,-1.8517861,1
-0.7119283,1.2319358999999999,0
-1.2089472,-2.1941116,1
0.9376153,0.68226695,0
-1.7853376,2.4026785,3
-1.2152995,-2.2261927,1
0.84067595,0.77580774,2
-1.3207322,-0.2556126999999999,0
-0.8891871,-3.4640882,1
-0.9158394,0.11095689999999991,0
-0.83686006,1.12767175,0
-1.1278644,-2.272292,1
-1.9371923,1.27529149,0
0.8421799,0.94001025,0
-1.5726024,1.36202684,0
-0.40516973,-1.7509168,1
1.5787894,1.0953786,2
5.1334624,0.44282624,2
-1.1118093,-1.0153749,1
1.1498936,-0.18227518,2
-2.2907476,1.6273965,0
-2.2626488,3.1414804,3
-1.8354999,-0.9702753,1
-2.8795524,3.1458945,3
-1.4688561,2.9013534,3
-1.3532882,-1.5543298,1
-1.2735686,-2.3444972,1
-0.80249757,0.52764225,0
0.65953743,0.22589780000000004,0
1.4286915,-1.1319768,2
-1.4963453,-1.080309,1
-0.2859429,1.42738587,0
-0.89792484,-3.1317873,1
3.3800135,0.5612596,2
0.4699713,1.9941165,2
-2.3508837,3.2032611,3
2.773592,-0.71253276,2
-1.6502101,-1.7132374,1
1.7328445,0.983585,2
3.8304996,0.35557428,2
3.353047,0.08254501,2
-2.2400541,0.8729996,0
-0.99603057,1.02467996,0
0.24368918,-0.8299575,3
-2.2284737,3.3980653,3
-0.9285245,0.5704994,0
3.181077,0.45089814,2
-1.1415648,0.61948407,0
0.6253537,-0.6964319,2
1.7402169,0.7910217,3
-1.3629074,3.8042994,0
-2.4673808,2.7521195,3
2.6267843,0.73546827,2
-1.4659036,-1.4000639,1
1.5762247,-0.059716523,2
0.68770206,-0.56877136,2
2.0382814,0.6296797,2
-0.8429806,2.7577753,3
-1.1974859,-2.9938555,1
4.1373425,0.3496752,2
3.2715764,1.0586993,2
-1.4046786,2.07646465,0
2.424213,1.208678,3
-1.11731,-2.6612759,1
-0.041846752,1.31542853,0
2.5610266,0.8480637,2
3.9263859,0.2774659,2
-1.171426,-0.9738455,1
-1.3252414,-0.19146700000000005,0
-1.0250847,-2.805172,1
-1.0331402,-3.6202347,1
-2.6461616,3.2270212,3
-0.9709305,-3.6711712,1
-1.4375145,0.65827304,0
-1.0867143,-3.2125664,1
-1.0220667,-2.7598069,1
4.8534994,0.7242477,1
1.0048133,-0.47975102,2
-0.3551296,0.8138622,0
-1.2205119,-2.4431195,1
-0.67777586,0.65059334,0
-1.62538,1.05510843,0
0.061856985,-0.8988368,1
4.1843424,0.43271086,2
-1.2256315,-0.8076049,1
-1.1086844,-2.5518436,1
-1.1675462,-2.4392073,1
-1.0209173,-2.3372543,1
-0.7562227,2.93492,3
-2.0467901,2.4991217,3
0.759091,0.7351787,0
-1.2345655,-1.573991,1
-1.1845821,-1.0973114,1
-0.9478185,2.2777224,3
-0.14576113,1.29526523,0
-1.3549113,2.8868313,3
-1.8497455,3.4186277,3
3.305717,-0.3755166,2
3.2332792,0.71755373,2
-1.372592,-1.8513852,1
-0.81513256,-1.5756974,1
-1.4113882,2.9680188,3
-2.3257763,3.0975053,3
-1.6514542,1.05504698,0
-1.4445165,-1.5437652,1
1.7328016,1.1321844,2
3.032806,-0.089375496,2
-0.5215257,-3.1219466,2
-1.3047982,2.870746,3
-1.3359667,1.27942231,0
-1.171823,-2.6599562,1
-1.1476064,2.391651,3
-1.0236406,-2.6676788,1
3.6798348,0.70732546,2
-1.9719813,3.2333066,3
5.0818563,0.33729467,2
0.8604201,1.01627836,0
-0.5170498,-2.1195164,2
0.07665813,-0.021187000000000067,0
-1.3822685,0.7601017,0
1.4722849,-1.6240726,2
-1.4988911,2.413271,3
-1.211114,-1.8013684,1
3.2054286,0.59379065,2
-1.8734576,1.08012643,0
-2.4852953,3.2198322,3
-1.1532578,-2.0652297,1
3.0563517,0.85961354,2
-0.8640446,-1.3395365,1
-1.2078683,-1.8821871,1
-0.95608455,2.909076,3
1.2832536,0.79714656,0
-3.4078598,3.2046716,3
-1.1206644,-0.94824475,1
-2.5778553,2.958827,3
0.9137665,-0.8214394,3
-1.7677854,3.126126,3
-2.1846607,3.069531,3
-1.3932389,2.9009514,3
1.4390568,1.8604688999999999,0
-1.2738233,0.87652695,0
-0.35134792,0.7342508,0
-1.330978,3.9105053,3
-0.90337193,1.01416656,0
-1.0271065,-2.6691098,1
-0.33378136,1.34479818,0
0.0846678,1.01470253,0
5.525669,0.743235,2
-1.0478281,-2.8647397,1
-0.82546717,-2.9741695,1
-1.2588878,-0.9076121,1
3.5262747,0.12352863,2
-0.004716158,0.5194204,3
-2.1327772,2.8290246,3
-0.21213198,3.2421293,3
-1.4892964,0.7437112,0
-2.5880542,3.2281015,3
-2.0963087,2.8109558,3
-1.0237546,-0.25237299999999996,0
-1.1261704,-3.4913163,1
0.85021603,0.37295009999999995,0
-0.42946684,2.4724038,3
1.2631878,0.27078143,2
0.13418818,1.34961468,0
-1.0985528,0.81521475,0
4.57495,1.2181121,2
-1.7956843,3.3825953,3
0.28082514,1.28816305,0
-2.0716565,3.2345526,3
-1.5915873,3.080328,3
0.31697536,0.45818880000000006,0
-1.2466186,-1.601628,1
3.3107042,0.53114116,2
0.8843137,-1.821209,1
-1.298512,0.90671706,0
-1.472263,2.883194,3
3.1904225,0.97405696,1
4.2927103,1.3389354,2
-1.2019979,1.20741683,0
-2.228167,2.5571687,3
3.9217367,0.9531021,2
-2.1621654,2.9249296,3
-1.3941656,1.02061772,0
-0.77761954,-2.0103722,1
-1.1679783,1.07346871,0
-2.1273692,4.282895,3
-0.9107012,-3.4016926,1
-1.3333465,0.9013249,0
0.50720894,1.449891716,0
-1.2040434,-2.226818,1
-2.2937145,3.2160485,3
1.9147948,1.00969,2
3.9867911,0.75612974,2
-1.024148,-3.8661282,1
-0.8911323,0.4547261,0
-1.5755484,0.88120216,0
-1.7709782,2.9362576,3
0.0735656,-0.37809083,2
-1.0378789,0.7903958,0
2.4952211,0.8498986,3
-2.461564,4.19617,3
-1.2524776,-2.21585,1
-2.1850915,3.4035032,3
-1.4840289,0.6973065,3
-0.7865859,-2.2121608,1
-0.78343844,0.7658096,0
-0.9213356,-2.500225,1


==> figures/esoteric/pca/acdc/No_Aug_esoteric_depth_0_pca.csv <==
PC1,PC2,label
-8.401873,-3.5071988,2
0.79145813,-0.38908052,2
3.305891,5.368632,1
1.5498855,3.1181686,1
-1.0577163,-1.4828414,1
0.23732889,-0.24825358,2
1.0633786,0.51422125,0
-0.046774983,-0.63936794,2
-0.7962378,2.3750558,0
-3.5514908,5.742234,1
-2.0428405,-0.6394383,1
-2.4054513,-1.2074586,2
-1.6039647,-2.4913855,2
1.6905497,-0.29384232,0
0.14843929,-1.0162557,2
-3.1308756,-2.693882,1
-0.025601387,0.9182421,0
-3.6720939,-0.37406635,1
0.9179641,-0.2953272,3
-6.0059605,-5.034138,1
-0.759261,0.29838812,0
-1.9892553,-0.30509079,2
-1.3818165,0.14941585,2
6.6225963,-2.609983,3
2.1759043,-0.71040356,0
-4.365813,-3.381496,2
-2.7640605,-1.5450362,1
0.6611043,2.8626552,0
1.1640013,0.42465514,0
0.52067673,1.5424464,0
0.57438457,7.263478,2
-4.8557367,0.51967525,2
-3.5228305,-0.31609905,1
-1.6382684,0.8406748,2
-3.5724406,-3.490458,1
6.127292,-1.7717584,3
-4.595895,-1.6241218,1
6.070167,-1.9427284,3
-0.06454897,0.12190485,1
-0.81160104,-1.1908032,3
-0.11945224,0.009849191,0
-5.987581,-3.2241921,2
2.813816,-1.1755897,1
0.62513614,-0.8174647,2
-5.284139,-1.5519446,2
0.4109708,5.442917,1
1.5919111,2.804905,1
-1.2279581,1.7079674,1
-1.5647105,-0.57690704,0
3.5989995,-0.838755,1
-0.7290343,2.511643,1
2.6271334,-0.44039822,3
0.021039724,0.29116428,3
-4.6022162,-6.3972006,2
-2.6293788,-0.8113445,3
-2.1361308,-0.20483911,2
1.8910463,-0.4574536,3
-1.8967971,-1.2058471,3
-0.33695614,0.9728992,1
-0.48039663,1.1851692,0
0.6644492,-0.43094027,2
-0.32441652,0.15727174,0
0.78885925,0.51898533,0
6.269496,-2.6644573,1
-2.8255982,0.817607,3
-1.8296534,-0.7912446,2
0.1746062,-1.6629745,3
-3.0704813,-1.2191051,1
0.20311701,-0.47002923,2
-1.8495344,5.5609536,1
0.64985275,1.3229398,0
-0.6968876,-0.45811892,1
5.074069,-1.9825529,3
-2.1716323,-4.198328,1
-2.4165807,-2.6610427,1
0.36017573,0.72822446,0
-4.2450886,-0.33759606,2
-3.7795048,-4.308491,2
1.8275539,4.6503406,1
-3.3131337,-3.5173311,2
-1.2303995,-3.0369663,2
-4.2108235,-3.2984552,2
6.1821265,-2.4379854,3
0.6232064,1.2913939,0
0.19518411,2.6974204,0
6.4252357,-2.4760938,3
0.12695432,1.1843066,0
-0.330037,0.33524382,0
-4.245477,-4.6026134,1
-4.622788,-2.1487556,1
4.336475,-1.3685809,1
0.26363087,2.4215875,1
0.2566098,2.2154021,0
0.75366735,-0.56883144,2
-1.3651866,-0.46379232,3
0.8420976,-0.46266937,1
-7.2254467,-7.8281655,2
-2.401319,-2.4504337,2
-1.43759,3.41475,1
-3.1395926,2.3161895,3
-0.40235555,0.26706564,3
1.7955499,6.9983826,1
-4.320407,-3.3424911,2
-1.5923103,-1.4283966,2
-3.3808818,0.9200715,2
0.6584481,1.5107257,0
2.290761,-0.56066656,3
-2.27357,-0.97186387,1
-0.46174085,-0.842862,1
-1.8274966,-0.36445236,1
-2.0318332,-1.0552243,3
6.09019,-2.5894594,1
1.3003956,3.841504,1
0.78093493,-0.43602705,2
0.3344009,2.7223258,0
1.5680696,0.014944673,0
2.5241754,1.6585786,1
-0.07688427,0.34045863,0
6.2956467,-2.5426984,3
0.32545996,0.6963534,0
-4.1550136,-2.859076,3
-0.033876777,1.2906379,3
1.1001861,-0.08955181,1
-2.8346162,1.2325768,1
-0.07389772,0.26439857,0
-3.2612796,-2.8054128,3
0.2849406,1.8569906,0
-3.4431167,2.1542697,3
-0.84334266,3.197771,1
-0.22640836,0.31312692,0
-0.092098355,1.1640712,0
0.3086655,2.826614,0
0.28475487,1.7727654,0
1.8018295,5.3428826,3
-1.4477757,-0.62660253,1
1.0519588,1.725986,0
-3.142086,-1.6228489,3
-2.4879646,1.6638193,1
-3.1733255,-1.6066412,3
-1.8980688,-2.1359515,2
9.133032,-3.695805,3
-2.766871,-4.334945,1
1.2782813,5.0634003,0
-2.332868,0.34831226,1
-1.1782213,-1.4939288,2
0.44458616,0.79066676,0
-4.138346,-2.3881664,2
-6.0732603,-4.290765,2
-1.1953884,0.62320805,2
0.19253719,2.0072196,0
-2.0292158,-1.6726068,0
5.349331,-1.8112601,3
4.5195627,-1.8846325,1
0.11504531,-0.7646283,1
-3.162591,-0.29589474,1
-0.3593155,2.7340026,1
-1.6276463,-1.6217374,2
-1.4039174,-2.1126623,0
11.812114,-7.4652085,3
-2.0850286,-2.1294255,1
-1.1453584,-1.7261373,3
0.029750228,-0.027161717,0
-2.6046906,0.610272,2
0.6135535,-0.8300134,2
0.10492337,0.87320876,0
1.591911,-0.09861982,0
-3.323237,-1.8198353,2
1.2881577,0.4604813,3
1.0532408,1.2077088,0
-5.7049007,1.0857987,1
-2.0781283,5.27568,2
-3.470056,-1.3155581,3
0.399886,1.0591962,2
-0.5059701,0.0020700693,1
8.311396,-3.791534,3
6.538768,-2.464707,3
0.7231153,-0.7353381,1
-2.1718087,1.6838447,1
-0.39936197,0.32181883,0
-1.4512061,-1.1853153,2
0.29579234,0.7746065,0
-0.35841024,0.21346259,3
0.19514549,5.6299,1
0.70868266,-0.24817216,2
-1.1503648,-0.64866304,0
2.1335225,-0.8047861,0
0.2289815,2.8908591,0
-0.70774996,0.47849292,3
0.39380264,1.3516771,0
-0.6290451,0.045445442,1
1.3698438,-0.94338024,3
-0.69429195,0.15314293,2
-1.7355121,4.4638925,3
-1.0403455,-0.67541826,0
-3.390173,-1.8290063,1
1.8164256,6.446005,1
-3.216209,-1.2314516,2
6.6169443,-2.8193297,3
-0.011257529,2.14009,0
-0.7360612,0.21479905,0
0.55571425,0.7659184,0
-1.3295497,-1.8033158,2
4.0385213,-1.4730996,2
1.5313379,3.4799504,3
-1.3224853,-1.0080673,2
0.8548962,1.5249525,2
-7.0788813,-0.037270546,2
-2.3379588,-1.0681647,2
-0.41145575,0.3109808,0
-1.6650494,-1.6821152,1
-1.049327,-1.080468,1
0.4677987,0.41519618,0
0.43314803,-1.2793468,2
7.997169,-4.3713436,3
-0.9112791,1.2707875,2
-0.80251706,-0.23660445,2
-1.1075677,1.5633188,1
1.9770294,-0.054748774,0
7.538875,-3.0447297,3
0.72218883,1.4505336,2
-4.949589,-2.0599008,2
4.6252317,-2.368833,3
-0.4910084,-1.7406348,1
-1.8167413,-2.4856796,1
-2.4361506,-1.5696636,1
-0.6772033,0.43324727,2
-0.39205635,-0.6643075,3
-5.1024985,-1.9388703,2
0.49003577,1.9564652,0
-2.4110055,-1.4268378,2
-3.4963799,0.94987726,1
0.71176004,-0.6397842,2
-4.612766,-0.7597927,2
0.57740736,1.0728068,2
-0.3732823,2.7299728,3
4.7604356,-1.3184494,3
0.4692614,2.2269444,0
-0.44819462,-1.0539678,1
0.7588705,0.042916417,1
4.60297,-1.7718865,3
-0.99037325,1.2240124,1
0.47120047,2.4338999,0
1.018653,-1.9218758,3
1.1360742,0.5928663,1
-1.6906847,-0.3436215,1
-0.7570063,0.5098741,0
0.36220992,0.3690856,0
-0.14712143,4.761178,1
-1.5207254,-1.0205966,3
-3.4262643,-4.322346,2
1.7483811,5.983788,1
0.66413105,-0.78609574,2
6.316272,-2.469264,3
-6.4629116,-8.267667,2
-3.0937061,-4.661252,2
-2.5421047,0.020122051,1
-1.9941849,-2.8820887,2
-1.1763984,-0.8239821,1
0.89151835,0.5509616,0
-4.3799915,1.4108213,2
-2.797986,-1.0376042,1
-0.75249493,-0.046049833,1
1.273617,0.18547165,0
-6.254941,0.60662246,2
1.3438197,0.34547776,3
-4.4145675,-3.9042015,2
-1.1118623,-0.60819113,0
-4.779096,-6.158211,1
0.9203713,-0.36204588,1
-3.5590205,4.175102,1
-0.11861074,2.6201203,1
-2.601509,-4.046822,2
-1.0153481,-0.22209191,2
-2.3106804,-1.4197036,1
0.07840037,1.6328768,0
3.8945098,-1.2689518,3
5.8838463,-2.5148544,3
-1.9339889,0.38102382,1
-2.5064201,-0.07419443,1
0.56313705,1.8190346,0
-5.91754,0.11071849,2
0.517761,0.9391443,0
-3.2319226,-0.8939184,2
6.8751917,-2.2881079,3
-2.5314803,-2.5765266,2
-2.2940364,-1.0604337,1
0.930948,0.35266775,0
0.42035532,2.165225,0
0.12002444,-0.55808127,2
-2.4317489,-3.8270102,3
5.4572277,-1.6269528,3
1.8650111,6.367366,3
0.9604121,2.002904,0
-2.5000367,-1.0540603,2
-1.063574,0.5462753,3
-0.107052565,2.8207688,1
3.9737148,-2.0577383,2
-1.0293235,-0.58577836,1
3.4492307,-0.7066649,1
-1.5560583,-2.8007922,1
-2.7354755,3.7670617,3
-0.0992887,1.0777258,0
-2.4165483,-1.5115374,2
0.82799864,-0.024659634,1
4.1574926,-1.413232,3
-0.6293746,-0.93668354,1
-5.3893023,-2.3883681,2
0.8439666,1.1724291,2
-0.043096304,0.9108528,0
-1.6005367,0.6156296,1
-1.3968383,0.7523496,2
-2.3757224,0.15570533,1
-0.24156797,1.8919775,0
-0.40691316,-0.021790743,0
0.15961015,1.2552353,0
0.5373547,-0.30231214,3
8.392247,-4.5055914,3
0.027062654,-0.78040206,2
-0.5979785,1.0764688,3
-1.9665321,-0.9749285,1
0.8688065,-0.43731666,2
-3.3786745,-0.7215332,2
-0.27330625,1.1502328,0
4.7223477,-0.97094595,1
-0.35042846,-0.043857813,0
-4.492511,-4.198805,2
-0.18266034,0.38432628,0
-1.3466717,3.833613,1
-0.4144622,0.3057418,0
-1.6026918,-0.8496896,0
0.8471599,-0.5064454,2
-0.1892792,1.168984,0
6.811517,-3.0016346,3
0.39153063,1.3004485,0
-0.17632997,-0.006593704,0
-2.624652,5.3995414,2
8.844217,-4.6750784,3
0.8966854,-0.3132385,3
-1.3107969,-1.5860609,2
0.6635035,-0.74009,2
-1.9175705,-2.2743678,0
-2.7673664,0.50042105,3
0.2852931,2.8121161,0
-0.0824182,0.45467776,2
-2.6115332,-1.7718238,2
-1.4245507,1.0637987,1
-4.999787,0.4523015,2
1.3360635,-0.3313737,0
0.08213067,0.78175074,0
-1.6306268,-0.2503513,1
-0.1670785,0.04939437,1
0.30252516,1.1527379,0
1.4330814,0.9257834,3
-1.1204885,0.35569054,3
0.94009084,0.056777835,0
-6.0213556,-1.7756301,2
-2.8606248,0.66601753,0
-1.9355105,-0.4206636,3
-0.021048665,4.665809,2
-0.91240466,3.1774554,1
0.5620972,2.2231572,0
-1.2100993,-1.0556256,3
-2.2513595,3.5483184,1
0.4389398,0.87221014,2
1.035218,-0.341514,2
-0.10486996,0.16380465,0
0.4508673,-0.23475778,2
0.8961452,0.19267976,3
-0.39307296,0.26119196,3
-2.492311,-0.55717254,2
-4.015948,3.3273826,2
1.364089,7.2600703,2
2.701428,2.2618175,1
1.6718049,-0.0050714016,0
0.31437647,1.0938485,0
-0.5097741,2.5112333,1
-1.2790722,-0.27962136,0
0.16358721,1.686911,0
4.9114437,0.0041986704,1
-0.36750805,1.6985145,3
-0.013905883,3.5723047,1
0.8322617,-0.46149445,2
0.8210068,-0.48283708,2
0.20210242,-0.3362645,0
-0.22707999,2.3728647,1
-2.4100595,7.078085,1
-0.41741788,1.8921905,2
1.1073022,-1.1215261,3
0.47290754,1.3770068,2
0.8640025,-0.09619725,2
0.7662407,0.42264855,0
0.37278008,1.8227844,0
0.70968854,2.1855872,2
8.724592,-4.7147956,3
-1.9834477,-0.52657115,3
4.603234,-1.5681924,3
-1.7348691,-3.3545165,1
3.6104429,-1.2087492,1
-0.9164964,-1.4452862,2
-3.2401323,-6.6240783,2
1.0762837,0.4100055,0
-0.5297948,0.9369811,0
-1.4398087,1.0785595,2
-0.070807815,-1.0821396,2
-0.9580089,0.46536517,1
6.2152314,-2.4067674,3
0.066126466,0.8882479,2
1.3924383,0.81457084,3
1.2499505,1.5800786,2
-0.8400699,-0.3633138,0
1.8652797,6.1424136,1
-0.12226188,3.266936,3
-2.986855,-1.0080334,2
0.39176774,1.8514748,0
-0.058903456,-0.48431647,2
1.1492026,7.1197014,2
5.9647965,-2.2505922,3
-6.5677347,-6.074717,2
-1.5193866,0.80161464,2
9.507409,-5.271852,3
0.95310116,-1.013347,3
0.6908395,0.47346437,3
1.3772218,-0.118602395,0
-1.9447881,2.2018323,1
-0.93127024,2.5531144,1
-0.37590492,1.0100245,1
-3.8817306,3.516654,2
1.7786343,-0.11954391,0
-0.61232054,-0.0693773,1
8.887088,-4.7614403,2
-3.4824333,-0.07698333,2
-1.3159877,2.071126,1
5.84596,-2.3312674,1
0.86947584,8.846958,1
-0.28806126,1.1428095,0
-1.1689023,-1.8300458,1
-1.4693116,-0.8251034,1
0.3791741,1.8122756,0
-2.0503488,-0.63859403,3
-1.0274316,-0.84397185,0
-0.51169384,-0.80503595,0
2.4807014,-1.1618375,1
-4.5174265,0.39869207,2
-2.2979207,-2.3195224,3
-1.0510596,-1.6332403,2
-0.5040523,0.40040743,0
2.051388,-0.56218517,0
-0.87784183,-0.38311958,2
1.1699247,-0.5931468,3
-0.12831092,3.2652187,0
4.9844236,0.8982195,1
-2.691493,0.9677938,2
0.9336621,-0.3171811,2
-2.9574752,-2.6520624,2
3.8014274,-0.7363497,1
0.49444318,5.514412,3
1.370738,7.121321,2
0.1780361,0.39908648,0
-0.31374395,-1.062591,2
-2.1763382,0.38792163,3
0.6304939,-0.82157624,2
-4.5937824,1.0953901,2
-1.9674505,4.614257,1
-0.076809645,-0.49916553,3
0.11924708,6.0507107,1
-0.48026955,1.024921,3
-1.7343258,-3.3630066,2
-2.2153711,-2.495829,3
0.89058864,0.3661306,0
1.4444184,5.2311316,1
-0.97038996,4.072119,3
-0.022878647,0.77618724,0
0.087136984,0.9815694,0
0.23846292,0.8265965,0
-1.7369064,-1.0058476,0
0.022759676,2.0624387,2
-1.5298678,-2.1116428,3
-1.717848,1.067652,1
-0.37263477,0.32232702,2
-1.9065052,-1.9617537,1
-2.2240567,-3.4960036,2
-3.3236403,0.47798216,1
0.6564727,1.4790068,0
1.2941575,2.4679203,0
-1.2671324,-0.1337403,2
-2.2650833,-1.1471392,1
-0.20353651,0.22011483,0
-3.2042198,-0.9804231,2
-0.50337994,2.84029,1
1.345598,1.5107868,2
0.33038282,2.55153,0
-4.402351,-2.1964946,2
-1.0979997,3.0881767,2
1.071924,0.40523136,0
0.4509238,2.0220048,0
1.0939769,0.41521084,2
0.14291656,0.40389663,0
-2.4065223,-1.6629444,3
-0.8398987,-0.5810089,2
-1.198526,-1.7503654,1


==> figures/esoteric/pca/p158/0/nnUNetTrainerNoDAV2__nnUNetPlansv2.1_esoteric_depth=0_severity=0_pca.csv <==
PC1,PC2,label
-1.5516698,-1.3509939,2
4.7648582,0.7637217,2
4.7452626,0.75944173,2
3.637576,0.4599694,2
4.550594,0.7395681,2
5.460544,0.94889486,2
4.202245,0.6330668,2
4.2729588,0.6306586,1
-2.6701894,0.32293195,0
-3.2119293,7.564144,1
-3.7936304,2.6109862,0
-2.5442653,5.565436,1
-2.8832645,0.6570939,1
0.59737176,-1.506371,0
4.294738,0.70611453,2
4.8197837,0.7350848,2
-3.9950073,2.4588408,1
-2.1561577,-0.11546764,2
4.2285037,0.5978389,0
-1.4019152,-1.3367815,0
5.432188,-1.4609263,0
4.212683,0.6244029,2
-2.5292535,0.34481847,1
-2.4038339,-0.59031963,1
4.4972544,0.654693,2
-3.7291613,4.3387403,1
-1.3600625,-1.2127453,0
-3.2185137,7.976408,1
-3.1093514,3.195993,1
4.3266554,0.64222,2
-2.032684,-0.60876846,2
4.7873588,0.76053894,2
-2.0220938,-0.9208422,1
-1.5067353,-1.5383344,0
-0.68334466,-1.231203,0
2.846899,0.28959405,2
0.48499078,-1.2722051,0
4.630993,0.7314918,2
3.1594307,-1.4884089,0
3.9165068,0.5935091,2
-2.655171,0.26154274,1
-3.5812244,1.497455,1
-3.1945295,1.8098336,1
4.214155,0.6107913,2
-3.1224055,3.9106388,1
-0.5100418,-0.9398649,2
4.066055,0.57232594,1
-2.516178,0.08663237,1
4.956864,0.8174292,2
-2.490229,-0.16437688,1
4.0318503,0.59189045,2
-5.021193,3.9512029,1
-1.8801525,-1.2297046,1
-2.8616962,0.67984927,1
-1.5726795,-0.80366325,0
1.3141012,-1.2051065,0
-1.761727,-1.2650836,1
0.8177397,-0.6725729,2
-1.6829034,-0.85283446,0
-1.2830939,-1.3480297,1
-2.559803,0.9150661,0
-4.0573645,1.876113,0
4.8721294,0.79090226,2
3.8973408,0.5480559,2
0.11017054,-1.3787198,0
-1.7356606,-1.4147713,2
-1.5731804,-1.3996642,0
3.7929893,0.51768374,2
-1.3310897,-1.2787975,2
-1.0430124,-1.3933282,0
-1.5151182,-1.409268,0
-3.0154889,0.77789986,1
3.3679693,0.33109885,2
-3.8442721,2.5144215,1
5.3548265,0.90238607,2
-1.4760343,-1.5383853,0
2.283022,0.18153572,1
-0.21755528,-0.91647094,1
-1.441875,-1.3212916,2
-2.8341806,0.3521523,1
4.8226924,0.7737864,2
-2.8319392,6.76346,1
-2.2474833,0.093491614,0
-0.6565645,-1.5306478,1
-1.6969615,-0.70852625,0
-1.4990985,-1.0961084,0
2.2227187,-0.023691118,2
1.6561635,-1.1738822,0
4.5512757,0.7023524,2
4.3354897,0.6781683,2
-0.6713218,-1.0515847,0
4.1802,0.62909365,2
-1.0866485,-1.3552585,0
-2.8341517,0.5027691,1
-1.3699954,-1.4996853,0
-2.6307025,0.5311135,1
-0.8168128,-0.993798,0
4.3959284,0.6631719,2
-2.2617168,-0.0105442405,0
5.4142685,0.93053246,2
-1.3536274,-1.5234613,0
-2.8562438,0.8255696,1
3.9636798,0.56203794,2
-0.6698706,-1.339109,0
-1.9112561,-1.408823,1
-1.302516,-1.6248862,0
0.7685076,-0.46784836,1
-1.5901562,-1.3101959,2
-0.45537835,-1.0410613,2
-1.426197,-1.5730637,0
-0.18599835,-0.84531087,0
-1.5198852,-1.3728001,1
-1.7652792,-1.4960694,0
-1.1594553,-1.456207,1
4.901623,0.79488325,2
-1.0240031,-1.5486746,0
3.3977728,0.4614991,2
-1.3878282,-1.7232213,0
5.031746,0.83470964,2
4.335636,0.6491169,2
-1.8510532,-1.1206803,1
4.7603955,0.7615253,2
4.6734548,0.7380363,2
5.5917764,0.9743482,2
-2.765998,6.32807,1
-0.5961151,-1.3317069,0
-1.5980766,-1.2194834,1
-0.97103566,-1.4514449,0
-3.2810576,1.9131595,1
-0.837713,-1.0350244,1
1.5252292,-0.3402478,2
-0.71339816,2.5412765,1
-0.9498021,-1.3701986,0
-0.66187185,-1.334868,0
-0.25527412,-0.73867613,1
-1.1408424,-1.1386542,2
1.8683295,-0.13241768,2
5.3121843,0.910313,2
-3.525333,0.69464815,1
4.9787674,0.7863742,2
-2.6172,0.43438554,1
-1.1183686,-1.522896,0
-1.4806526,-1.3011732,0
-1.4710377,3.2107153,1
-2.351701,-0.3418371,1
-0.3554165,-1.6589972,0
3.7989073,0.5034423,2
4.896793,0.803486,2
-5.26459,5.361109,1
-4.2223225,3.3469539,1
-1.5729244,-1.2619748,1
-1.9113522,-1.0063198,1
5.8808966,1.0544451,2
2.1877227,0.18060833,1
-1.8949265,-1.2166665,2
-3.5145335,8.838942,1
3.2335892,-1.5401208,0
-1.4929466,-1.724287,0
-2.4515862,0.066624045,1
-1.0481665,-1.5952086,0
-2.3431196,-0.872556,1
4.6287837,0.73294115,2
-2.2871914,-0.5255932,1
-2.592807,0.1664241,1
-3.618896,2.538888,1
-1.3373635,-1.4298153,2
-1.4654236,-1.4921355,0
-1.7932203,-1.3050787,2
1.1862993,-1.3019416,0
-1.0034039,-1.4822271,0
4.3967643,0.6592883,2
-2.3513224,-0.12444937,1
-1.3877285,-1.562205,2
-0.31834927,-1.6023849,0
-1.5672624,-1.479547,0
4.436844,0.67510295,2
-2.2415547,0.28526592,0
-1.2630398,-0.84114224,1
-1.4059242,-1.3528752,1
3.7775397,0.5451311,2
-2.5981708,0.89458394,0
-1.4047048,-1.5369892,0
-1.5667998,-1.5517757,0
-1.9063407,-1.4701536,1
-2.169159,-0.61902535,1
0.11810696,-1.1561921,0
-1.413229,-1.1286874,2
4.2608595,0.6474122,2
-3.1909928,1.9164263,0
-4.459293,2.2540278,1
0.056859493,-1.5395961,0
-1.9598125,-1.6130878,1
3.7193117,0.5193596,2
-2.1275778,-0.49172083,1
-3.5173516,1.7751304,1
-1.5067538,-1.3103067,2
-1.8769878,-1.5403355,1
1.7964952,-1.4866211,0
-1.848788,-1.356206,1
-1.4548022,-1.3237324,0
4.863354,0.78073144,2
-4.5722833,3.7876148,1
-2.5367196,-1.3507754,1
-1.5588719,-1.1761949,1
4.737646,0.74937975,2
-1.6045095,-1.6172359,2
4.903716,0.79295576,2
-1.0331815,-1.2579516,0
-3.1795504,1.0406868,1
4.1317186,0.5971757,2
-1.9946249,-1.4456146,1
-1.6477337,-1.0637838,0
3.5936027,0.45650625,1
-1.6011705,-1.1915233,1
-1.4445014,-1.1286621,0
-4.138258,2.280302,1
0.38703418,-1.2801253,0
4.614519,0.70814466,1
-1.4616542,-1.6331571,2
5.412695,0.92009854,2
-2.800983,-0.2109758,1
-1.014365,-1.401092,0
-3.1990352,1.6622652,1
-1.7168541,-1.2889628,1
-1.7176186,-1.3633931,1
-1.638898,-1.3849435,1
4.049499,0.58113503,2
-2.4322984,0.08966911,1
-1.5084114,-1.3405154,2
-3.172856,7.943926,1
-1.9102736,-1.1707376,1
-0.78455794,-1.5680882,0
-2.8193884,-0.41560218,1
0.11050606,-0.9187509,0
0.28332317,0.15067178,0
1.2583776,-0.21757671,1
-3.9258912,2.6104722,1
5.2169714,0.878654,2
5.422472,0.938931,2
-1.4184178,-1.5007,2
-1.30511,-1.4843333,0
-0.34485734,-1.6557629,0
-1.6390707,-1.4159285,1
5.277287,0.90266883,2
4.0951653,0.5695437,2
5.6823134,1.0051409,2
5.4753776,0.9427881,2
4.7083597,0.7366781,2
-2.0617774,-0.5555961,2
5.2347603,0.8732785,1
3.096093,0.38153493,2
-2.1608715,-1.4533955,1
-2.646534,0.9975382,1
0.77736986,-0.58445644,2
-1.0303948,-1.5070856,0
-1.5466912,-1.3453014,0
5.0960298,0.8578526,2
-0.25568575,-1.296268,0
-2.4127305,-0.10081068,1
-2.9808838,1.2929643,0
-2.3733168,-0.30322614,1
-0.0037874877,-1.705513,0
-1.6882163,-1.55286,1
4.310934,0.62338734,2
-0.7338762,-1.3790015,0
-2.9301972,1.4585387,0
-3.6808636,9.013557,1
-1.3135543,-1.5434644,0
-1.6490155,-1.4235615,0
4.9278708,0.8115941,2
4.766057,0.7414992,2
4.3349724,0.6445174,2
5.7293615,0.9919512,2
4.6599,0.74256825,2
-0.5252253,-1.4346702,2
-1.691893,-1.2116197,1
-1.1193812,-1.2126071,0
4.773728,0.76085174,2
-0.90486085,-1.4313629,0
-0.8177025,-1.5840132,0
-1.5228776,-1.5054758,1
-1.756389,-0.97982264,1
-2.115267,-0.7930726,0
4.7489038,0.7770487,2
-2.9101243,6.635546,1
4.3709364,0.6685388,2
-1.7185373,-0.85584044,0
-2.345741,-0.20813411,0
-2.0514002,-0.8859285,1
-0.90248555,-1.4211799,0
4.7649293,0.756788,1
0.48082227,-1.6225834,0
-3.2273674,7.5410147,1
-1.4269474,-1.2610543,0
4.6378756,0.71887684,2
4.0760384,0.592023,2
2.2755585,-1.3905059,0
-1.3170067,-1.6551068,0
3.4799259,0.40028858,1
3.7408476,0.52042997,1
3.9199352,0.54651713,2
-2.404605,0.46659648,1
-2.2161105,-0.36865938,1
-1.8362557,-1.1438468,1
4.688486,0.7423465,1
-1.8318691,-1.488495,1
-0.9110239,-1.5359828,0
-1.2651438,-1.1945617,2
-1.3446404,-1.2401552,2
-1.7067033,-1.4664773,0
-1.7021471,-1.3503485,2
-1.3395091,-1.215081,0
-0.6180033,-1.3517517,2
-2.504513,0.0011336207,1
0.017744005,-1.509703,0
1.1564248,-1.5231907,0
-3.2151458,0.770627,1
4.6130013,0.7299415,2
5.0018897,0.823835,1
4.4723554,0.6748941,2
-1.5044615,-1.2018071,2
-1.4439167,-1.3412396,0
-3.4553654,2.2235255,0
-2.7320936,5.984253,1
-1.836116,0.012589753,0
3.9718847,0.56837595,2
-0.6735043,-1.3943738,0
-1.6383467,-1.3056581,1
-0.9646025,-1.4268688,0
4.2625723,0.6362711,2
-1.6238359,-1.4284182,1
4.5411124,0.70520496,2
-1.9307258,-0.8633946,0
-2.8786547,1.2327604,0
-3.1696715,7.414612,1
-1.4441693,-1.5835795,0
-3.2502413,4.0532904,1
-0.845999,-1.0365185,0
-1.6511079,-1.3773742,2
-2.257887,-0.22757035,0
3.7051888,0.5338974,2
-2.951824,-0.27402526,1
5.1105394,0.8497963,2
3.7113276,0.50536203,2
-2.6418767,0.8974749,1
-1.6821536,-1.369567,0
4.0849752,0.60727763,2
1.9384079,0.008262694,2
2.4825358,0.3068921,2
5.092807,0.85268474,2
3.647275,0.58818245,2
-1.9462608,-0.7492876,1
-0.736972,-1.3207518,0
-2.5249856,0.3507884,1
-1.72293,-1.5565941,0
3.724918,0.5377177,2
-2.4805174,0.2569167,0
1.689307,0.04355687,2
-2.2456088,-0.09946936,1
-3.0120707,7.438113,1
2.075743,-1.2698014,0
-3.856497,2.5675306,0
3.94282,0.56409025,2
-3.938864,2.5967517,1
-1.6249577,-0.8060466,0
3.0517306,-1.4079156,0
-1.3029702,-1.4327631,0
-1.5983816,-1.4990637,2
-1.2473081,-1.6563506,0
4.4513416,0.73644066,2
4.4914026,0.6908636,2
-2.4945605,0.099235296,0
-1.592222,-1.4659817,2
-2.0095234,-0.6360336,1
-2.549718,0.7664877,1
-3.5603447,1.7181903,1
3.7370615,0.51500034,2
-0.71332645,-1.651246,0
3.832355,0.5014466,1
-1.957855,-1.5221295,1
-1.2223405,-0.72110236,0
-1.1229956,-1.533286,0
-1.514159,-1.3271273,1
-1.4233983,-1.4705205,0
-1.764745,-0.8065337,0
4.4842787,0.6970961,2
0.2659095,-0.35662198,1
-1.4323055,-1.385446,1
0.21369225,-0.4492991,2
-3.1223404,1.4764959,1
-1.598389,-1.2193675,1
-0.14108358,-1.5590088,0
-1.3378875,-1.0131656,1
-2.1519647,-1.3897239,1
3.1552625,0.4161231,2
-1.7742049,-1.2594488,0
-2.7048285,6.1015787,2
-2.168549,-0.666861,1
4.525738,0.69584846,0
-2.4871333,0.30359143,1
-1.1715978,-1.3372271,1
-0.50932556,-1.2096884,0
-0.51474804,-1.3386184,0
-2.5813982,-0.18104726,1
-1.1395824,-1.5293396,0
-1.9384893,-1.9297177,2
-2.5275955,0.3817624,0
-1.2970045,-1.2067094,1
-1.872163,-0.84285396,2
4.073053,0.58580065,2
-1.0525664,-0.8654406,0
-1.7375153,-1.0842924,2
-1.9472846,-1.1952722,0
-2.0919507,-1.27329,1
-1.6868395,-1.0839981,0
4.4688277,0.6719179,2
-0.3025138,-1.5010316,0
-2.227941,0.114156306,0
1.9136231,-0.48057294,2
-2.1734662,-0.3296973,1
-2.4876761,0.15700364,1
-3.0516171,7.108527,1
-2.0503144,-0.31312174,0
-0.017019808,-0.72726715,1
-4.0060825,9.616703,1
4.7501364,-1.2056475,0
-2.4153967,0.24728769,1
-1.7417206,-1.4957293,0
6.039626,1.0547132,1
0.76182055,-0.71103555,2
2.9866595,0.3233589,2
4.514177,0.6840241,2
-0.14020595,-0.90174925,0
4.153302,0.6099776,1
-1.3951738,-1.5814432,0
2.1000073,-1.4659413,0
4.8264794,0.7664424,2
4.7411904,0.7548821,2
4.988895,0.8265507,2
-0.739452,-1.0311255,0
1.5169377,-1.2472465,0
-1.3689945,-1.4250896,2
-3.6879163,9.222242,1
-2.6241744,0.1372323,1
-2.507309,0.07237512,0
2.9846027,0.3164159,2
-4.2353525,2.2768683,1
-2.2083383,-0.39090538,1
1.4888676,-1.108927,0
-0.12505588,-1.5127802,0
5.0866914,0.85110533,2
-1.2507359,-1.7203522,0
-1.7056017,-1.0771043,1
-1.9642464,-1.3294675,1
-1.6962276,-1.3299525,1
4.6143494,0.7183658,2
-1.7030119,-1.2800722,1
-1.5247433,-1.28272,0
-2.48246,0.13617188,0
-2.09968,-0.43330687,1
-2.1534896,-1.1079284,1
-2.4740932,0.24874943,1
3.9768338,0.59049284,2
-1.1936146,-1.3947318,0
5.075649,0.8470808,2
4.1155543,0.5927942,2
4.695156,0.73517156,2
4.9808645,0.8238462,2
-1.0099331,-1.6284374,0
-2.4681296,0.3942523,1
-1.1577783,-1.3267275,2
-1.5832461,-1.3744829,0
-3.0092285,0.99221706,1
4.5721846,0.7015697,2
3.6780953,0.5338228,2
4.1833487,0.609959,2
-2.5585868,0.6233779,1
-1.8640735,4.736521,1
-0.5552467,-1.4679728,0
4.514294,0.655589,2
-2.2925973,-0.16048178,1
-1.6999397,-0.86422867,0
-0.20088501,-0.8713989,2
-2.2938917,-0.64895475,1
1.2937165,-0.47058922,2
-0.6668476,-1.7862506,0
-2.1921463,-0.40018353,1
6.216536,1.1289192,2
-3.3169043,8.277224,1
4.1535816,0.5877154,2
-2.1443512,-0.7293704,1
4.875224,0.7913667,2
4.877818,0.7918587,2
-1.38642,-1.2139325,1
-2.1809468,-0.71806467,1
4.683815,0.7483529,2
-0.89579546,-0.71395576,0
0.011322349,-1.4020448,0
-1.6489657,-1.3668518,0
-1.825451,-0.99778676,0


==> figures/esoteric/pca/p158/0/nnUNetTrainerV2_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=0_pca.csv <==
PC1,PC2,label
-2.2161012,2.2471251,2
1.0432583,0.60675275,1
-1.2933483,-2.2526312,0
-1.972937,-1.902016,0
-2.2070382,2.1276054,2
4.056388,2.3603644,1
-0.5473861,-2.539896,0
2.733388,-1.0807929,1
3.4449933,0.54741704,1
-1.0206897,-2.7631469,0
-1.0023276,-2.7418346,0
3.5385804,0.862512,1
-1.3445473,-1.0858074,0
-2.8827124,2.6948423,2
3.8608813,2.1882305,1
-2.4575524,-1.0239247,0
0.55995005,-2.5938616,0
3.1728964,1.194491,1
0.4389882,-2.7333026,0
-1.4607323,-2.165282,0
1.392385,-0.639313,1
-2.746258,2.498639,2
-1.891498,2.3483553,2
-1.7881565,-0.7361493,0
-2.660628,1.8238915,2
-0.11408481,-2.5891309,0
-2.1319277,-1.4236493,2
-2.476881,1.4429826,2
-2.4683433,0.20891881,2
-1.011525,-2.2129965,0
3.5154364,1.6165365,1
1.0848612,-2.411839,0
3.371746,1.910355,1
-0.98748416,0.9193374,1
2.9682527,1.4006261,1
-0.8434892,1.725577,2
-0.055443883,1.0109195,1
1.2724097,-2.4554667,0
-2.074652,1.4114102,2
0.42933464,-2.6513767,0
2.5739198,1.9745733,1
3.0661607,0.13854516,1
3.1573942,1.8194305,1
-1.3810107,-1.9772928,0
-2.3844588,2.0764031,2
-2.185644,1.9483725,2
-2.2628565,-0.3868196,2
2.3064003,-1.7264631,1
-2.556162,0.58806205,2
2.6343758,0.024715424,1
2.7506113,-1.2528703,1
-2.4443595,2.2883763,2
3.2996235,1.9732381,1
-2.3001032,1.61297,2
-2.572094,-0.26480085,2
-1.6368587,-1.9817846,0
-0.1944377,-2.9800901,0
2.5062475,-1.2104485,1
-1.2518959,-2.4366481,0
1.3400648,1.477641,2
0.9435008,-2.391018,1
-1.8385617,-2.2971308,0
3.43201,1.251805,1
-0.6246278,-2.6773329,0
-1.1180787,1.5581824,2
2.6344497,-1.1303799,1
1.3604478,-2.3609514,0
2.1241028,-2.0660658,0
0.9663388,2.0144153,1
1.6949791,-2.2962275,0
1.725021,-1.753829,0
-1.218243,-0.5945351,2
-1.8696171,-2.0693574,0
-0.07725106,0.8732184,2
-2.8052974,2.6591725,2
-0.4005258,-2.5364413,0
-2.5962758,1.0065697,0
3.8148322,2.1488385,1
-2.6456664,2.6167555,2
-2.6647108,1.9554092,2
-2.484423,2.0293832,2
3.4534967,0.61571646,1
-2.3995194,-1.3904129,2
3.3806815,0.58373165,1
3.5454502,2.4045367,1
-1.7917466,0.6934941,0
2.7205718,1.3327569,1
2.831913,1.6735219,1
-0.5411688,-1.771786,0
-1.3380948,-0.43192667,0
-2.1292033,1.7802931,2
-1.7344903,1.636264,0
-1.7559325,2.5123873,2
-1.7660911,-1.7948117,0
-1.6100485,1.8785416,2
3.6064663,1.5001255,1
4.049597,1.2185229,1
3.381751,1.1855417,1
-2.348869,2.2867575,2
-2.2871401,-0.18401933,0
-1.4814149,-0.5896343,0
-2.0607877,1.3310331,2
0.033402056,-2.96111,0
3.5455458,1.3594872,1
0.31003082,-2.910842,0
3.5497646,1.0839106,1
-0.2608592,1.010971,2
3.2781882,0.5360583,1
3.2591825,0.97954404,1
0.07526882,-2.8327332,0
-0.016220689,-2.8377316,0
-3.0596488,2.0471053,2
-2.0485494,1.2317103,2
-0.38675648,-1.647514,2
-2.0715032,-1.1826093,0
-0.8853548,1.4509832,2
-1.5699663,-2.4879732,0
3.0498905,0.12932026,1
3.8683667,1.729452,1
-2.335406,2.349218,2
-0.09398857,1.9384762,1
-2.4866877,-1.5180953,0
-0.5309528,-0.937082,1
-2.9609356,1.1092354,2
-0.46167582,-2.2288675,0
3.075109,0.48557115,1
3.6281776,1.7713712,2
2.2476492,-1.9150845,0
2.7627013,-0.4305057,1
0.27735734,-2.7421966,0
-1.1295475,-2.6160402,0
-1.6717495,-1.8551188,0
-2.968362,2.9531932,2
2.7190127,2.4742436,1
-1.17876,-2.3638325,0
-1.5740961,2.7644653,1
-2.3942902,2.6626496,2
-0.029604279,-3.0381908,0
2.7294397,0.3372941,1
-0.60305446,-2.4761536,0
-1.5129542,-1.197543,1
2.8899643,2.327651,1
-1.4072394,-1.8098142,0
1.8074688,-2.4209251,0
3.9712062,1.4465867,1
3.1651907,2.1238618,1
-2.6031675,2.4270205,2
1.903291,-1.5833054,1
0.7889512,-1.8886441,1
0.84672934,-2.6198335,0
1.5285534,-1.9510702,1
-2.4361358,0.9172236,2
3.2645037,1.0105659,1
3.2362862,1.8935181,1
-1.4601641,-0.36613035,0
-2.0557504,1.7916948,2
-2.5792408,2.0420804,2
-2.3256211,1.2285188,2
-1.060434,-2.3449306,0
-2.2784536,2.4404783,2
1.5337073,-1.6884732,1
-0.79803985,-2.0685554,2
3.5676296,2.6327047,1
-0.10972414,-1.5079885,1
3.9528964,1.5485023,1
0.98231596,-1.9216332,0
-1.373304,1.7014612,2
3.0001237,1.1804098,1
-2.4301214,0.3022095,2
2.5282536,-1.7725153,1
3.590802,2.2228098,1
-1.9719148,-2.0001843,0
-2.8862622,1.9338316,2
-1.0947496,-2.4394822,0
-2.2076206,-1.7676549,0
3.2525816,0.28743052,1
-0.3784237,-2.6278963,0
-0.058388367,-2.7398431,0
2.2438464,1.0173734,2
-1.1338023,1.1083242,1
-1.5563234,-2.230998,0
1.6673815,1.3958906,1
2.9754746,-0.1996634,1
-1.3854245,2.074873,2
3.4216795,1.1679269,1
-1.6578255,-1.2918103,0
3.915777,1.9677705,1
-2.2714336,-0.045104384,2
-1.6286749,2.049388,0
4.130115,2.446917,1
-0.47923273,1.7885238,1
-1.5769314,-1.9669054,0
2.6320345,2.1722074,1
-1.6058922,2.1737552,2
-2.6798005,2.0488415,2
0.0857237,-2.776846,0
0.7659634,1.1831948,1
-2.338378,2.467352,1
-0.2859493,0.96631587,1
0.6514977,-2.7693791,0
-1.904463,-1.0686246,2
-2.3807948,2.0015106,2
3.1065638,0.479388,1
3.0025704,1.6478237,1
-0.49509382,-2.9235935,0
-0.36396956,-2.546087,0
-0.095844716,0.6066394,2
-1.4952698,-2.431665,0
-1.5716401,-0.1359126,0
-2.0957448,1.183622,2
-0.9582708,-1.1706388,1
-1.4951468,-2.362987,0
-2.3869574,1.8621703,2
3.8820426,2.5415626,1
-0.6185908,-2.9719865,0
3.578126,0.53867257,1
-2.030125,2.360896,2
3.631842,2.686665,1
-1.9806497,2.7100925,2
-1.9551886,1.5577797,2
3.8015342,2.041978,1
2.364263,-1.5846589,1
-2.2293386,2.46594,2
-0.38035035,0.49379337,2
-2.8905814,2.0689259,2
0.683296,-2.699631,0
-2.5013983,2.213513,2
-2.604516,1.3228372,2
-2.0305734,-0.23455548,2
-1.3065072,2.1367636,2
-1.8051095,-1.3209192,0
-1.9320307,1.6771973,2
-1.574482,-0.95249176,0
3.0633278,0.84700596,1
2.7528281,0.7045046,1
0.7852298,-2.2841313,0
-2.4763815,1.8461717,2
1.9977268,0.7560234,1
2.7356594,-1.4544244,1
2.1725762,-1.6814728,0
3.8493803,2.0027018,1
3.3417969,1.8135208,1
3.3622756,0.26807404,1
-1.373711,-2.6452303,0
-2.366114,1.9641117,2
-1.6349694,-2.371314,0
0.24757037,-2.9503121,0
2.9483964,2.2474136,1
-1.2715735,0.52544916,0
-1.1898646,-2.3570805,0
-2.7877553,0.39867914,2
-1.8191347,-2.009226,0
-2.4215438,1.9199148,2
-1.3325558,-1.0273757,0
3.2665253,-0.8543689,0
-2.8871052,2.3151546,2
-1.7460746,1.9621302,2
3.4152386,1.0372614,1
-1.4761717,-2.5256214,0
-1.9115597,1.8459364,2
-1.8352419,1.4219753,2
3.543772,0.20115662,1
-0.27698117,1.1418341,1
4.278255,1.5120066,1
2.9994895,0.93311095,1
-0.9093856,-1.5579413,1
2.9516785,1.5293399,1
-1.1218355,1.0575305,2
-1.36945,-0.82246155,1
2.0658808,-2.1337805,0
-0.059804037,-2.7398725,0
-1.4326936,-2.2028928,0
-0.960911,-1.2635391,2
-2.4702144,1.7725986,2
-0.88329464,2.1942573,1
2.742766,1.8730074,1
-2.968548,0.7675812,2
-2.1047513,-1.1836164,2
-0.634298,-2.2040093,0
3.4152877,-1.8216324,0
-2.4522495,2.2636075,2
4.0654845,2.007956,1
-0.085519835,-3.0218577,0
-2.6523533,2.8466654,2
3.6416929,1.460605,1
-2.3824136,2.640008,2
-0.27434552,-2.8455238,0
-2.0125906,-0.05550766,2
0.53775257,-2.6694505,0
1.8941293,1.1974951,1
-0.7361261,-3.0063026,0
-0.9645364,-0.64429754,1
2.7217581,-1.3751093,1
3.5419598,2.5375485,1
-2.5487168,1.6358494,2
3.349611,1.1277672,1
-1.0741898,2.1759753,1
2.822337,-1.5079285,1
-2.1634858,-1.1907564,2
3.1183174,0.42079306,1
-2.2265668,1.9129361,2
-0.74759555,-2.5613647,0
2.8742225,-1.0407764,1
-2.099367,-1.6133654,2
-1.6593745,-2.464407,0
-2.7779238,3.1167412,2
-2.2949405,0.08360255,2
-0.16238338,-2.8369827,0
3.6163456,0.74633336,1
3.5348144,1.7109522,1
-0.6874553,-2.8183298,0
-2.0522933,-1.4905818,2
3.9353838,2.2487297,1
0.81617373,-2.7459173,0
4.552066,2.2255397,1
3.515198,2.2377887,1
-1.5231098,-1.1368251,0
-2.6592922,2.3485594,2
2.6220887,-1.9323411,0
1.1550436,0.16698158,1
-1.6962438,0.14557517,0
2.3524866,2.1727805,1
-1.546995,-2.513851,0
-0.032270387,-2.6074524,0
-1.6578941,-0.6365147,0
-2.1748886,1.4893214,2
-1.898998,2.4361916,2
-2.1196444,1.9450394,2
0.7178289,1.9592391,1
3.616837,1.655882,1
2.5029314,0.15451694,1
-0.360345,-2.931085,0
1.1344362,-2.4414964,0
0.646157,-2.7397377,0
2.6980107,-1.1807194,1
-1.9069778,2.8348083,2
-1.9760251,-1.7347412,0
-1.2901832,-2.2425218,0
2.3227751,-1.5974507,1
3.80891,1.3815998,1
-1.5264628,-1.9580166,0
-2.2371993,1.3633937,2
-2.8163333,2.383771,2
1.8009323,1.0355529,1
-1.5473846,0.50145185,0
0.5683334,-2.5752888,0
-0.29812145,-3.2572885,0
3.8598325,1.5741535,1
3.522806,0.33721507,1
-0.53554285,-2.5803497,0
-1.5260361,0.12930954,0
2.6385388,-1.2648542,0
4.0263667,2.4569583,1
-2.609102,0.3095944,2
3.396891,1.7154666,1
-2.596519,1.7751516,2
-1.3621815,-2.192183,0
2.093875,1.2917935,1
-0.65053976,2.0977025,2
0.4914778,1.5780331,2
-1.9277326,0.61804545,0
-1.7006251,-0.7418362,0
3.507497,2.0221748,1
2.0172677,-2.074526,0
-0.38500994,-2.9495883,0
-1.3892677,1.5581759,2
-0.16897063,-2.6883826,0
3.1089206,0.6809046,1
2.9067876,1.2346672,2
3.2501645,1.9938787,1
-2.0650852,-1.0473474,2
-2.6992788,2.1699052,2
-1.461446,2.4312663,2
-1.5830473,-2.2902312,0
3.2731962,0.837278,1
0.031131074,-2.2803066,1
3.7314024,0.80454624,1
3.445703,0.9611801,1
-2.2590594,2.4730062,2
2.8604553,1.4219335,1
3.0174184,-1.2287875,1
1.9077505,-2.208907,0
0.59612757,-2.5378475,0
2.101087,1.6856099,1
3.630517,0.3684957,1
0.99934435,-2.4275284,0
-3.24304,2.155137,2
-2.124615,1.8831414,2
1.9786143,0.30582714,1
3.9892583,1.9938883,1
-2.3428667,2.220183,2
-0.43564355,-2.4038007,0
-1.3959894,1.2249237,2
-2.4388955,2.6119795,2
-1.4469606,-1.978781,0
0.08981019,-2.4034276,0
0.02172225,-3.1006265,0
2.6229713,1.4859022,2
2.6633267,2.1753974,1
-1.1189446,-2.5580745,0
-2.5779598,2.019857,2
-2.3110564,2.0971045,2
3.500175,1.8527061,1
-1.6823422,-1.8806076,0
-2.5370946,2.4286618,2
-2.238889,1.4232472,2
-1.4709783,-1.9131385,0
1.7493669,2.0857406,1
-1.2546228,1.8229653,1
3.5527267,0.9202509,1
3.6841812,1.8602444,1
-1.6082903,-2.2980196,0
-1.978512,0.28106368,2
-2.7546477,1.9590682,2
-1.3954115,-0.18586665,2
-1.5736284,2.1981668,2
-2.6208212,2.6242447,2
0.21476474,1.7842091,1
1.1778588,-2.4232683,0
-0.07702767,-2.6192274,0
-1.7127042,-1.1854565,0
0.8951053,-2.574627,0
1.258989,-1.6030235,1
2.8897686,0.9322965,1
0.57704526,1.4480773,1
0.6692012,-2.5279412,0
-1.8093345,-2.1297045,0
-2.6946208,1.7237507,2
-0.47310793,-2.8325455,0
-1.6613811,-2.0977473,0
2.799856,2.0120635,1
-1.961855,-1.672302,2
3.414575,1.6501938,1
0.69571763,-2.7698703,0
-0.12530597,-2.8006077,0
3.4463823,2.1485558,1
-1.8789779,2.8412929,2
2.427414,-1.4545581,0
-2.50277,2.2521896,2
-2.0972915,1.9685117,2
-1.4183209,-2.5012317,0
-2.370083,1.7859818,2
3.5048482,1.4852864,1
-2.2721276,0.018723011,2
0.26326036,-2.5219402,0
-1.22944,-2.5712087,0
-2.1636944,1.0100392,0
-2.2401137,2.7098255,2
2.45257,-1.5329206,0
-0.5462773,-2.7060304,0
3.575482,2.0237088,1
2.8737645,0.1502794,1
-2.0462096,0.8387914,2
-1.5041839,-2.2400224,0
2.7505078,1.8889169,1
-2.9270015,0.48861742,2
-2.3656845,0.4120468,2
-1.3918793,-2.0295002,0
-1.5506216,1.8745445,2
-0.18294878,1.8434006,1
-0.6965075,-1.6871438,1
-3.108163,0.82165635,2
3.722845,0.6730416,1
-2.6736143,3.2517328,2
-2.3705685,0.2414428,2
2.9685323,2.4479504,1
-0.19803238,-2.6570354,0
-2.021752,-1.6420987,2
0.64545023,-2.5853248,0
-2.3982944,2.3789172,2
-1.7971286,-1.8231659,0
-0.07275339,0.5102366,1
-2.0113404,1.5813063,2
-2.7160563,1.5301944,2
2.2619934,1.4015082,2
-2.5521257,0.23731375,2
0.24337591,-1.4586519,1
3.2605195,1.7400314,1
3.1548543,1.3165811,1
1.9269838,-2.0324519,0
-1.9983138,-1.6412139,0
-2.6035218,0.28318,2
0.04365044,-3.1037564,0
2.5950682,1.9849039,1
1.370541,-1.3508272,1
-1.3583508,-1.9736063,2
3.4543889,2.0461378,1
3.2447755,0.08593011,1
-2.4451797,2.5779533,2
-2.2420125,1.781746,2
-0.6470749,-2.703394,0
1.3872641,-1.992445,1
-1.4454854,1.784015,2
-2.997618,2.1556678,2
-2.5203745,0.25935316,2
-2.013923,-1.3166784,2
-1.1436837,-2.0575018,0
-1.1732439,-2.8102107,0
-0.2914827,-2.5235095,0
-1.4083353,-2.7994184,0


==> figures/esoteric/pca/p158/0/nnUNetTrainerV2_MixUp_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=0_pca.csv <==
PC1,PC2,label
2.1075325,1.2041194,1
0.76782286,-1.7495576,0
-2.4109817,1.4323565,2
-2.2530882,1.7473512,2
2.722247,1.4816543,1
3.9972482,1.1834341,1
3.391213,1.3665355,1
-2.3316789,1.0238361,2
-2.4673223,1.4718307,2
-2.1412904,1.1772119,2
-1.716322,-1.7690616,0
2.4172506,-0.27640563,1
-2.0381296,1.1671736,2
2.7715628,0.76983905,1
1.8463016,-1.7070526,0
-0.12349364,-2.5339465,0
-0.64824647,-1.2791866,0
-2.3732877,1.6128308,2
1.1481862,-2.5073824,0
-2.4603963,1.4518203,2
3.6930032,1.4566902,1
-2.701636,1.7988479,2
-2.1167555,-1.00226,0
-2.1154552,1.0266201,2
-2.0040827,-0.20716286,2
0.40841752,-1.9718838,0
3.6402702,1.3365669,1
-1.6139024,-0.6321568,0
-2.5236325,1.7961814,2
3.5454879,1.3317956,1
1.3247746,0.95493436,1
-2.3677852,1.3303709,2
-2.4593182,-0.56723964,0
-2.2883053,-0.92305684,0
-0.08211532,-2.6987343,0
3.858252,1.0631021,1
-1.2953684,-2.271135,0
2.4883666,1.3313862,1
0.11902547,1.166977,1
0.7244837,-2.3235636,0
0.2911086,-1.8667425,0
-0.18480495,-2.1786234,0
-2.5567808,0.9863534,2
0.35776186,-2.0174,0
-1.9117362,-0.6261586,0
-0.5268987,-1.8158087,0
-2.4332767,1.7600952,2
-1.2384738,-0.89402306,2
0.0684247,-2.0998464,0
-2.6452796,-0.19221237,0
4.1911683,1.3768814,1
2.203763,1.4153694,1
-1.8564581,1.949678,1
-2.6734955,1.8755479,2
-2.4049726,1.9671035,2
-0.106550336,-2.8546848,0
-2.1331584,-0.2599756,0
3.1795762,1.0740472,1
3.729917,1.4481173,1
-2.0305743,1.2699608,2
-4.596626,1.0745424,0
3.4331262,0.93464875,1
-2.4346752,1.5727195,2
-1.8308345,0.7498026,2
-2.601953,1.5448583,2
0.31029987,-2.1669364,0
-1.9958279,1.2122662,2
0.18820602,-2.0966806,0
-0.67549,-2.3984756,0
1.7998736,-0.99447274,1
2.221024,-0.886448,1
3.8439298,1.1912012,1
-0.24808824,-2.325201,0
-2.5168986,0.98532486,2
-1.5009227,1.253215,2
0.5419574,-2.0684602,0
1.458951,0.7578143,1
-2.2338457,1.078773,2
-0.66547304,-2.0118463,0
-2.709293,1.8747256,2
-0.10587034,-2.366418,0
2.3666205,-0.756644,1
3.1215706,1.4156225,1
0.29856867,-1.9213437,2
-1.4486442,0.39392272,1
-0.2764882,-1.646191,2
1.4892409,-2.2031138,0
3.196245,1.3200892,1
-2.3818088,1.672277,2
3.8279471,1.3676326,1
4.110577,1.4582781,1
-0.49784133,-2.395201,0
-0.71949613,-1.9911575,0
-1.1334045,-1.015083,2
-2.158519,1.2010114,2
-2.6435337,-0.7804557,0
-2.9282033,1.8226116,2
-0.49412012,-2.771822,0
0.047804177,-2.6162183,0
2.145737,-0.89374197,1
-2.2862587,1.1165682,2
-2.5922322,1.3460872,2
3.7883172,1.4816643,1
1.324539,-1.3915522,1
3.3723898,1.4683496,1
-0.039729357,1.4598618,1
-1.6601174,-1.3047456,0
-1.2102504,-1.6744188,0
-0.008056581,-2.2682374,0
2.4424126,0.74129665,1
0.2565974,-1.897321,0
-2.3757696,1.4905546,2
3.9415722,1.0515206,1
1.9908412,1.2612318,1
-2.8540282,1.7073742,2
2.5869331,1.161165,1
0.5031835,-2.081819,0
3.3682733,1.2798848,1
0.2952494,-2.4340627,0
0.23675704,-0.70210004,1
3.5761728,1.480253,1
0.86216867,-2.2485228,0
3.6818256,0.6136546,1
0.06448269,-1.5859965,2
-0.3078462,1.2565379,2
0.97477007,1.0085148,1
-2.5435987,-0.6538341,0
-0.51216674,-2.6909182,0
-1.5353248,1.2705306,2
-1.4472082,-1.2774796,0
0.11050838,-2.3979795,0
-2.620185,1.861372,2
2.8704405,0.56061256,1
-2.0221639,1.6887451,2
-2.4134626,1.5112463,2
-1.9311945,-0.34922898,2
-2.0351076,1.039332,2
0.49980187,-2.4953172,0
-2.198588,1.8900468,2
-0.21900645,-2.5065515,0
-0.8726187,-0.14298692,2
0.49733007,-2.5569792,0
-0.29987252,-2.2162685,0
3.4719372,1.2509295,1
4.0425963,1.3681965,1
3.2102196,-0.031749308,1
2.8367643,1.4648997,1
0.08880293,-1.8900964,2
-1.9124081,-1.0150864,0
-1.6713719,-1.0820688,0
2.1654446,-2.2219868,0
-2.203031,1.7849921,2
-1.251619,1.1409707,1
3.0480425,0.56675947,1
2.411553,0.18653542,1
-2.7583897,1.6343094,2
-2.5278335,1.8560476,2
-2.290854,0.87719357,2
-0.034707427,-2.5528402,0
3.6923738,1.1767306,1
-0.52676606,-1.6198355,0
-0.78109,-2.5788367,0
-0.8460132,-1.3700684,0
-1.2740304,-1.1503423,0
-2.5038033,-0.1536344,0
-2.5507784,1.7543266,2
-0.2961567,-2.4285703,0
0.25171942,-2.7914157,0
-0.588818,-2.0917256,0
1.3885343,-1.283677,1
-3.254497,0.588364,0
-2.3818,0.8620291,2
2.7315693,0.60097396,1
3.2906718,1.252542,1
-0.075019956,-1.4780827,0
-2.6593096,1.8108149,2
0.31810266,0.80830646,1
2.4475768,0.86725116,1
-0.14377135,-2.7758372,0
-3.0017698,0.38222787,0
3.2856734,0.11860141,1
3.9652839,1.3305355,1
-5.331958,2.0339699,0
-2.7433896,1.7447402,2
-1.0063081,1.1378235,2
-2.5892587,1.6291372,2
2.400343,0.91338134,1
0.30138236,-0.5377313,2
-2.6236162,1.236683,2
-0.034837782,-2.3356009,0
3.931929,1.3346391,1
0.32738733,-2.7180688,0
-1.883348,1.5260794,2
-1.7599132,-0.4655284,2
-0.45403206,-2.5161178,0
0.21453148,-2.9288285,0
-2.1841702,1.2983717,2
2.5972502,0.77294004,1
-1.7556274,-0.32342643,2
-2.4246535,1.0094738,2
-2.7915184,1.7289649,2
-2.2230258,0.95087147,2
2.8932917,-0.39687562,1
-2.0886266,1.2003059,2
-2.359672,1.768706,2
-2.7064097,1.7415383,2
3.8104749,0.86979806,1
-0.36190552,-2.495669,0
-0.4212646,-1.8970413,2
-0.7093568,1.4283715,2
0.4824705,-2.275325,0
1.7118464,1.0889163,1
-2.1732874,1.2978901,2
2.5921357,1.1077932,1
0.34400725,-2.047231,0
-2.2507484,1.7498131,2
-0.7097304,-1.6808399,0
-2.3813167,1.4172682,2
-0.82488537,-2.232074,0
2.7815704,1.3865036,1
-1.1155227,-0.8496158,0
2.3951848,1.2080283,1
-1.7837054,1.3042295,2
-2.2604656,-0.353324,0
1.7312074,-1.0704046,1
-0.51281226,-1.0755942,1
0.6120815,-2.0636232,0
-1.7158854,1.9002533,2
0.04677421,-2.355904,0
-0.9215911,-1.2306571,0
-1.5379035,1.8652854,1
1.217381,-2.0244403,0
1.2969,-2.298451,0
-2.2494469,1.996974,2
0.30139834,-1.7764794,0
0.61886275,-2.3880699,0
-4.5487623,1.0370042,0
-1.466376,-0.7600485,2
-1.2588336,-1.4021684,0
-0.25055942,-1.0924473,1
1.6565502,-1.0767969,1
3.260369,1.2532506,1
4.1273174,1.3871735,1
0.17882133,-2.2811856,0
-3.1835368,0.5464587,0
1.6203477,1.1283351,2
-2.141195,1.0093855,2
0.25287038,-1.5904216,0
-2.87302,1.718498,2
-2.584916,1.707456,2
0.20905864,0.5219481,2
-1.2615681,-0.9945322,2
-2.256395,1.54223,2
3.8325958,1.0484515,1
-2.561341,1.8403177,2
2.514386,0.57798064,1
-1.5865071,1.5828112,2
3.5581698,1.4066527,1
-2.4028466,0.5764209,2
-1.2711549,-1.3257868,0
-2.2095246,0.9776846,2
-1.9906576,-1.2576593,0
-0.5952683,-1.833202,0
-2.7657058,1.4836954,2
3.2903268,1.2034742,1
3.487018,1.4899125,1
2.0115423,-0.7376468,1
-2.6406918,1.6879661,2
3.7556295,0.57131016,1
0.2538851,-1.8977464,0
3.9713864,1.3060694,1
-0.7731926,-1.9941255,0
-0.36762816,-2.0821526,0
2.580282,0.28742608,1
3.476416,1.4504312,1
-0.8437084,-1.2735511,0
3.6805167,1.2907634,1
-2.5984569,1.111574,2
-0.08749393,-2.2662888,0
-2.6858735,1.8506274,2
3.3309805,1.3318182,1
-1.9136528,-0.5549636,0
-1.2899399,-1.8393365,0
-2.2034628,0.38541833,2
-1.6110284,-1.1812221,0
-0.19638854,-2.1381273,0
-2.5200672,1.1659056,2
3.5979567,1.399874,1
-0.16179588,-1.6244278,2
-1.8682185,1.8963873,1
-0.63804984,-1.3727019,2
-1.7845303,-0.9399953,0
1.7638226,-2.5201733,0
0.045004785,-2.4088843,0
-2.1436448,1.288459,2
2.7512076,-0.47989655,1
-2.266799,1.8685043,2
0.032284796,-0.8007487,0
-3.9627125,0.7309295,0
1.6609569,-0.899364,1
0.28373408,-2.3698378,0
1.3409446,-1.9395432,0
3.6407647,1.2510871,1
-1.133579,-1.3793112,0
-2.4823298,1.1170003,2
-2.739659,-0.08545484,0
-0.84655166,1.5303074,1
-4.257572,0.84902894,0
-2.7481196,1.6865605,2
-1.286009,-1.7893664,0
3.2966788,1.3994836,1
3.2399766,0.01029329,1
-2.5929937,1.0029486,2
-0.10464716,-2.371534,0
-0.4891041,-1.1891034,0
-2.3092194,1.3844475,2
-0.20607689,-2.798156,0
-4.168953,0.9683509,0
-1.8074622,1.5263958,2
3.716661,1.4434605,1
-2.6599758,1.8043764,2
-2.6692328,1.7923417,2
0.24290419,-1.9094282,0
-2.5375335,1.7765244,2
-0.030409992,-2.296079,0
-2.5717552,1.3926891,2
-2.6549146,1.8145039,2
0.09169042,-2.268677,0
-1.8304514,-0.88157976,0
3.1827211,1.2498074,1
-2.2355766,0.95389307,2
-2.7339716,1.559826,2
2.9461048,0.8088498,1
0.58734155,-2.5190017,0
1.5047648,-2.321265,0
0.34737843,-2.1234813,0
-2.476792,1.3494328,2
-2.4616418,1.819835,2
-2.1592464,1.8652353,2
-4.032052,0.91671896,0
-2.3996482,1.4262751,2
-0.023011029,-2.095257,0
-1.6924837,1.486427,2
0.052817225,-2.2693696,0
2.2483852,1.3587844,1
0.03221202,-2.3080833,0
-0.01497525,-2.7112815,0
-0.5855145,-1.72907,2
0.7059084,-2.7968955,0
-2.5470562,0.9772816,2
3.9723697,1.0930026,1
-1.8614058,-0.4231932,2
-2.2052627,1.092676,2
3.6048465,1.4418935,1
-2.471115,-0.16410354,0
0.8150239,0.78467715,1
0.01520288,-1.6017363,0
-2.6373954,-0.062680975,0
4.048704,1.4520763,1
-1.2509894,-0.974934,2
0.11200178,-2.2100728,0
-0.005874932,-1.7452073,2
0.10153037,-1.6403797,0
1.1808069,0.6666622,1
-1.5209919,1.5059242,2
-1.71568,-0.51187545,2
-1.9771892,0.9493253,2
3.4527316,1.306666,1
-0.1838758,-1.6233584,2
-2.3725052,1.0717877,2
-2.654263,1.655744,2
1.7428217,-0.8194854,1
-1.6179876,-1.2825447,0
-2.3535445,1.8324959,2
-1.8050131,1.8717852,1
-2.7093806,1.7570351,2
-2.020587,1.231174,2
3.19592,1.235755,1
-1.3059902,1.2400554,2
0.09810662,-2.1234286,0
-2.8912694,1.7351636,2
-2.8066843,1.8371413,2
-0.63841146,-0.3878916,1
-2.7429755,1.8655536,2
0.3071419,-2.1326587,0
3.0003738,-0.58559406,1
-2.1765249,1.2683133,1
0.49232388,-2.2084808,0
-3.2640202,0.24008942,0
3.8099985,1.5003474,1
2.222375,-0.6018345,1
-2.2443388,1.0457697,2
1.7102962,-1.0143168,1
2.514333,1.0958776,1
-2.184398,1.7076303,2
-2.2986193,0.86915576,2
-2.331656,1.1853613,2
-1.1260517,-2.024697,0
3.3806317,1.3216172,1
2.5827594,1.3142169,1
-2.344139,1.4119736,2
-0.1300258,-1.6802539,0
-1.0651665,-1.4956454,0
2.0270824,1.327772,1
-1.6479214,1.2272336,2
-1.514376,1.0237355,2
0.52267015,-2.2512164,0
-1.3766065,-2.035524,0
0.60443723,-2.1766586,0
-2.5391316,0.95242226,2
3.9332843,1.4921114,1
-1.8756309,-0.26446357,0
-0.28205585,-2.277358,0
-1.7508004,-1.4680947,0
4.100372,1.4488572,1
-2.0991602,1.0612792,2
3.4668384,1.4771389,1
-2.5585928,-0.84099114,0
-0.04818213,-2.590602,0
-2.0209603,1.781632,2
-0.30096537,-0.569397,1
-1.7105829,-0.56567574,2
-2.3745239,0.6417575,2
0.33768725,-1.991714,0
0.11325616,-0.79235566,0
1.9660311,1.262221,1
-1.0460159,1.1971589,2
0.49796784,-2.507983,0
-1.0532765,-0.99824476,0
-2.4474995,1.4205046,2
-1.1670675,-2.1366253,0
2.4633658,0.74980366,1
-2.2418752,1.3177967,2
0.4315992,0.70491993,1
0.66062236,-2.3315496,0
-1.375415,-0.7061298,0
2.3054402,1.4576918,1
-0.119282395,-1.7914112,2
-1.3401556,1.2999532,1
1.0021667,-1.4776937,1
3.1893823,1.3559427,1
0.72993946,-2.4782498,0
-1.2873917,-0.889904,2
1.4202046,-2.5572693,0
-2.3317556,1.4443849,2
-1.4177023,-1.7435935,0
-2.283815,1.2174702,2
-1.442709,1.5162884,1
-1.0795157,-1.8635114,0
-2.3414993,1.5420357,2
-0.100741,-2.0546682,0
3.4557643,1.349853,1
-2.3828106,1.2086709,2
3.0681164,0.8876816,1
-1.8233268,1.857434,2
-2.1834579,-0.24110475,0
-0.7944236,-1.5824046,0
-0.0756605,-1.663565,1
-2.4921465,1.7711698,2
-0.21024469,1.2990892,1
0.26029348,-2.0188403,0
-2.2629638,0.80542517,2
0.82761765,-2.1889145,0
-1.9886954,1.4526157,2
-0.38516638,1.4511913,1
3.884551,1.2814081,1
-1.7704743,1.582975,2
3.45055,0.57558656,1
2.9443269,0.61729693,1
-2.0715966,0.29337028,2
0.36587852,-1.5562322,1
-1.3149942,-1.3564037,0
-2.1946144,1.0800503,2
-2.565834,1.2806625,2
3.7101007,0.9554932,1
-2.890172,1.8022716,2
-2.1417089,1.2148045,2
1.7969081,0.90257144,1
-1.8066599,-1.642207,0
2.8891783,0.29237506,1
-0.039716065,-2.4071217,0
-0.60325766,-1.6283638,2
-2.0055976,1.1379906,2
1.1529462,-1.2261535,1
-0.37315738,-2.1302412,0
1.026538,-2.1607625,0
-2.0747552,1.415287,2
0.114304006,-1.9328269,2
4.29152,1.4175924,1
-0.86196804,-1.7713151,0
-0.36887968,-2.5566356,0
0.28554457,-1.7878057,0
-0.33330566,-2.1213129,0
-2.1681168,0.49237034,2
-0.13298371,-2.8996048,0
0.7270261,-2.139815,0
0.9870281,-2.15253,0
-2.2394876,1.7333604,2
-0.5973788,-1.6244975,2
-0.6475011,-2.1792927,0


==> figures/esoteric/pca/p158/0/nnUNetTrainerV2_MixUp__nnUNetPlansv2.1_esoteric_depth=0_severity=0_pca.csv <==
PC1,PC2,label
3.00313,-0.45492715,1
-0.713832,-2.3486667,0
2.4130597,0.18443692,1
-2.076929,1.905935,2
-1.523864,1.5878432,1
-1.9244711,0.895419,2
-1.1745652,-1.6007556,0
-0.4467767,-2.660919,0
0.84104145,-2.8761036,0
4.1561437,1.3296747,1
-1.8033448,2.290618,2
-0.7568338,-3.0132856,0
-0.4248687,0.5358906,2
3.1520267,-0.60880864,1
-2.5078351,0.3307513,0
-0.4507068,-2.605853,0
4.237515,1.3297853,1
-1.848712,-1.152976,0
-0.42865756,-2.4478414,0
-2.2545204,1.4884038,0
-1.3332094,0.2779013,2
-1.2733114,-2.0309072,0
-1.9009199,-1.1846216,0
3.3469367,-0.5170267,1
-2.3569555,0.12144625,0
-1.5671092,2.3714352,2
-2.2948537,-0.47737014,0
-2.1808138,-0.36377853,0
1.1573257,1.219084,1
-1.6832314,-1.4324346,0
-0.20275688,-2.9870455,0
-1.8193076,1.7951324,2
0.27590066,0.7782353,1
-0.43653935,-2.3449006,0
-1.6816599,2.6810856,2
3.0064945,1.0417016,1
-1.8395292,1.2319255,2
3.6676035,1.1439178,1
-0.56783384,-2.7474167,0
-0.8782106,-2.5408413,0
-2.0393503,0.7597275,2
-0.5158888,-2.6735554,0
0.15392458,-2.657577,0
-2.0376854,1.02409,2
3.6647568,1.4589503,1
-0.506566,-2.6068351,0
2.9198089,1.458447,1
-0.4296071,-2.5401459,0
-0.99947286,-2.3373399,0
-0.60304546,-2.1856685,0
-2.4673448,1.1572945,0
-1.5769825,-1.4873364,0
0.08347887,-2.5152483,0
-0.6890056,-2.2501698,2
3.888465,0.62270224,1
3.5400648,1.6453359,1
-1.2148092,2.3159947,2
-0.93206656,-2.2555888,0
-2.159631,0.88716686,0
-0.38272268,1.9360716,2
2.7384706,1.3214588,2
-0.061713398,-2.4407544,0
-0.084307015,-2.2903647,1
-0.5609109,-2.147976,0
4.2527037,1.1264966,1
-1.2817867,0.27594674,2
-2.311637,0.5704235,0
-1.883299,1.1450737,2
3.5149016,-0.5271962,1
3.969296,0.68530905,1
-1.456878,-2.1454399,0
-1.3694746,-1.8826878,0
-1.3786492,1.248013,1
-1.6627055,2.5279508,2
-1.980735,1.546623,2
-0.10603264,-2.4663262,0
-0.6323233,-2.49258,0
-1.7605534,1.6188116,2
-1.7431465,2.4702508,2
-1.7056313,2.2160373,2
-1.7069097,1.846827,2
3.999411,1.0642383,1
4.6259284,1.0868933,1
-1.1750085,-2.2697773,0
-1.3809624,-0.7434195,2
-1.8478031,1.4943304,2
3.785478,0.65697014,1
3.6938038,0.81632614,1
-1.7271326,3.310553,0
-1.7796574,-0.31069118,2
-1.7184856,1.2548101,2
3.5440364,1.6997135,1
-0.4898317,-2.5984812,0
-0.08990654,-2.2902455,2
-0.69504607,-2.5394907,0
-1.7019984,-0.7082125,2
-1.9528514,1.2788713,2
-2.3086138,0.19959617,0
3.8618407,1.1115785,1
-1.6580322,1.0296838,2
-0.41278046,-2.4083323,0
-0.9794253,-1.8758872,0
3.9001222,1.5351484,1
2.325368,-1.9002401,1
4.1495166,0.9732702,1
-1.5655468,0.84186864,0
2.908619,1.4411201,1
1.7526311,0.3799938,1
2.4085846,0.60304594,1
-1.5391341,2.2953587,1
3.5807543,1.6084137,1
0.72459483,1.1201742,1
-1.8956853,-0.40922755,2
-1.8683857,1.2491326,2
-1.1749911,-1.8122883,0
1.9012624,1.0503392,1
-2.264518,-0.24066728,0
-1.4803927,-2.0890827,0
-0.7862148,-2.565124,0
-1.7113191,2.05822,2
-0.5787441,-2.4693155,0
-0.34041515,-2.5518234,0
-1.8362904,1.9223266,2
-2.0648773,1.6811774,2
-0.40335733,-2.8013067,0
-1.7049415,1.7212927,2
-1.0386485,-2.061523,0
-0.92960334,2.6246378,2
3.3644652,-1.1161804,0
0.5656636,-2.631718,0
3.574585,1.389909,1
-1.861279,2.7032244,2
-1.7422868,-1.832427,0
3.7093554,0.59870434,1
-1.9603912,-0.74871874,0
-0.39022967,-2.4910336,0
-1.7325006,-1.5624688,0
-0.99205565,1.6691182,2
-1.8362458,2.6235566,2
4.289168,1.250005,1
-0.58111936,-1.1575626,1
-1.1205645,2.4848843,2
2.898666,1.4545579,1
-0.10361609,-2.2938743,1
-1.9328849,2.599781,2
-1.8149042,2.5518231,2
-2.2821581,-0.6426021,0
-1.6919961,1.7612202,2
2.1637373,0.2851882,1
-1.7706317,-1.1584525,0
-1.6565105,2.5143015,2
-1.6900774,2.214017,2
3.8882723,1.013365,1
-1.8855684,2.3688009,2
-1.6520977,1.1602695,2
-0.5977082,-1.5897102,1
-2.393309,2.9216611,0
-1.8137953,1.5463657,2
0.9425607,-1.3288479,1
3.0158978,-0.12856728,1
-1.1228007,-2.4146595,0
2.8208556,0.6160141,1
-0.32337147,-2.4968228,0
-0.5697426,-2.0653133,1
-2.0312767,1.6994905,0
2.0685444,0.35728168,1
-2.052802,1.9088638,2
-1.6416423,2.1194642,2
-1.7626873,2.3650784,2
-1.0394263,-2.4755483,0
-1.5324279,-1.5969049,0
-1.785403,1.6975853,2
-1.9258999,2.8373413,2
-1.8663955,2.0828617,2
-1.9822782,2.6112602,2
-1.0283931,2.1676283,2
-1.848028,2.6469343,2
-0.5413415,1.6494505,1
3.8968887,0.54203176,1
2.7844982,1.328727,1
-0.84987736,-2.4733365,0
-0.6509081,-2.2725194,0
3.5796366,1.1454835,1
1.5169626,1.3996608,1
-1.7212304,2.4397566,2
-0.56069654,-2.4887795,0
-0.58099943,-1.770625,2
3.797431,1.2718103,1
-0.9969804,-1.8714769,2
3.7857509,-0.56432265,1
-2.0847874,-0.8184453,0
3.1928082,1.306912,1
-2.0284753,-1.1382198,0
-0.49012622,-2.6705694,0
-2.1702514,-0.74429476,0
1.6584698,0.25479162,1
-1.8561115,2.479571,2
-1.8460208,1.733818,2
-1.7558361,1.588135,2
-1.6440284,-0.24847907,2
3.3933716,1.6037176,1
-0.2999836,-2.3219414,0
-0.9536252,-1.7657084,0
1.8700155,-2.2524085,1
-2.032795,1.4539518,2
-1.0634412,-2.183456,0
-0.54765856,-2.5721529,0
-0.70115626,-2.051978,1
-0.3295663,-2.6565015,0
-1.5202596,3.1275172,2
1.1485803,-2.293299,1
1.0314993,-1.9498534,1
0.4484582,-2.3243685,1
-0.8181856,-2.740177,0
3.2871542,1.4190795,1
-0.393963,-2.76091,0
3.6818957,0.52315414,1
-1.8328923,3.2467527,2
4.087198,1.2967446,1
-1.8442659,0.7179688,2
3.306624,0.79830194,1
-1.4006668,-1.991566,0
-0.28473446,2.404269,2
3.615096,0.8275404,1
-1.9659648,1.230803,2
-1.731514,2.4840403,2
4.0025,0.403759,1
-1.8921208,2.6785152,2
3.8207579,1.5781455,1
3.649047,1.4664485,1
-0.85584533,2.5231438,2
-1.5553186,2.2516274,2
-0.55482095,1.7162347,1
3.5524387,1.2273641,1
1.5560418,-0.5470921,0
-0.12754777,-2.6691341,0
-1.9123092,-1.0744209,0
1.592064,-1.7676675,1
1.880598,0.3152598,1
-1.9316515,1.4639106,2
3.5267034,1.4787898,1
-1.6564347,2.3389,2
-1.7774682,2.0429134,2
-0.16716737,-2.6656094,0
-1.7748104,1.0827763,2
-1.9886249,-0.8948665,0
0.64924026,-2.2845993,0
-2.3041816,0.6462648,0
1.226898,-2.9607887,0
-0.9679468,-2.2217286,0
-1.9280195,1.8081341,0
-1.0026356,-2.094314,0
-1.0081862,-1.7520931,2
2.3723526,-0.94880563,1
-1.2166538,0.68802357,2
-1.4841704,-1.7544101,0
0.5275105,-2.8554482,0
-0.84635913,-2.2685468,0
-1.68441,1.6735308,2
-1.1815292,2.337133,2
-0.27958298,-2.230071,1
-1.1127665,-1.90753,0
-1.5524337,-1.6979065,0
-1.5537195,-1.574466,0
-1.5510414,-1.6356981,0
1.6733924,1.2444034,1
-1.6422085,1.4397118,2
-1.2657917,-1.6111875,2
-1.4940157,2.0004854,2
2.0875478,-1.297911,1
3.6837864,0.9496993,1
-0.24524939,-2.781057,0
-1.1716886,-1.7631984,0
4.3473487,1.2427819,1
-1.9237504,-2.0264726,0
-1.2822211,2.1573656,2
2.3445997,0.99400485,2
-0.47160837,-2.304554,0
4.3218327,1.3377686,1
0.7647232,-2.269888,1
3.7781334,0.27629495,1
-1.755321,-1.3267685,0
-1.7278157,0.5374981,2
-1.7944721,2.103155,2
-1.8001033,1.4809391,2
1.8754803,0.3880874,1
-2.1271157,-0.99292904,0
-1.969292,2.7183824,2
-0.69677144,-2.3608427,0
-1.9103223,1.9481592,2
-0.5064866,2.2023342,2
-1.9417335,1.1879351,2
2.481544,-0.13819736,1
2.461225,0.95343757,1
0.048777223,-2.2375224,1
-0.55500656,-2.6192393,0
-0.41705608,-2.3319,1
-1.894362,2.5266113,2
-1.9337206,-0.49829665,0
-1.1760938,-1.6580504,2
-1.8666587,2.8888812,2
-1.9769572,-0.0077676177,0
-1.871562,1.5131681,2
2.4757538,1.5098317,1
-1.6769243,-1.548892,0
-1.4645091,1.7767067,2
4.3532867,1.1275539,1
-2.2948766,-0.64181024,0
-0.540329,-2.3352172,0
-0.77696574,1.7989466,2
3.1737967,1.3466287,1
-1.8566139,2.2251518,2
-0.95743716,-0.912102,1
-1.8883011,-0.38514572,2
-0.73443645,-2.0835314,2
-1.9368427,2.44818,2
-1.6372706,-1.5967063,0
-0.25452325,-2.7512517,0
4.421345,1.0723963,1
-0.73627055,1.4786749,1
3.8024282,0.31440485,1
-0.6955823,-2.2747464,0
-1.4057789,-0.048851788,1
2.7047997,-1.1055673,1
3.8158207,1.5002165,1
-0.4389192,-2.4601917,0
4.474605,1.3176346,1
-1.4121556,-3.0609531,0
-1.7863488,1.7930574,2
-1.3516946,-2.1101255,0
-0.2672015,-2.625713,0
-1.659387,-1.3403132,0
-1.8966622,0.87792706,2
-0.3883404,-2.399002,2
-1.4147699,2.4139254,2
-2.0187583,1.091023,2
-1.346898,-1.9049184,0
-1.1420639,-1.9533309,0
-1.7069632,0.25058532,2
-1.8870702,-1.4985397,0
-0.856593,-2.3259282,0
1.0660444,1.4010139,2
-1.8175747,1.7122595,2
-1.4331228,-1.8197525,0
1.9615513,-1.5333226,1
0.41618526,-2.402769,0
1.990822,-1.514111,1
-1.7017277,-1.0671413,0
-1.2494345,-2.0471945,0
-1.790019,-1.2594025,0
-0.79536116,-2.3080854,2
1.7652658,0.27833688,1
-1.0506091,-2.3753088,0
-1.8611474,-1.1327045,0
-2.6807504,2.7812512,0
-1.9132115,2.0664206,2
-0.1276322,-2.5427418,0
-1.0862616,-2.2109816,0
-1.1379439,-2.2111185,0
-1.5079093,2.3576887,2
3.7305818,-0.30448192,1
3.2068233,0.4432968,1
1.694681,1.0805879,1
-1.0894034,-1.563529,2
-2.575882,3.2448897,0
-1.8655093,1.9565539,2
-2.0434806,-1.2966826,0
-0.60101795,-2.4605331,2
3.6999464,1.3213034,1
4.249896,1.2123971,1
2.8777118,-0.02927792,1
-1.3828199,-2.4192617,0
-0.30916607,-2.571435,0
-2.2441454,-0.63006985,0
3.6460047,1.6339719,1
-0.11885846,-2.7245166,0
4.171785,0.95116365,1
-0.6560912,-2.1747608,2
-1.6568154,2.3625576,2
-0.6468749,-2.7951262,0
2.6114683,0.4528693,1
-1.7662749,1.7918336,2
-1.7593708,1.6394916,2
-2.4622047,1.8149514,0
3.330554,1.5322146,1
3.0948439,-0.3070144,1
4.0676055,0.8553517,1
-1.9923066,-0.014338136,2
0.15297014,-3.1594694,0
-0.10747942,-2.4609404,0
-2.0571208,1.2664218,2
3.5048099,0.5759212,1
-0.75466835,-2.4990714,0
-0.6271174,-3.0310872,0
-1.0314493,-1.981657,2
-0.4409653,-2.6550152,0
-1.8043996,1.8570266,2
-0.62860763,-2.925219,0
-1.5532211,-1.6252964,0
-1.0243073,-2.2072506,0
-1.9379052,1.6917136,2
-1.7410483,0.6173042,2
-0.9906582,-1.9936409,2
-1.7785525,2.4453359,2
-1.3726068,1.7297862,1
-2.118973,-0.7246537,0
-1.63997,2.1740565,2
-1.860066,2.6995218,2
-0.4829963,-2.9492693,0
-1.8349347,1.3493569,2
-1.8623941,2.3534908,2
-0.7111912,-2.3105865,0
-1.8475101,0.5637498,2
-0.95086515,-2.3230424,0
-0.5533812,-2.5403116,0
-1.5822074,-1.6885407,0
3.278294,0.33636057,1
-1.629276,-0.599713,2
3.5718493,1.2103765,1
-1.3636018,-2.2793398,0
-1.4657953,-2.1132104,0
-2.3915262,1.3078506,0
-1.7176226,1.405375,2
-0.019473493,-3.0521405,0
-0.19903114,-2.3293319,0
-2.004539,1.1100891,2
-0.8415141,-1.4134065,1
-1.9169605,1.9769809,2
1.7642015,-1.8180534,1
1.8901695,-1.8964012,1
-2.1975799,-1.3681456,0
-0.3154863,-2.9814422,0
-1.7800474,1.5645576,2
1.0340625,-1.9559985,1
-1.6242551,-1.9539729,0
-1.7090489,2.0630586,2
3.206193,-0.3311419,1
3.3332033,0.68319595,1
-0.5154946,-2.6511889,0
2.6090527,-1.5391624,1
-0.24812871,-2.5371041,0
4.321442,-0.14353758,1
-2.6445808,1.3503993,0
3.347158,0.116416216,1
-1.9351516,2.0493095,2
-1.7058022,1.7320681,2
3.8918495,1.6169829,1
1.8660568,0.22173715,1
-1.1086105,-2.427351,0
-1.0904408,-1.7769771,2
-0.6210823,-2.3239503,0
3.0670342,1.3131824,1
-1.0208737,-2.2010994,0
-1.8927857,-1.0893998,0
-1.8657732,1.1726377,2
-1.662971,-0.87937737,2
-0.89312434,-2.428351,0
-2.3074982,3.5244503,0
3.9906836,0.60297596,1
-1.4347496,-1.7364743,0
-1.3665986,1.2135456,1
-0.97317195,-2.2474627,0
-0.17285022,-2.1215904,1
-1.8499745,1.6988437,2
-1.0537868,-1.4122143,2
-1.947035,2.6708958,2
-1.1420863,-2.3655531,0
1.8936116,0.7282642,1
-1.9397916,0.9962554,2
-0.8463874,-2.3966708,0
-1.6495503,1.2134867,2
-0.48461002,-2.453655,0
-0.47908965,-2.762202,0
-0.4801391,-2.380518,1
0.32849413,-2.7850575,0
-0.1568383,-2.518207,0
-1.2422956,-2.2618985,0
-1.4661331,-1.9820023,0
0.22735101,-2.1320686,1
1.8061842,-1.9651039,1
-1.3817133,2.3797047,2
-2.4903731,1.1654019,0
-1.9828236,-0.18618685,2
-1.9884822,2.093145,2
-1.84616,0.102691054,2
0.019391835,1.4671743,2
-0.78049904,-2.037191,0
2.325972,-0.9764318,1
2.872047,1.1424987,1
-1.7859098,1.8774529,2
-0.7167406,-2.2265334,1
-1.610055,1.2745659,2
4.0488534,1.1004958,1
-1.8955263,2.0111578,2
3.083375,0.10003102,1
-0.5081777,-2.4415393,0
-1.5267425,-1.9284222,0
-1.5971802,1.6852729,2
-0.89411426,-2.4845755,0
-1.8643689,0.44923282,2


==> figures/esoteric/pca/p158/0/nnUNetTrainerV2__nnUNetPlansv2.1_esoteric_depth=0_severity=0_pca.csv <==
PC1,PC2,label
0.709332,-2.057589,0
1.0611426,1.779994,1
3.148478,1.9597261,2
-1.6423441,-2.0856643,0
-0.8709134,0.4633273,1
-0.02113244,1.2485116,1
-3.9409208,2.3916385,1
1.6637381,-1.3872502,0
-3.9271631,1.8115463,1
1.0262206,-1.6836469,0
1.0758501,-2.3068368,0
-3.1095476,1.9049809,1
0.26649967,-2.571959,1
-2.992498,-0.19336593,1
3.4027188,2.1978338,2
2.0659108,1.3909557,2
-1.1164087,-2.3408217,0
-3.9085264,1.191191,1
2.8602138,1.9604063,2
2.1393507,2.0938015,2
-3.1822884,1.0840449,1
-3.5667477,2.0745127,1
2.2839215,1.3597479,2
2.6244714,1.5841825,2
-2.2271025,-1.8582382,0
1.1660764,-2.4670148,0
1.8587126,-1.6778071,0
-1.5139564,-2.2183633,0
1.3740872,0.13120127,1
-3.2631972,1.2431254,1
3.3325515,2.452861,2
0.050085917,-2.7050054,0
-1.4403003,-2.5345216,0
-3.7688107,2.1465416,1
-2.4124181,-1.762598,0
-1.7299409,-1.8118529,0
-3.1555715,-0.6424512,1
0.9622899,-0.97857654,1
-3.074547,1.8599191,1
-2.43193,-1.5537308,0
0.4195519,-2.947168,0
1.7841195,-1.1241034,0
1.1790837,-2.195747,0
1.7716788,1.8066862,2
2.7830434,1.4446194,2
2.6579838,-1.5643711,0
2.7146595,0.13872313,2
-2.725956,1.7604342,1
-1.6676047,-1.9520423,1
0.96433616,-2.302032,0
-2.5611272,1.6124985,1
2.8913674,1.7601814,2
-2.1715965,-2.5150855,0
1.4929237,1.7527516,1
2.7965834,0.96182585,2
3.0946198,2.0382452,2
-0.3683339,-2.673462,0
-1.5325384,-2.2929735,0
-1.5412343,-2.3832955,0
-0.016266987,1.0040566,1
0.6529112,-0.94789237,1
2.4303865,-1.4918255,0
2.9925382,0.9309906,2
0.14382012,-2.3109393,0
2.7023783,2.2041326,2
2.573251,1.5619199,2
0.101137884,-2.6417208,0
0.30452636,-2.6596246,0
-3.763907,2.2207205,1
-1.0414286,-2.3105075,0
1.620468,-1.3177537,0
0.6692984,-2.4588037,0
-4.246418,2.186959,1
-3.5980062,1.6872759,1
0.019282416,-3.03198,0
-3.5430954,-0.46469805,1
2.9993553,2.0389252,2
0.7906147,-1.8399794,0
2.321008,1.8753202,2
1.6344506,-2.157537,2
-3.348696,1.7452514,1
-3.4906914,1.8795159,1
3.2712295,2.084236,2
3.4591787,1.9789581,2
-3.3352757,2.1245322,1
0.5096574,-2.6626673,0
-3.1979785,0.95661414,1
-1.7564707,0.70648634,1
0.077751204,-2.7901049,0
-1.6091425,1.0887861,1
-4.0414467,1.214829,1
1.9691586,1.7074907,2
-3.1244802,2.156065,1
-4.398855,0.037707448,0
-0.8249147,-2.9040022,0
-2.4534755,1.8015487,1
-3.8598456,1.7811561,1
-0.61477304,-1.4411393,1
-3.7759066,2.1116433,1
1.1315962,0.3106482,1
1.7154932,1.5598466,2
-3.536961,0.48442113,1
-3.8160644,1.5571952,1
-0.81318414,-1.2390393,2
1.3942592,1.2277575,1
2.8675196,1.6509478,2
-3.7755039,2.0341468,1
-0.23476896,-2.6144705,0
3.1736882,2.123357,2
1.5911887,-1.623876,0
-3.0376778,-0.1682024,1
3.4238636,1.6651309,2
0.90615976,1.4183106,1
-3.4519253,2.2951858,1
0.82855,1.6378591,2
3.337309,2.4674358,2
1.8533759,-1.8243241,0
-2.8961072,1.9195209,1
-1.2997355,-2.2208614,1
-1.3838801,0.8792541,1
0.95572615,-2.617291,0
2.7047412,1.779561,2
1.2169278,-0.97890794,2
0.042294547,-2.779078,0
1.2377843,-1.4909177,0
-3.2496204,2.25229,1
-3.8802238,-0.21266341,1
1.7471855,-1.32748,0
2.0270243,-1.2146075,0
-0.45212922,-2.419361,0
2.020066,-1.1906118,2
1.8816173,1.6253207,2
2.495692,-1.6440294,0
3.0655987,0.54575396,2
0.12548593,-2.9048214,0
-3.7613037,2.0826719,1
-1.5951645,1.1364777,1
0.98464847,-2.4973907,0
-1.411672,-2.2623227,0
-1.6958249,-2.4514117,0
1.0431706,-2.5164785,0
0.78442085,-2.169174,0
-3.5667765,2.2887764,1
1.5339234,-1.2821995,0
-0.009811759,-2.5076776,0
1.5039297,-1.4495107,0
-0.22532034,-2.7325299,0
1.0767717,-1.5423771,2
-3.81165,2.0929666,1
-2.9578657,0.52219605,1
2.6854777,1.2926602,2
2.7904572,2.065381,2
1.1176293,-2.4234605,0
1.4634953,-1.2851266,2
3.439888,2.3620276,2
-1.0875449,-2.692593,0
-1.7117597,1.1385486,1
1.1104659,-2.608132,0
-3.684174,2.265333,1
1.4291421,-1.836372,0
2.1702747,2.1399477,2
-3.695328,-0.46366748,1
-2.6008837,-2.0500154,0
2.4380155,1.6742241,2
-0.63827455,-2.5821533,0
-2.9266868,-0.7349447,1
-2.925312,-0.64886737,1
-3.8342795,2.3319108,1
-2.3774867,1.439295,1
-2.252461,-1.6483936,0
3.323846,2.3904212,2
2.8295557,1.2024219,2
-0.7867472,-2.2309868,0
-2.9683154,1.8902483,1
2.9204783,1.8834133,2
-0.03717871,-2.828413,0
0.12646367,-3.0620093,0
-0.23167121,-2.6519017,0
-3.98804,2.020193,1
3.4232895,2.395617,2
-3.3817244,1.7712076,1
-1.3776724,0.98868656,1
0.613902,-2.1413877,0
-4.058233,2.5300727,1
-2.8091033,1.9004116,1
3.2192194,2.1419291,2
-1.8032424,1.1145546,1
0.13518918,-2.8242393,0
1.671405,-2.1330974,0
1.0344018,0.26588106,1
-0.6171293,-2.9485104,0
-3.35437,0.59347785,1
2.5582664,1.6767142,2
3.1357996,1.6364679,2
-2.041819,-1.6253927,1
-2.9069571,1.670919,1
0.16593432,-2.323238,2
2.6186318,1.8477488,2
-3.1172392,-1.4478118,0
-0.37789145,-1.0688614,1
-2.7406366,0.84858215,1
3.0517125,-1.1536803,0
-2.1897607,1.2668753,1
0.006246805,-2.586226,0
1.8735874,-1.7759314,0
-3.688467,1.3282268,1
-1.6979206,-2.2434242,0
-1.7755455,-1.4307344,1
2.7806535,1.973377,2
0.32109764,-2.745586,0
-3.2388403,0.843107,1
0.14109674,0.8074198,2
-3.1561992,1.8186767,1
-0.5214871,-2.3274217,0
-1.0832658,-2.7854285,0
-3.8094974,2.3399625,1
1.0759892,-2.613185,0
1.7445852,-2.0637307,0
-1.4094884,-2.004806,0
2.9868593,2.1057057,2
-3.7066739,1.8470645,1
-0.3589565,-2.5847414,0
-0.17424929,-2.9559379,0
-3.8585615,2.229984,1
-3.4504585,1.548569,1
2.0562105,-1.9479632,0
3.1014853,1.1303549,2
2.429921,-0.5083778,2
2.8786287,1.4921949,2
2.9524899,-1.5259907,0
-2.2228827,-1.595331,0
0.89300895,-2.527207,0
0.7451782,-2.3083737,0
2.3903115,-1.3752223,0
3.0729136,1.9726532,2
-3.425546,1.8452883,1
0.3668271,-2.4580169,0
1.1138238,-2.088328,0
-3.6246548,1.8489377,1
1.9349669,-1.9298143,0
2.839053,2.0320053,2
3.14188,2.0389366,2
-3.5873833,0.5491158,1
2.8654904,-1.6060873,0
0.4507258,-2.4932256,0
-3.5450704,1.8087058,1
0.3797328,-2.166419,0
0.9998387,1.4083323,2
-4.1143503,1.6938004,1
2.2040179,-0.7876791,2
-1.073931,-2.371945,0
0.6089487,-2.7247422,0
0.10391959,1.3233845,1
-1.4977129,-1.4602348,1
0.5543408,-2.906083,0
1.8897429,1.4266162,2
0.674822,-2.5002522,0
0.4167281,0.09499848,2
-1.066544,-2.9519336,0
1.2041193,-2.5359614,0
-0.36379388,-2.680452,0
-3.293643,2.2446692,1
-3.2733328,2.0306456,1
-0.33433703,-3.178413,0
-2.6136467,-1.7299926,0
0.39019936,-2.5941808,2
-2.988949,1.0660399,1
0.49438232,-2.537853,0
-4.1085796,2.3692062,1
2.965467,1.8532114,2
-0.06695673,-1.4481648,1
0.9288995,-2.4259577,0
-3.4470088,1.8979671,1
1.4534332,-1.3228279,0
-2.275131,0.97088444,2
-2.3323529,1.4432597,1
2.7821968,1.2859552,2
-5.179287,-0.54542613,0
-1.6269585,-2.0198493,0
-3.348248,2.0435903,1
-3.8911562,-1.1701205,0
1.710654,-1.2117119,0
3.0920627,1.2852354,2
2.8060043,2.0556304,2
1.7953901,1.2070441,2
-3.3724303,0.8850355,1
0.25245655,-2.656105,1
-0.70762527,-2.6626909,0
-4.092659,2.117579,1
2.1208808,1.7471962,2
-1.790422,-2.0238857,1
-0.014283687,-2.6150136,0
-0.9603952,0.57178247,1
2.4514573,1.1060095,2
-0.06844333,0.8528875,1
1.0954607,-2.2310789,2
2.7906272,0.16135085,2
3.0846522,2.0154374,2
0.69569004,-2.340221,0
-0.031514972,-2.8882198,0
-2.242433,1.334178,1
2.687383,-1.5660856,0
1.4566809,-2.4531357,0
-3.523946,-0.44250545,1
-2.9831429,1.3469856,1
3.1628997,2.1809437,2
0.9338101,-1.753268,0
-3.1074092,2.0531354,1
2.5754516,-0.42624736,2
0.4907795,1.3309445,1
-3.4277313,2.0962632,1
-0.8135159,0.7111826,1
-0.11603814,-2.2984776,0
2.2270288,-1.9618596,0
2.004184,0.5799129,2
-4.190224,2.2072027,1
-3.9288507,2.4884963,1
2.130441,1.6292689,2
-2.1823728,-2.32362,0
-2.799648,1.9040065,1
-4.1184487,2.3308308,1
-1.4056926,-2.2262182,0
-3.116531,-0.16832459,1
-1.498294,-1.0057912,1
3.1750927,1.8274143,2
-0.022968099,-2.7301927,0
-2.744451,-1.498292,1
2.5850685,1.6141534,2
-2.4016807,1.5381348,1
1.2993734,-1.5701106,0
0.70825875,-2.4897175,0
-0.7606183,-0.15695739,1
-0.52099824,-2.351449,0
2.0326638,1.2328548,2
-4.076621,2.6213534,1
0.07925517,-2.6398468,0
0.014760882,-3.0826719,0
2.1748493,1.5752618,2
0.65929496,-2.7047105,0
0.114391916,-2.6403356,0
-2.154053,-1.7729764,0
2.0377154,1.9634569,2
2.79643,2.0178506,2
0.74933255,-2.7371066,0
-2.450244,1.7627494,2
-1.3198113,-1.9924552,0
0.127525,-2.4847305,0
1.132786,-2.7430172,0
3.112712,0.56571126,2
-0.38174108,-3.1465251,0
-3.6688485,1.7004025,1
-0.8922422,-1.9581025,1
-3.3914504,1.5477769,1
2.4557097,0.39572144,2
1.2750298,-1.7196982,0
1.551201,-1.4590458,0
0.7850605,0.47335052,2
2.8736467,1.9956057,2
0.6379062,-2.3553898,0
-1.9469129,1.2203097,2
-2.6855307,1.3406236,1
-0.7060957,-2.5024595,0
3.0335908,1.2426963,2
1.0347786,0.74155354,1
-1.1348566,-2.844133,0
3.1698275,1.028546,2
2.7299666,2.0409567,2
-0.56284285,-0.97735876,1
2.63442,1.5185137,2
0.53235173,-2.6629047,0
2.792196,1.7333901,2
-2.0691133,-2.1167035,0
2.7949889,1.801652,2
-0.6730945,-2.2594142,0
2.8161647,1.9663689,2
2.9847953,2.1583784,2
2.3285785,-1.6772218,0
-3.844852,1.8356149,1
-0.55378926,-2.522935,0
-2.0189571,-1.9853412,0
-1.4707147,-2.0768046,0
-1.5511028,0.35058033,1
-0.4919692,-1.5465014,1
3.2604265,1.9920108,2
-1.1876616,-2.1460304,0
-3.278807,-0.15081322,1
-3.1374307,-0.5339942,1
-2.6734984,1.7876966,1
-0.591612,-2.9714987,0
2.3435602,-1.111906,0
2.1277192,-1.349075,0
2.2695396,1.599515,2
-3.3050067,2.0008717,2
2.5808268,-1.6381034,0
-2.5561318,-0.50726223,1
1.819166,-1.4869554,2
-3.4724991,1.1886995,1
2.3806794,1.2082884,2
0.1977677,-2.606587,0
1.1224934,1.6113999,1
0.12045494,-2.7441192,0
1.3732073,-2.0478654,0
3.1311219,2.2873669,2
3.2311563,2.242585,2
1.3843379,-1.3703513,0
1.7229577,-2.1076727,0
0.29360217,-3.0132005,0
-3.5067513,1.973582,1
-1.0270367,-2.5880413,0
0.76091254,0.45970714,2
2.8575475,1.8519797,2
0.88414574,-2.6785345,0
-3.461778,1.494446,1
1.4422415,-1.6442223,2
1.1735705,1.4824111,2
-0.04874605,-2.843606,0
1.424738,-1.8922598,2
-1.0187669,-2.4808555,0
2.181697,1.5444591,2
2.552596,1.6422079,2
-3.3084261,1.5247867,1
0.53422976,-2.5092003,2
-3.8925734,2.1972702,1
0.010218814,-2.955791,0
2.84253,0.24936473,2
1.3640438,1.3543041,1
-1.004668,-2.4063098,0
1.1209613,-2.2036185,0
1.9913888,-1.0713503,2
0.88877714,1.7013803,1
-3.7372918,1.1189075,1
-3.4087887,-0.22405398,1
-0.15079284,-3.20101,0
0.36470383,-2.5255475,2
3.202143,2.0810773,2
-0.37798437,-3.1753576,0
-0.113271326,-2.2691927,0
-3.598059,0.78644025,1
-3.700881,-0.9428408,0
0.033403203,-2.62259,0
-2.9903986,1.736311,1
-3.2632732,1.2277627,1
1.7587247,-1.4966431,0
0.75747,-2.6162934,0
2.6837144,0.33683527,2
3.1485243,2.2042272,2
2.9676747,2.2159457,2
1.6693101,0.030576766,2
0.35486916,-2.826489,0
2.861376,1.2338512,2
2.0264745,-1.1145,0
-3.7628267,2.0424602,1
-3.7119215,2.053112,1
-4.2550607,-0.9345202,0
3.118591,-1.2879142,0
1.8837495,-1.9272456,0
2.0065508,-1.880245,0
3.3478904,2.048004,2
2.2653766,1.8221021,2
1.7111073,1.3902981,1
3.116284,2.204213,2
1.4312154,-1.9064755,2
1.6513393,1.8761096,1
0.6465259,-2.0428228,1
1.7156645,-2.2848225,0
-0.4571959,-2.5735729,0
-2.0603895,-1.8144059,0
2.879329,1.9617667,2
-1.5597448,1.0878341,1
3.1581843,1.1219032,2
2.8642035,1.6514003,2
-3.2730672,1.9256704,1
-2.8908625,-1.6571269,0
-2.8407052,-0.3164789,1
-3.5347183,2.1526823,1
2.0088513,1.6212206,2
-1.7069453,-2.0670204,0
1.1858114,1.7275724,2
2.8636334,2.228546,2
1.2141188,-2.1544933,0
-0.7152513,-2.3472533,0
-1.4175922,-2.2193816,0
-3.7845628,1.8953679,1
-3.637027,1.8065584,1
-2.3947759,1.6129615,1
1.0738914,-2.315319,2
-3.1975234,1.6281366,1
-3.2751038,0.89367485,1
2.6332297,1.9954779,2
2.9497926,2.0234585,2
-3.7993326,2.2257652,1
2.7902513,1.2942462,2
0.23717153,-2.6550717,0
-1.7446243,-1.5068681,1
1.8333468,0.72890556,1
-3.0112894,1.7314236,1
0.7445494,-2.3754313,0
2.5445638,1.8014078,2
-3.556901,2.1269023,1
2.1084719,-1.2328581,0


==> figures/esoteric/pca/p158/1/nnUNetTrainerNoDAV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
2.968087,-0.28557605,0
-0.9351045,-1.0269506,0
-1.6496412,-0.84955746,0
-0.92595994,-1.3608537,0
0.14147322,-1.1928589,0
-0.76245046,-0.88097155,0
-0.43756768,-1.2305477,2
6.0547853,1.3684671,2
-2.2764716,3.0805006,1
-2.387378,5.783903,1
-0.106746286,-1.2740418,0
-0.94776523,-1.3941675,1
-1.3804126,3.3860655,1
4.242708,0.76120543,2
3.5184143,0.48562166,2
-0.3696637,-1.2855668,1
-1.794551,-0.4347918,2
4.4654493,0.9197885,1
2.6035032,0.051740557,2
0.4853152,-1.074332,2
2.8277287,0.19874284,1
4.4994297,0.92214656,2
-1.7213842,-1.2135978,2
1.0797348,-0.72106576,2
0.008064181,-1.202254,0
-1.3225299,0.18990692,0
-0.62918544,-1.4145654,0
2.7928836,-0.3658775,0
4.9428096,1.0699745,2
-1.4769331,-0.71913874,0
4.289302,0.8578962,2
-0.54469323,-1.343056,2
1.9456334,-0.5079277,0
4.1374702,0.6963098,1
-1.5584619,-1.7210821,2
-0.30287692,-1.2929658,2
-1.0823103,0.22581652,0
-1.0668919,-1.4681712,1
-2.2961218,4.003411,2
-1.7973152,4.4103365,1
-1.2053465,-1.6601459,1
2.4796252,-0.17791729,0
5.6074486,1.2694801,2
4.3082657,0.77416396,2
-2.2441728,5.2608347,1
-1.2148794,-1.3401814,0
-3.5228717,1.7484587,1
-2.6368952,6.307543,1
2.19251,-0.39333028,0
-2.4303465,5.848823,1
-2.1120467,-0.02552098,2
4.5285473,0.9359579,2
-1.3871284,-1.0497385,0
-1.1359273,-1.176766,0
-1.0905683,-1.5003486,2
-1.78902,4.3932714,1
-2.2043712,-1.0128372,1
-1.9983588,-0.16674961,0
-0.6120918,-1.3845189,0
-2.1775975,-0.3271968,2
-1.1789823,-1.0854397,0
3.3799012,0.515697,2
-2.7572167,0.35824022,1
-4.814591,2.9829822,1
5.2194357,1.1122341,1
-1.1538734,-1.450288,1
4.7781854,1.0131077,1
5.8630676,1.3545767,2
-0.9646821,-1.4913564,2
-4.478847,1.1077183,1
-1.7855543,-0.9818201,1
-1.0207884,-1.5480807,2
-0.82253206,-1.485626,2
0.4160867,-1.1827273,1
1.1295431,-0.6325799,1
-1.2032403,3.0486825,1
-2.4216056,5.7744813,1
-1.1811923,-0.8717195,0
-0.6060895,-1.4243242,2
4.426633,0.8904511,2
4.3917923,0.8065232,2
4.5717115,0.95462346,2
0.7433071,-0.9749088,2
5.2722697,1.1668618,2
3.2960281,0.32161322,2
-0.837981,-1.4438368,1
-0.7859708,-1.4576278,0
-1.5303643,-1.6516687,1
4.7381763,1.0053991,2
-1.1545671,-1.2784482,1
-0.435793,-1.2916448,2
-0.8722044,-1.3785604,2
5.8464203,1.3586189,2
4.4787493,0.92869973,2
-0.69747806,-1.378919,0
-2.936915,6.9333434,1
-0.69188094,-1.4727145,0
-1.0296991,-1.2843775,1
-5.114774,1.1991807,2
-1.2977748,-1.1098228,2
2.1297405,-0.49037525,0
4.0259275,0.63680494,2
-1.2778218,-0.8638536,2
-0.09926206,-1.2340472,0
1.921291,-0.36699027,2
-1.916303,4.6645055,1
-4.269972,5.180324,1
5.195648,1.1424423,2
-0.37250605,-1.4108624,1
-1.8454562,3.9196787,1
4.8968496,1.0593903,2
-1.6564615,-0.6769213,0
-1.1396879,-1.4248873,0
-3.2709727,1.066591,0
4.34115,0.8744143,2
-0.29325208,-1.2597097,2
4.195953,0.6738801,1
-1.251725,-0.86831963,0
1.8098346,-0.43016496,2
-2.3719606,2.463315,1
-0.057058215,-1.2841939,1
4.504903,0.7916713,2
-1.7919728,-0.79937273,1
-3.589442,0.89679134,1
-1.887123,0.015685111,0
-1.0124097,-1.4277996,0
-2.303864,5.5624576,1
3.2287304,-0.28078058,0
1.3466601,-0.6901469,0
-0.37019488,-1.3313832,0
-1.8007776,-1.0053251,0
2.6868484,-0.23678799,0
5.04918,1.0371422,2
-1.6335557,-1.6396435,1
-1.6808076,-1.050673,1
-2.3138013,5.600961,1
3.1408286,-0.16763705,0
4.013579,0.62773967,2
-0.18706325,-1.2597529,0
-4.720932,2.0509264,1
-4.0947948,2.0238993,1
0.0110088885,-0.90520275,0
-1.0087411,-1.4526149,2
-2.413702,0.05373913,1
-1.1470789,-1.3980458,1
-2.415277,0.466732,0
-1.4005775,-0.90279603,1
5.65461,1.2932851,2
-1.800249,-1.0143763,2
-1.6158469,-0.99001396,0
-0.706092,-1.5064098,2
-1.0315199,-1.4565156,2
-2.664952,0.14015475,1
-1.9037389,4.0248785,1
-1.034408,-1.4412701,1
6.9676914,1.6106752,2
-1.3953727,-1.2468171,1
1.0781441,-0.71069944,0
0.6259453,-0.9905523,0
-0.684237,-1.3982491,2
-0.60140693,-1.3545262,2
4.052183,0.78616047,2
5.0013075,0.994676,2
-3.8450716,3.0433202,1
-1.9247109,4.6478972,1
-2.609697,3.0163698,1
-1.244856,-1.4730741,1
-1.8959655,3.9269838,1
-0.30831864,-1.3817456,0
4.534186,0.95018995,2
-3.8786933,1.284494,1
-1.2654079,-0.8249146,0
4.732366,0.99532676,2
2.9806848,-0.25263783,0
-1.691913,-0.86552286,0
-1.1727735,-1.526751,1
5.4416347,1.2313317,2
5.0115705,1.0901761,2
-4.173704,1.4194293,1
-1.8125538,2.5613048,1
-1.8453995,4.4338493,2
-0.7989609,-1.4857655,1
-0.51311004,-1.3379537,2
-0.2545648,-1.3178843,0
3.3891838,0.43947682,2
1.0887196,-1.0437562,0
-1.1949903,-1.4439019,2
-1.2708893,-1.5619059,1
-3.2808607,0.7373365,1
3.3577552,0.47649577,2
-0.3494887,-0.54203606,0
-2.271963,5.433065,1
-0.39168438,-1.2495596,1
-3.8820379,1.2737012,1
-1.4371172,3.526262,1
-1.03031,-1.483657,0
1.4490602,-0.5805526,0
-3.7647917,1.24745,1
4.5217795,0.93136585,2
-1.6112653,-1.1108233,1
-0.77425575,-1.285515,0
5.396853,1.2102376,2
-3.0062468,1.3265502,0
-2.2052968,4.232998,1
-1.3022331,-1.5649667,1
4.8375974,1.0379156,2
1.5370764,-0.62716985,0
-2.7305043,6.3482156,1
-0.992159,-1.4268323,1
-3.2838652,1.055664,2
-3.5908408,1.471103,0
-2.6306586,0.12739208,0
-1.0229006,-1.493352,2
-0.99113107,-1.4446912,2
-0.3806632,-1.155235,0
-1.1519276,-1.5595199,2
-4.56438,2.380999,2
-1.6409509,-0.38488236,0
4.685667,0.98201096,2
-3.3952081,1.8331639,1
-1.1798973,-0.6876395,0
4.2141223,0.6221591,1
-0.58239985,-1.3670781,0
2.8072784,0.21760777,2
6.0069194,1.3669338,2
4.3531404,0.7304994,1
-2.0534637,-0.5384963,1
0.2401555,0.31413296,0
-1.4511008,3.5322194,2
-0.59465265,-1.4783652,2
-1.3509758,-1.2054834,0
-2.2629673,5.4258847,1
-1.129022,-1.5105592,2
-1.9283849,4.711508,1
-1.1151786,-1.3767034,1
0.9840461,-0.9090426,2
-1.5247847,-1.275511,1
-2.3734374,5.729868,1
1.5897571,-0.62298226,0
-1.4333861,-0.9578775,2
-1.4768888,-1.6585406,1
0.3056707,-0.5175051,0
-1.2234509,-1.5382096,0
-2.6522396,0.46463278,1
5.0895553,1.1124104,2
4.107503,0.6820092,1
-0.28386948,-1.2548684,0
3.8027563,0.5118749,2
3.0228453,0.2345868,1
-2.740053,-0.22708265,1
-0.29187956,-1.263072,1
-3.6234262,2.3173008,1
3.2156904,0.33813027,2
-2.7596405,0.07848176,1
3.9072237,0.07749331,0
-0.52588737,-1.1947304,0
-0.407459,-1.4227061,0
4.9576983,1.0667161,2
-0.82632697,-1.421442,0
-0.61451197,-1.432653,0
-0.43110952,-1.4610838,2
2.2469008,-0.36919466,0
3.6065586,0.52325034,1
-0.90284467,-0.8184304,0
-0.9234394,-1.5291165,0
-1.6582462,-0.8582932,0
4.5876627,0.88172805,2
-4.689643,2.892808,1
-1.9866179,0.12307015,0
3.345848,0.5700891,1
-0.65275216,-1.3543506,2
4.1560235,0.82505465,2
-2.3860974,-0.41001394,1
-0.58930016,-1.5483223,0
4.752078,1.0091945,2
4.7998443,1.0082508,1
2.9330764,0.15422413,1
-1.1452577,-1.6287462,2
-3.1321518,0.8748065,1
-1.7662591,-0.43738058,0
5.356784,1.0840266,2
3.4882457,0.4841375,1
-1.4192762,-0.71246564,1
4.985588,1.0809977,2
4.5823145,0.95962405,2
1.8119259,-0.5174279,0
5.059346,1.0625019,2
4.976116,1.0644356,2
-1.1768667,-1.50647,1
-1.1276658,-1.541102,2
-1.1238056,-1.5159383,2
-0.31563511,-1.3685449,0
-1.0533705,-1.51398,0
-1.7053655,-0.65787613,2
0.42779565,-1.1595354,2
0.30080098,-1.141368,2
-0.1767613,-1.0330889,0
-1.6069773,-0.59731793,0
-1.884972,4.5500875,1
-2.2344918,-0.1603772,1
5.1790605,1.1428587,2
-2.0738025,-0.067655355,1
5.095651,1.1198307,2
1.4455436,0.8403932,1
-0.79209375,-1.4271328,2
-1.0554471,-1.5406905,2
2.1426346,-0.41734713,0
-2.8861732,0.82972026,1
-0.8617492,-1.457915,0
-1.5130346,-0.9062406,0
1.9117521,-0.28751454,2
-1.1056201,-1.4553914,2
-2.4488742,-0.3841051,1
-3.2793932,0.6984308,1
-0.9648615,-1.4549011,2
-0.8748995,-1.4016459,2
-1.1572512,-1.5582788,0
-2.8838937,1.3008683,2
5.7083573,1.2648308,2
-4.6183267,2.048615,1
-1.111031,-1.453997,0
5.4819493,1.2454152,2
1.8862954,-0.4903727,0
4.359656,0.8826201,2
-1.2014681,-0.8040115,0
-0.9940053,-1.462725,1
0.3180705,-1.1949911,2
5.7723713,1.3362981,2
-1.9328567,-0.6522544,1
4.305753,0.8708813,2
-3.1855443,3.422201,1
-2.76574,6.619823,1
-1.8697833,-0.29376125,1
-1.8835069,-0.8617927,1
3.1065562,-0.30637783,0
-1.0884553,-1.585216,2
-1.6061319,-0.4409203,0
-1.922414,-0.67166173,1
-2.6084523,0.67549205,1
-1.4233938,-0.40695375,0
4.242394,0.77470887,2
-1.066981,-1.4947989,0
2.0881355,-0.09312683,2
-1.2483095,-1.519619,1
4.5810585,0.960639,2
-1.1104984,-1.4695185,0
-2.498309,3.6027436,1
-2.5475824,0.31838706,1
-1.8586148,4.526456,2
-0.9778415,-1.5443785,0
-1.0310274,-1.5153723,0
-2.5704763,0.11967817,1
-1.8857635,3.455714,1
-2.0010867,-0.6234756,1
0.74743676,-0.9848256,0
-1.2659147,-1.0268091,0
-1.137071,-1.4877332,0
-3.4703856,0.6330739,2
1.07947,-0.871918,2
4.49802,0.8691077,2
-1.4693,-1.577415,1
-1.6720772,-0.8640201,1
-4.725119,3.8602095,0
5.589431,1.2333789,2
-0.8720027,-1.5045316,0
-1.5631475,-0.68584704,0
-0.6195128,-1.2300969,0
-4.785446,2.3638198,1
-1.4833797,-1.5727869,1
-0.35815355,-1.3585807,0
-0.5482681,-1.3856287,2
-2.3895833,0.7404854,1
-1.1449575,-1.4528078,2
-0.44541582,-1.1134543,0
-1.4811257,-1.2033693,1
-0.7076036,-1.4654855,0
-2.0977986,-0.5334758,2
-2.8035784,1.299086,2
4.5960855,0.96131516,2
4.655995,0.9512969,1
-1.644672,-1.6530168,1
-0.51575553,-1.3256831,2
-0.9956951,-1.467892,2
-2.5285234,0.7196175,1
1.2746228,-0.7527952,0
4.457221,0.8399644,2
-0.37802556,-1.2374593,1
-1.4536238,-1.178453,1
-3.9579656,2.424985,1
-2.5489693,0.52349925,0
4.082143,0.6699717,1
-1.225202,-1.411119,2
4.7893524,0.38233027,0
-1.8585912,4.48665,1
-2.495749,-0.7186198,1
-1.4548271,-1.3240138,1
4.520728,0.8966789,2
1.5828694,-0.6019402,2
-1.1121795,-1.5062034,2
0.45390648,-1.1434329,2
0.5547437,-0.9061276,1
-2.2749107,0.19020209,1
-2.5947409,3.9776235,1
-1.7356774,4.2021065,1
1.6916522,-0.34623012,2
-0.8658284,-1.4458447,2
-1.1054252,-1.3709433,2
-1.9893347,4.848159,1
-1.6932319,-0.27382517,2
-3.7706907,0.5365634,1
4.4934096,0.8963164,1
-1.1977186,-0.70195186,0
4.497218,0.85889506,2
-1.7654623,-0.52621925,1
2.0533202,-0.18392259,1
-0.95115066,-1.4833151,0
-1.1313632,-1.5761801,2
-0.4142224,-1.2000641,0
-1.9187628,0.017933875,1
3.132352,0.258136,2
-0.9109858,-1.3546295,0
-1.321944,2.6742547,1
0.6119249,-1.0168628,2
1.9220624,-0.5045674,0
-0.4185736,-1.4747927,0
-4.093866,3.4117591,1
-0.84890175,-1.3627006,1
-0.9915385,-1.3890885,0
-0.24727634,-1.2381997,0
-1.8641425,-0.4036988,0
0.28793195,-1.1118469,0
-4.2218056,-0.38215622,1
-1.3663014,-1.5887494,1
3.6229844,0.55365396,2
-2.5539792,0.46223244,1
0.02873066,-1.1894088,0
5.148118,1.0633873,2
-0.28390417,-0.83410144,0
2.9633777,0.1305863,2
5.7352676,1.3103874,2
0.6861814,-0.9874201,0
2.3090632,-0.164606,2
-1.1086003,-1.4877616,1
6.389893,1.4939035,2
-3.0964427,1.2912779,1
0.2821013,-1.1152704,0
4.5347347,0.9168056,1
-0.45096263,-1.4032718,1
-0.07672286,-1.2742697,0
-0.59158504,-1.6319902,0
-1.7862891,-0.032267153,0
0.27349597,-1.2039905,0
-1.8660289,3.9557438,1
-0.49275663,-1.1946088,0
-1.259603,-0.96163225,1
0.45061153,-0.8317131,0
-0.272957,-1.2502955,0
5.0549088,1.0425214,2
-1.9772836,4.7978964,1
-2.6099794,1.3217393,0
-1.5792629,-1.4085846,0
-1.2539806,-1.6645267,2
4.563652,0.9469762,2
-0.61635387,-1.3695536,2
-0.7213242,-1.3263468,0
-0.8768302,-1.4820138,0
1.5415938,-0.71585345,0
-1.5849161,-1.6990948,2
6.0156,1.3840201,2
-2.5529008,6.0764627,1
-1.0189443,-1.537998,2
-1.4082683,-1.5468842,1
5.622934,1.278854,2
0.6575587,-0.8915653,0
-5.6645055,2.890646,1
-1.8009919,4.3550525,1
2.361481,-0.50467515,2
-0.6337321,-1.2894945,2
-1.627818,3.9056954,1
4.398701,0.90320337,2
-2.6787817,-0.4721608,1
-0.45139447,-1.2876418,0
-0.25238547,-1.3247232,1
-0.96640193,-1.3807558,2
-0.16846871,-1.2191417,2
-0.5818746,-1.2926109,1
4.2407465,0.84506714,2
-2.1674967,5.2001295,1
-0.71189094,-1.3331162,0
4.6878138,0.58520484,0
4.5258107,0.9434391,2
-2.1124506,5.0021863,1
-1.2559305,-1.6427375,2
0.45803148,-1.1091112,2
-2.4902732,-0.060924083,1
4.252668,0.7123625,2
-0.54885495,-1.4789722,0
-0.8396615,-0.92674184,0
-0.45829538,-1.3660363,0
-0.40804955,-1.3406401,1


==> figures/esoteric/pca/p158/1/nnUNetTrainerV2_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-0.31067485,-2.1823254,0
-1.3504043,0.8444777,1
-2.4888933,1.391465,0
-2.6166866,1.3832734,2
-0.6170797,-1.2864581,2
3.7015433,1.7679505,1
-0.91473573,-2.0587142,0
-1.3276767,-1.3342152,0
4.4574347,-0.6047739,1
-1.0501807,-1.0209727,1
4.947294,-0.55970025,1
1.8379364,-0.81272227,1
-2.4450972,0.5150641,2
-2.6520584,0.94423044,2
4.3566413,2.0377543,1
1.3430803,-0.93740505,1
1.8539901,1.2123169,1
3.706304,1.6494437,1
-0.40962267,-1.363581,1
-2.5608108,1.5093344,2
-1.8707325,-0.08767524,0
-0.45789233,-1.5144694,0
3.834392,0.6075258,1
4.2652693,0.52266467,1
-1.2807895,-1.1243212,2
-2.4928174,0.7917569,2
0.23202986,-0.9010243,1
3.6315856,1.095204,1
-2.2956307,1.7606015,2
0.81183046,0.6894717,2
-1.1136532,-1.3306167,0
-2.6681213,1.0279472,2
-2.5735242,1.4621542,2
0.8006224,-1.8633016,0
4.307303,1.2466029,1
-1.1990345,-0.3189937,1
-1.84653,-0.5699593,0
-1.7719877,-0.15147361,0
2.4945593,1.0021081,1
-2.0552385,0.30993882,1
-0.6441224,-1.9825288,2
-2.7585268,1.6346413,2
3.5487514,-0.64247596,1
-0.25832728,-1.8789792,2
-1.3647112,0.856482,2
3.435495,-0.4834151,1
3.3254778,0.3012783,1
4.6005154,1.2783983,1
-0.78700215,-1.6355549,2
2.0670137,-2.3091466,0
-2.7000868,1.8385781,2
4.162681,1.958596,1
1.6604676,-2.0987358,0
-1.4122672,-1.6097217,0
-2.4497771,0.97190267,2
-0.2656739,-2.2528377,0
-1.9626002,0.24027196,1
4.6268144,1.8230329,1
3.1473343,0.5969769,1
4.4197083,1.3257803,1
-2.4911997,0.8640997,2
-2.7971346,1.5063459,0
-2.5602102,1.4771076,2
0.004309237,-2.6611733,0
3.5472584,1.4037491,1
4.623168,1.173986,1
-2.4839742,0.9906005,2
-1.7121856,1.2141638,2
-2.4925833,1.3540936,0
-1.3706274,-1.5815042,0
-0.4743634,-1.331654,2
-0.17160589,-2.0220969,0
4.534391,0.7843102,1
4.6384735,1.3575137,1
-2.7208588,0.9822658,2
4.642846,1.0735852,1
1.320642,-1.5427916,0
-0.3905781,-2.326843,0
-1.669297,-0.64209753,0
-1.8262072,0.5303958,1
-2.702092,1.6869565,2
-2.0967278,0.22510827,2
4.9043503,1.3370823,1
-2.6432488,1.2312872,2
2.8903937,-0.14043337,1
3.985724,0.024449114,1
-1.628746,-0.4534398,2
-2.1519125,0.7645972,0
0.76034313,-1.6978501,1
3.2044778,-1.7706141,0
-2.3014655,1.0806496,1
2.6349082,1.594939,2
-0.46936685,-2.4415994,0
4.39999,1.0207434,1
-0.37566662,-2.0176868,0
-1.5608363,1.0469576,1
-0.78580546,-1.8120129,0
-1.3615081,-0.21242912,0
0.10111076,-2.327298,0
-2.3097734,0.28501675,2
-0.90495574,-2.1566737,0
-0.81434464,-1.7902902,1
-0.019442558,-1.9296082,0
-2.6730535,1.3882413,2
0.6178339,0.74309903,1
-2.785412,1.5139403,2
4.0665274,1.4284614,1
3.8426967,1.5382992,1
-0.50915456,-2.1997168,0
-2.0280845,0.45677108,1
-1.4476764,0.2428892,1
-2.8475018,1.8044589,2
-2.5681553,1.2660857,2
4.5717716,1.6743631,1
2.753918,1.4005966,1
-1.2458553,-1.482221,0
4.1793847,1.5693506,1
-0.52587974,-2.3712187,0
2.7703073,-0.49511412,1
2.4678752,0.2460387,2
1.3398213,-2.2139335,0
-2.7820022,1.55412,2
-0.43031156,-1.9105188,1
-0.36464176,-2.3540883,0
4.4462934,1.179348,1
2.2305725,-1.7587522,0
-2.5356896,0.9481833,2
2.57524,0.79290915,1
-1.3225229,0.78686464,2
-2.223244,1.4355925,2
-1.7108173,-0.8336274,2
4.399688,2.0628576,1
-0.44099,-2.3396616,2
-2.1275666,1.6263598,2
-2.4158084,1.4518307,2
3.954668,1.878387,1
-1.4193515,0.9048298,2
-2.7510598,1.5489193,2
-2.5555415,1.2109517,2
1.4087884,-1.4193056,0
-0.33782405,-2.140196,0
-2.5716197,1.2656893,2
0.1992904,-1.9598888,0
-0.30256,-1.999771,0
-0.067549884,-2.3819678,0
-2.266232,0.4311238,2
-2.6177845,0.8297123,2
-0.44460973,-2.5504634,0
-1.5600743,-1.403156,0
-0.08402887,-1.8030014,0
-2.6066182,1.3294929,2
2.3893547,-0.3846111,1
-2.6558535,1.0805182,2
4.985695,2.0516813,1
-2.5280318,0.8264041,2
3.685029,1.7744019,1
3.6865892,1.8602593,1
-2.6000965,1.5697038,2
3.0163229,0.1434621,1
-2.431933,0.33238992,2
-0.0024494529,0.49186546,1
-2.4860263,1.7615111,2
3.6875663,0.83165985,1
-2.6964817,1.5097942,2
4.6230283,0.75862867,1
4.009497,1.2349461,1
-0.27878433,-2.1149218,0
-2.1499076,1.6752704,2
-0.23574388,-1.9704309,0
-1.2610263,-1.2308652,0
-1.8348699,-0.08963889,2
-0.18252298,-2.2385378,0
-1.7280374,-0.71872336,0
-0.92214006,-1.5191412,1
-0.59330577,-0.89657205,1
-2.1626039,0.8967252,2
-1.2811265,0.9602031,1
-2.581048,1.3594888,2
-1.3400869,-0.14928915,0
-0.27095968,-2.4815984,0
-2.2079775,0.110494524,0
-1.4284451,-1.1615919,2
-0.2500483,-2.0660186,0
-0.74314064,-1.662168,0
-2.148217,0.28659546,2
0.88328916,-1.9827558,0
3.91538,0.58559924,1
-2.7260852,1.4532285,0
2.9819493,-1.881491,0
-0.29444072,-2.496516,0
2.5948806,1.0294617,1
-1.9489672,1.0035366,2
-0.35450676,-2.1427803,0
-0.079607755,-0.604043,1
0.39283973,-2.088055,0
-1.2580426,-0.7226616,2
-0.70736,-1.6595858,2
4.4288683,1.7064749,1
0.71724683,0.76087123,1
0.17127293,-2.049461,0
4.0630717,1.0896112,1
-2.660767,1.309488,2
-2.1376874,0.34895048,0
-2.7492929,1.6008102,0
2.5710185,-0.68674266,1
1.5511208,-0.77197874,1
2.2179422,-0.3230156,1
2.9547665,1.4103462,2
1.1543448,-0.90934336,1
-2.6154351,1.4405391,0
-0.6646814,-2.1006327,0
2.5111153,0.6254475,1
-0.11268568,-2.5655298,0
4.935144,1.9373275,1
0.90696985,-2.0444412,0
-1.5267785,-0.91806906,2
3.803845,1.6103351,1
-0.3896284,-2.4795165,0
1.8855417,-1.8764981,0
-0.38051295,-2.1873505,0
-2.597052,0.8436299,2
-2.4288163,0.5201473,2
-2.3385334,1.4485844,2
-0.782871,-1.012992,2
-2.5266976,1.4066755,2
-1.9321518,0.92591256,0
-2.4482872,0.6145094,2
-2.673311,0.92132,2
-0.4644247,-2.2545977,0
4.283032,1.1355767,1
-1.6259661,0.20087737,2
4.8928695,2.2699208,1
-2.618497,1.4556125,2
-2.3798046,1.3100387,0
-2.7388058,1.4636781,2
1.1847692,-1.4781024,0
-0.33884758,-2.2449856,0
-2.6829152,1.629365,2
0.30016673,-1.4938685,1
4.3468523,1.6660674,1
-2.0816755,-0.2408705,2
4.322199,2.0388913,1
-0.46384338,-1.9570198,0
-2.1866539,0.31830263,0
0.02275014,-2.0206065,0
-1.547574,-0.43731356,2
4.4103637,1.9004672,1
-2.7667184,1.5979053,2
3.6727548,-0.97918785,1
-0.12183535,-1.4286935,2
2.2519329,-1.5849298,0
4.301475,0.9281384,1
2.9500537,1.7095772,1
-0.0010563731,-1.057808,1
-2.6818817,1.6529024,2
-2.5554888,0.85642904,2
-2.4340298,1.5667266,2
4.2731104,1.6638957,1
-1.335319,-0.47917968,0
-0.03913021,-0.7054682,1
-1.1454747,-2.1189535,0
3.7901301,1.6774296,1
2.1253037,-2.29468,0
-1.0445336,-1.0862477,0
-1.5221123,-0.8355369,2
-1.1638527,-0.6889087,0
-2.5160635,0.98683816,2
1.872469,-0.65738535,2
4.3067107,0.8361255,1
-2.5452175,1.227129,2
1.6985219,1.1359756,1
-0.52964956,-2.156324,0
-2.902917,1.8103561,2
-1.9598405,0.7232634,0
-2.4433947,1.2829665,2
-2.5204628,0.7059238,2
-1.7556438,0.49901605,0
-2.4751072,1.637739,1
-2.15283,0.91869426,0
-0.30515385,-2.712394,0
0.102579296,-0.7135779,1
4.110459,1.5722082,1
4.3464117,0.7429582,1
-2.3025427,0.7032281,2
2.0491927,-2.0425506,0
-0.34154755,-1.9772464,2
3.4838743,-0.7318017,1
-0.77010024,-1.0290482,2
3.7756062,-0.7668517,1
4.4477863,-2.0025957,0
-0.47612345,-1.9420003,0
-0.3958366,0.6461687,1
4.656865,1.6688198,1
-1.0532117,-1.2740612,2
-0.66887105,-1.5400068,0
1.8057718,-1.7890384,0
-0.8013108,-1.413017,1
-0.84921956,-1.3316972,2
-0.33095375,-2.0226855,0
1.1518159,-2.1862638,0
-1.5523285,-0.92548794,0
-1.545723,-0.44717243,2
-0.945524,-2.0281103,0
1.7287712,-1.0861473,1
0.80807966,-1.1687542,0
4.623981,1.4274716,1
-1.7051914,1.0268855,2
1.7300994,-1.9667403,0
-0.93147343,-1.9918071,0
3.5766068,1.4735904,2
-1.963444,0.64687455,2
-2.553521,1.229625,2
-0.5497242,-1.7832899,0
-2.3287187,0.15960214,2
-1.1329693,-0.15223698,1
3.7549763,1.4521896,1
1.0251789,-0.625697,1
3.9599667,-2.026353,0
-0.24532256,-2.3332617,0
-0.59932214,-2.4826753,0
-0.9011856,-0.9190625,1
-0.9092482,-1.733871,0
4.3017225,1.4675078,1
-1.4711361,-0.9047083,0
-0.42031354,-1.9955214,0
4.4593368,1.3286624,1
2.1676567,-1.510942,0
-2.3808303,0.42829046,2
-0.37646016,-2.2090225,0
-1.7299993,-0.7401678,0
5.464598,0.56391513,1
-2.2845101,0.0806957,2
-2.623876,1.3504658,2
3.87176,1.5070683,1
-0.9674214,-1.582584,0
4.853959,1.4736768,1
-0.37985897,-2.160058,0
-1.4127893,-0.8594552,0
-2.4737468,1.5088878,2
-2.5496109,0.8069984,2
3.3742387,1.1029674,1
4.615454,-1.7719743,0
-2.6198707,1.507629,2
2.9185798,-0.4916194,1
3.4387727,-0.60810655,1
-0.2837094,-2.2653944,0
-2.3887851,1.3951004,2
2.7465408,1.3267629,1
-2.371256,1.5780311,1
-1.873281,1.3500834,2
-2.5702026,1.0226266,2
-1.5501206,-0.2648104,2
-2.4339745,1.6476274,2
4.078916,-0.20066701,1
0.13329494,-2.1353974,0
-2.0584166,0.7148733,0
-2.5084798,1.1619729,2
-1.0278643,-0.7397371,1
-2.8129058,1.9077033,2
-1.5954766,-0.67323923,0
-0.07148734,-2.540354,0
3.2144303,-1.7856362,0
4.385912,0.7202232,1
-1.5029912,0.99605256,1
-0.388562,-2.4237998,0
1.3312876,0.95474595,1
3.6936574,0.7860676,1
-0.58044565,-1.6621056,0
-0.49067646,-2.050637,0
-2.4629214,1.1085417,2
-2.5668297,0.9189836,1
-2.5579443,0.998902,2
0.44727427,-2.262782,0
1.2953718,-1.8616023,0
-0.6419319,-2.165207,0
-0.6771598,-1.7217137,0
4.0883837,1.3531579,1
-2.4240935,1.4029895,2
3.9611154,1.4894515,1
-1.9660501,-0.40667906,2
1.5656645,-2.2571948,0
-0.9189085,-0.7231894,1
2.469165,-0.44507647,1
-2.490206,0.79276717,2
-1.2540452,-0.105351746,2
5.0808187,1.1739113,1
0.48411483,-2.3442738,0
-1.9074652,-0.15687217,0
-0.60048765,0.52926576,1
-0.5365539,-1.8260895,2
-1.326893,0.8647367,2
-2.265244,0.4520393,2
2.1176393,-1.6126429,0
-1.827873,-0.5404073,0
-2.2409277,0.8283084,0
-0.17576611,-2.0366118,2
-1.6191676,0.2494908,0
-0.25813222,-2.1445363,0
-2.6218648,1.2885091,2
-2.4354599,1.1975528,0
-2.763905,1.754481,2
0.18314892,-2.2320607,0
-1.0455706,-1.1309408,1
-2.0405967,0.86815053,0
-1.3029988,0.84329563,1
1.087991,-1.6633338,1
3.8614144,1.4240654,1
2.1991954,0.7002725,2
-1.2082484,-1.5429428,0
-0.44166717,-2.642769,0
-2.5212107,0.88449293,2
-2.365598,0.6529609,1
5.161396,1.8404715,1
-1.6269181,0.53477246,2
1.5605443,-1.8169154,0
-2.6088202,0.8818522,2
0.08704251,-0.6159399,1
1.3987687,0.9134304,1
-0.2327764,-2.4991024,0
0.19999897,-2.240391,0
-1.2781097,-1.9008211,0
-2.683757,1.5600318,2
0.12113088,-1.535825,2
-2.5660615,1.1949817,2
-1.3582511,-0.6920551,2
0.8256956,-0.35182968,1
-2.535105,1.7719978,2
1.5539665,-2.35329,0
-2.3618848,0.23537907,2
4.293156,1.9724526,1
-2.5225215,1.4020245,2
1.5802941,-1.7518559,1
-2.379983,0.13929354,2
1.6760187,-1.4394267,0
4.48898,0.9337879,1
-2.1346624,0.78463554,0
-2.2107248,1.5651172,2
5.0284433,1.3297181,1
-2.38403,0.18265083,2
-0.3495543,-2.4583921,0
-2.7601278,1.6196455,2
-0.16552046,-1.9558659,0
-2.3314478,0.33440116,2
2.6876209,1.6026388,1
1.3225853,-2.034584,0
4.6174064,2.0851865,1
4.009915,0.8448263,1
-2.5441508,1.4847194,2
-1.0813046,0.5392931,1
-1.6394002,0.3315932,0
-2.7246952,1.6643834,2
-1.5226247,-0.88643074,2
-0.98938906,-1.9394549,0
-0.69125164,-0.037514314,1
-2.3681839,0.75863856,0
3.117116,-0.8509609,1
-2.5510352,1.4232578,2
4.765025,1.6933221,1
3.1977696,-0.73566806,1
4.3345227,1.9415748,1
-1.3888276,-0.90643054,0
-2.0791018,1.2541476,2
-2.7257895,1.317166,2
-2.6804278,1.4595227,0
2.9786692,1.3603691,1
-2.2806785,1.0972426,0
2.869189,1.2759315,1
3.21889,1.6224004,1
-0.42304218,-2.508504,0
4.0427513,2.0716357,1
-2.686276,1.5904683,0
-0.34190318,0.8152902,1
2.7677157,0.93581295,1
-2.3713667,0.2072474,2
-1.3004797,-1.7395016,0
-1.2525127,-0.34653586,1
-2.8166335,1.999748,2
-2.3524277,0.5424607,2
0.15890062,-0.22798765,1
-1.4513524,0.9354761,1
-0.298684,-2.3662512,0
-0.82979023,-1.8515998,0
3.3065073,1.6904397,1
1.3433526,-1.0383102,1
4.691656,1.676334,1
-2.2709496,0.61477256,0
0.76060575,-2.1269443,0
-0.4175927,-2.280749,0
3.5550547,0.8115558,1
0.13165444,-2.2502346,0
-1.1270611,-1.8781582,0
-2.1825597,0.98335785,0
3.5844812,1.7324678,1
-2.6487403,1.724402,2
3.786847,1.153939,1
-2.500183,0.33293024,2
-1.5193102,-1.3199757,0
3.865219,1.3912171,1
-2.1870072,0.32699046,2
-1.8752301,1.3187953,1


==> figures/esoteric/pca/p158/1/nnUNetTrainerV2_MixUp_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
1.3588295,-0.71557343,0
-3.1167133,-0.5807124,0
-1.7744633,0.5099384,2
-1.3745351,0.36822057,2
0.60727763,1.9452407,2
-2.07014,1.0119251,2
-2.27422,1.0339249,2
-0.0044982135,0.7850386,2
1.5762072,1.3418552,1
-1.5056697,-0.06358604,2
-0.3737684,-0.91566837,2
1.5778658,-0.28555754,1
-3.3747976,-0.61992115,0
-0.15312481,-1.110993,2
1.7310171,0.95674473,1
2.7781394,1.0558406,1
-1.2572267,1.8057973,2
1.0915397,-1.6511983,0
1.023981,-1.8946798,0
-2.001304,0.71273947,2
0.07475616,-2.2074327,0
-0.8714975,-2.01959,0
1.4638022,-0.34437308,1
-1.502201,0.2734422,2
2.7799613,1.069515,1
0.61628526,-1.3678092,0
0.59154356,-0.55755913,1
0.81462896,-1.5549649,0
-2.1479888,0.89595515,2
-1.759586,0.51914203,2
1.881,1.0181588,1
1.960925,0.83995825,1
2.0347366,0.52505344,1
-0.9868161,-1.9429375,0
1.0327328,-1.5502931,0
2.1695971,1.2669595,1
-0.121536635,-0.3874981,1
-1.3606368,-1.9448068,0
-2.3229918,1.1818014,2
2.0135958,-0.1558376,1
3.036098,1.2499882,1
-1.9962224,1.2315176,2
-0.06686621,-0.61238503,2
0.6172474,-1.5539862,0
-2.2128944,1.0326113,2
-2.331272,0.97717273,2
0.8106624,-0.9151859,0
0.32282254,1.1372879,1
2.5162435,1.2597355,1
-2.5426784,2.139749,2
-1.1964537,1.861606,1
0.973199,-1.3036944,0
2.29032,0.07732066,1
0.9605548,-1.7505624,0
1.7731388,-0.10654629,1
-1.1344258,-1.9325538,0
0.5339176,-0.062070835,1
-1.8612641,1.218436,2
0.15982598,-0.30074742,1
-0.015523352,-2.0758886,0
0.18273535,-1.2423141,1
1.2634553,-2.0469737,0
0.6669302,-2.2507896,0
0.653413,-0.20638287,1
-0.6268317,0.1922898,2
-1.8346053,0.7120592,2
1.3025655,-0.637389,2
-3.5316103,-0.46061566,0
-0.3347734,1.8041989,1
-2.7247827,1.9526956,2
1.321053,-0.588247,0
1.2983731,-1.4402549,0
1.6193492,-1.7724241,0
3.6119761,0.6916554,1
-1.8436306,0.47795588,2
-2.2446723,1.6335219,2
2.4741447,0.7572726,1
2.76544,0.22238097,1
1.5052669,1.9539112,1
-2.4452748,1.5171013,2
0.67855585,0.10375066,2
0.17739356,-2.3301988,0
-0.8786032,-0.77283853,2
0.74747705,-1.0721174,0
-0.671936,-1.9466023,0
0.14502802,1.9313991,2
1.0412784,-0.8558745,0
-0.42933702,-2.3173637,0
2.5667124,1.1111567,1
0.5498913,-1.7635947,0
-0.6491418,-0.28303564,2
-1.2988964,-0.20811193,2
1.5640856,-0.103963524,1
-1.9886352,-1.0953616,0
2.0945234,-0.0659942,1
0.3822731,-0.9911708,0
1.8310153,1.7628589,2
0.9249115,1.7798182,1
-2.4562032,1.491462,2
-0.79793656,-0.5254381,2
-0.277691,-2.123569,0
-0.08794681,-0.6084505,2
0.8548778,-1.1164289,0
-2.123501,-0.96948117,0
1.1954838,-0.93486136,0
-1.9986559,0.8223135,2
0.6557752,-1.2788635,0
2.183244,0.8342447,1
-2.31504,2.3259287,2
1.1389364,-0.8280146,0
2.801398,0.94434446,1
2.2307494,0.8741203,1
1.0551697,-0.057701394,1
-1.5164213,0.1211458,2
2.2096353,0.30224615,1
-2.3526418,1.4403337,2
-2.1324267,0.8858548,2
-2.2965457,1.4693774,2
0.8226733,-1.8884196,0
0.2038849,-0.9583756,1
-2.1256208,0.85073894,2
2.6303482,1.4766912,2
-2.4988627,1.7507826,2
0.23393613,-0.7582554,2
0.8084068,-1.7482754,0
-1.0131862,-2.082387,0
-1.6743017,1.5365958,2
0.71525294,-1.2954684,0
-2.4340942,2.2336621,2
-1.593608,0.61864424,2
0.35632902,-1.5768101,0
0.6348252,-0.28119463,1
-2.381258,1.207904,2
2.5940328,0.45931354,1
-2.2652674,1.2323115,2
-1.4224565,-1.6619432,0
-0.09713942,-0.99477404,2
0.11080496,-1.8844706,0
2.3103573,0.20631915,1
-2.266258,1.5956151,2
2.1456134,0.7570031,1
-4.106341,-0.45159543,0
0.046426382,-1.9390763,0
2.2908351,0.66988117,1
1.64144,-0.27607608,1
2.6942508,0.016712941,1
-0.70975894,0.10060254,2
-0.014601298,-0.48513854,0
-2.2898874,1.2761234,2
-2.2818055,0.9160668,2
-1.0031385,1.9090519,2
2.9535735,1.4643886,1
1.400702,-1.557498,0
-1.3321924,-1.5611985,0
-1.719613,0.39399862,2
0.50734943,-0.99256545,1
-0.15197447,-2.311911,0
-2.4118009,1.7971553,2
3.2421947,1.4992559,1
2.052301,-0.09041172,1
-0.09369297,-2.108652,0
-1.8528662,1.5370007,2
0.17424443,-1.2350974,1
0.0035746917,-0.9748547,1
-3.1457307,-0.88240236,0
-0.92399156,1.1528478,2
2.5493286,0.71980506,1
-0.06446778,-2.6955237,0
0.80699664,-1.3006309,0
-1.8963592,0.6338737,2
-2.2215037,-1.3069766,0
1.3810672,1.6857449,1
0.34482938,-0.8899253,0
-0.47916043,-1.0239217,2
2.9472723,1.5149353,1
1.7742548,0.3718261,1
2.602818,1.2960343,1
2.8470976,1.6866648,1
2.3876934,0.334845,1
-1.1747934,0.4793449,2
-1.0959841,-1.8091028,0
-0.513756,-2.4373565,0
-1.6241674,0.15663417,2
-0.25248563,-0.45162708,2
1.5881388,-1.6636034,0
-1.02149,-1.8942451,0
-0.09778896,-1.6908079,0
2.3808548,1.1696907,1
0.05226922,-2.2358603,0
1.1800605,1.7289215,1
2.2780778,1.079964,1
-1.0840744,1.1548159,2
0.09998535,-0.3843469,1
-1.7249651,1.0992279,2
0.16169888,-0.49721718,1
-1.1570413,0.21890509,1
-0.868402,-0.20646174,2
3.0182984,0.8943065,1
-1.2166259,0.95675176,1
-2.4973993,-1.0376874,0
-0.9408115,1.2536074,2
-5.7630177,0.16507412,0
1.3297894,-1.5484717,0
-1.7745682,1.7635294,2
1.1751581,-1.6875315,0
-0.003607681,-0.014401292,1
1.1658188,-1.5233825,0
2.774276,1.0299687,1
0.77918804,-1.9130992,0
-1.7352103,1.3233143,2
-0.081326805,-1.9282295,0
0.7472052,-1.5128417,0
-0.8431663,-1.6312063,0
1.9482734,1.234252,1
2.3785748,0.8763792,1
2.029718,1.4391205,1
-1.6889905,-1.2843848,0
0.09288429,-2.435781,0
-1.021265,1.6327007,1
-2.12153,0.87455034,2
0.9235821,-1.1983932,0
-1.8146294,0.6616746,2
-0.3568734,-2.1258183,0
1.0757631,1.9496441,1
1.9771372,1.7145889,2
2.6149035,0.95249,1
2.1842945,0.2271947,1
2.9313133,1.0311104,1
2.0737114,-0.0059036277,1
-0.23438266,-2.4985137,0
-1.3565534,1.1094612,1
0.696921,-1.9490259,0
-1.9583021,0.7721168,2
-0.3267511,-0.5730246,2
-1.090752,0.16949908,1
-0.6564674,0.87265253,1
-0.6247224,0.41447875,2
-8.162758,0.12693241,0
-2.2959638,1.715714,2
2.4228554,0.7837029,1
-2.3966281,-1.2502259,0
2.7474613,1.822784,1
3.2501032,1.4820584,1
-1.149049,-2.0122898,0
0.010932282,-2.0766144,0
1.8643359,1.1338668,1
1.5413338,-2.096161,0
2.2004383,1.1785187,1
-3.1038704,-0.9674845,0
-2.020725,1.8322424,2
-2.5265334,1.9620233,2
-2.3973053,1.3071679,2
2.590658,1.1479914,1
-2.2134922,0.90637946,2
-2.2764547,1.895642,2
-0.8930785,0.44709408,2
2.2738955,0.8035162,1
2.4612334,1.0184064,1
-0.6472151,-2.0095944,0
-0.51684386,-0.80397177,2
2.7294188,1.0515853,1
-1.4344336,1.3653599,2
1.1869789,-1.6906239,0
1.8667873,-1.4140692,0
2.5109024,0.71970975,1
-1.0431974,1.0045222,2
-1.8265036,0.9504382,2
-0.78226525,0.04062742,2
2.7728822,1.0278381,1
-2.1151974,-1.419114,0
0.99088883,-2.2336144,0
1.9275398,0.6927692,1
-1.484575,1.6653987,2
1.465383,-1.8944272,0
-1.127608,1.7835053,2
3.1248791,1.6855456,1
-2.8914373,-0.43890423,0
-1.7897775,0.41709208,2
-0.13903576,-0.2678895,2
-2.084268,1.0572091,2
1.8399428,-1.2372384,0
0.23450953,-0.99280465,0
-0.31610417,-2.4087234,0
2.0915263,-0.12611482,1
0.70265913,-1.1989598,0
-1.5347382,1.3688389,2
0.7062702,-1.1673725,0
0.50597936,-2.6571007,0
1.0286263,-1.5875872,0
-1.5845102,0.81884617,2
0.6250439,-0.7195644,2
2.2704372,0.70045656,1
0.21924278,-0.039034657,1
-2.1337175,0.9833939,2
2.4748883,0.8207835,1
1.9599162,0.82667416,2
0.13438022,-1.085956,1
-2.6292417,1.828743,2
-1.8953474,0.7009958,2
1.258328,-0.24692671,1
0.15227938,-2.2194986,0
-1.2408736,-0.3452091,2
-1.5279516,0.8274626,2
2.752969,1.6548766,1
-1.5746065,-1.7678006,0
0.8889363,0.58798295,1
-1.0735946,0.68438125,1
-0.8903878,0.069031976,2
-0.93629336,-0.0012219474,2
0.15757331,-1.3641055,0
-0.852464,0.87556535,1
1.5587268,1.5365634,1
0.45134294,-0.50188124,1
-2.2286503,0.92828226,2
-1.076939,1.4224365,2
1.2345529,-1.1828904,0
2.5941453,0.94117457,1
-0.42929515,-0.65908366,2
0.8378325,-1.64998,0
2.0988915,1.853288,1
-1.4277996,0.027994718,2
0.7910365,-0.39649585,2
0.9015202,-1.61139,0
-1.9931492,0.71277016,2
-2.3527198,-0.90717167,0
-1.601457,1.0277163,2
0.49798924,-0.48844284,1
0.32143557,-0.70971394,2
-2.6379213,-0.7056819,0
0.5841789,-2.1058555,0
-0.8820525,1.6425059,1
0.825901,-2.0334072,0
-1.0899673,-1.5876118,0
-1.9251397,2.3681612,2
-2.2874365,1.0543442,2
-2.0330145,1.3842106,2
-0.6815935,-0.5800164,2
1.4777426,-0.56285477,1
-1.4613024,0.8057971,2
2.6318345,0.9733958,1
-0.2805323,-2.0869656,0
0.27529392,-1.336696,0
0.88230306,-1.1362178,0
-2.2195077,0.942662,2
-0.72936606,-0.8361273,2
-0.5751871,0.5871854,1
-0.799768,-1.9941804,0
2.150323,-1.4388083,0
-2.0591633,1.1158884,2
0.62831974,-1.9800293,0
0.5677692,-1.5261017,0
0.6245706,-2.2347112,0
-2.1273577,0.88066375,2
-2.1446347,0.8699339,2
0.7179309,-1.8029108,0
-1.9493904,1.5273756,1
-1.4466836,-1.528865,0
0.16647837,-1.3319567,0
-2.0166924,1.012887,2
-1.0753229,-1.5940727,0
1.6097807,0.4257555,1
0.7303479,-0.66896725,1
2.4159136,0.7071664,1
1.6495626,-0.26907533,1
-2.6204252,-0.8254023,0
-0.24104396,-0.64969385,2
-2.5928137,1.4073188,2
-1.670666,0.6423602,2
-1.7360841,0.7024097,2
-2.1129193,1.8794117,2
2.464322,1.0452901,1
1.0240129,0.948887,1
-3.0910237,-0.91282326,0
0.39129063,-1.7537237,0
0.48782676,-1.5378093,0
-1.9851662,1.4542495,2
2.8615813,1.4519489,1
1.6007615,1.7987883,1
3.090073,1.376754,1
1.5194722,-0.7878943,0
3.1866639,1.3288629,1
-0.7304646,-2.0705132,0
2.27886,1.21824,1
0.21328059,-2.0276427,0
2.702136,0.9056975,1
-2.3875525,-0.8125723,0
2.6397126,0.9324516,1
-0.24874982,-0.7851637,2
-1.0073035,-2.141646,0
1.190201,-1.5003339,0
2.485519,1.7774289,1
2.3865607,1.497041,1
-0.18547139,-2.9114723,0
0.051054142,-1.006242,1
1.1987783,-1.6121025,0
0.5999967,-2.1223054,0
-2.0016255,0.75698483,2
-1.7316233,0.84880877,2
3.2130864,1.4962218,1
-2.1419168,0.999694,2
-2.380308,1.2998999,2
-1.9146851,0.5977755,2
-1.6627342,1.262823,2
1.6085445,-0.032882668,1
1.4077492,-1.7244111,0
0.91813177,-0.11212034,1
3.071631,1.3395784,1
-2.4922233,2.0835671,2
-2.1354706,1.8989483,2
2.9598408,1.170252,1
-0.8004133,-2.0567813,0
0.81932604,-0.8218124,1
-2.3100235,-1.1266218,0
3.0068138,1.9497656,1
1.7900463,1.7097838,2
-1.5333527,1.7739598,2
1.6411726,-1.2764606,0
2.6133547,0.5057105,1
-0.88973576,-2.0069828,0
2.820247,0.92414004,1
-0.022361714,-0.46465397,2
0.32535347,-0.5656593,1
-0.46864972,-2.1482987,0
-2.7888846,-0.6666339,0
-1.7884133,0.63799566,2
-2.1436179,1.6175468,2
-2.0730746,-1.1353778,0
-1.6715779,-1.951787,0
2.088401,0.7496551,1
2.2826,0.07999959,1
0.3479734,-0.61103064,0
-0.009609889,0.55867314,2
-1.9310638,1.2253827,2
-1.8966786,-1.3179091,0
2.0024135,1.4551681,1
0.9018836,-2.288188,0
0.9277181,-1.6484997,0
-1.7288504,1.4100792,2
0.88276064,-2.5165372,0
-2.0092106,1.1209784,2
-0.7107393,-1.3849894,0
-2.9720874,-0.95177096,0
1.1745042,-1.7870419,0
0.36897215,-0.88938785,1
0.22248042,-1.7987713,0
-2.494855,2.0552382,2
2.376714,0.1903968,1
2.187694,-1.0095823,0
2.9727042,1.7425085,1
0.34776422,-2.014867,0
2.7144067,0.5893195,1
2.6749566,1.1992185,1
-2.3792343,2.049971,2
-2.005778,0.79347473,2
-2.1881466,0.95155495,2
-2.1815646,1.5200405,2
1.4223309,0.87731844,1
2.3981085,0.93387455,1
0.42794067,-2.295505,0
-1.8169916,1.7603236,2
0.9829975,-1.5478734,0
-2.999307,-0.9102174,0
0.3520829,-0.22128785,1
2.3943274,0.8809159,1
0.4697331,-0.53082585,2
0.10680029,-1.0268083,1
-0.122706,-2.3437777,0
-1.5758529,0.7209995,2
-1.2155052,-1.6037396,0
0.61324567,1.2109084,2
0.8274962,-0.9120485,1
2.8275423,1.598685,1
0.63261545,-1.7866195,0
0.6583709,-1.3630377,0
-0.31477934,0.020772886,2
-1.8916953,0.5976569,2
-2.1485279,2.1003041,2
0.36434123,-2.3990068,0
-1.2360578,-0.16629848,2
0.9684858,0.37695292,1
3.185058,0.960023,1
-1.4116989,-0.302078,2
1.3835078,-0.1794357,1
-2.3639123,-1.1911062,0
-2.077978,1.3112223,2
-1.878204,1.0046011,2
0.6055964,-0.71786505,1
-2.2710695,1.025878,2
-1.0462644,0.62592524,1
-2.5127451,-1.0111039,0
-1.6953195,0.6094927,2
-0.9322595,-0.47357848,2
0.92967445,-2.0484252,0
1.9798045,0.1667727,1
2.0399067,1.4767994,1
3.3521829,1.2812771,1
-0.47228193,-2.706234,0
-2.374949,0.9890822,2
0.5814478,-0.5812611,1
-1.2863109,-0.017961448,2


==> figures/esoteric/pca/p158/1/nnUNetTrainerV2_MixUp__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-1.8480388,0.9078214,0
1.486704,-1.6419021,1
-1.0059667,0.0982521,0
-0.005057603,0.6113082,2
1.3452059,1.813303,0
-2.2884815,-1.7708031,2
0.38925678,0.77398,1
-1.523864,1.4086092,0
0.90455997,0.5631491,1
-0.97739816,-1.194079,1
0.0015040562,0.7170123,2
-2.0434237,0.71720433,0
-2.085829,-2.1820188,2
1.5201906,1.5702677,0
-2.3403003,-1.7452507,2
3.7206655,-1.6890017,1
0.13368087,1.4409604,0
1.9454958,0.17452605,1
-1.5939517,0.8232225,0
-1.7346141,-0.96734047,2
3.0954864,-1.3024111,1
-0.18416506,1.6174277,0
0.21784881,1.7611358,0
-0.6626024,0.7400631,2
-1.0458621,1.434821,0
-0.19671598,0.6400547,2
-2.182019,-1.2900975,2
-0.20388609,1.5460302,0
1.1218706,-1.5064656,1
-2.3183737,-1.9336679,2
3.6365569,-2.0299287,1
-2.1853807,-1.6023281,2
-0.31806275,0.63010085,1
-0.59039485,0.95120835,1
3.4356127,-1.3852667,1
-0.054161802,1.5259383,0
0.15492307,2.3144171,0
-0.91376996,-0.8138914,2
2.0199819,-0.47051954,1
1.2901021,0.5150204,1
-2.1274736,-1.0560759,2
-0.8283583,1.7075173,0
-2.2156723,-1.6567956,2
0.9963643,0.8471633,0
2.9990075,-1.315882,1
3.8353221,-1.2990826,1
3.06173,-1.2840149,1
0.6760453,1.4385637,1
-0.7033019,0.36290318,2
0.68351495,1.9393547,0
-2.0793815,-1.1781843,2
0.094696715,1.4007502,0
-2.1573443,-1.5608188,2
-0.92575216,0.1258928,2
-0.4368391,-0.2571687,1
-2.2503805,-1.5061266,2
2.5712032,-1.7261969,1
2.071785,-1.8369179,1
-1.9721715,-1.6740929,2
1.727934,-1.2098148,1
-2.092563,-1.7149317,2
-0.2053738,1.6715149,0
3.33289,-0.18285966,1
1.1796095,1.9664278,0
0.67720604,0.8734914,1
-0.90638804,1.254618,0
-0.5513287,1.6818792,0
-1.8290727,-1.2911941,2
-1.5237153,-0.030144934,2
-2.5256562,-1.9532651,2
-1.9807773,-1.2549218,2
1.1524867,0.49848065,1
0.7107864,2.1126583,0
2.347865,-1.3333273,1
0.4329781,0.72542727,1
2.5729842,1.4038413,0
2.4630303,-1.7633365,1
-2.1770208,-1.6743841,2
-1.1116554,0.52144325,2
-0.8228004,-0.833375,2
-1.4401715,-1.3023194,2
-0.16746867,1.7220509,0
-0.94175804,-1.3985176,2
-1.8213717,-1.194675,2
0.58852935,1.2977079,1
-1.9135816,-0.5755198,2
2.669923,-1.0721967,1
-1.8955762,-1.0798513,2
-1.4413503,1.2380136,0
-2.4590776,-2.032054,2
-1.9457488,-1.3927844,2
-2.2821202,-1.5375241,2
-1.6643853,-2.1276746,2
-2.0093591,-1.3001125,2
1.2347147,0.6655735,1
3.1584783,-1.953115,1
-1.5703865,0.09707239,2
-0.1899113,0.23113284,2
-1.8969295,-1.5746771,2
-1.6495596,1.0932982,0
0.35303637,-1.023852,1
0.43276107,1.7139282,0
-2.2581177,-1.5819757,2
3.199777,-1.3830833,1
-0.11231324,0.20769414,1
3.1745138,-2.0844529,1
2.229297,-0.80304193,2
-1.3450105,-0.013838321,2
-2.1104631,-1.7482357,2
1.0189464,2.3254466,0
-2.047139,-1.6349239,2
-1.8305002,-1.6221757,2
-0.27384415,0.65539956,2
1.6307653,-1.2700427,1
-2.1597815,-1.2648077,2
-2.2845755,-1.7799525,2
1.1732829,1.9439356,0
-2.1028552,-0.9241619,2
-1.2896447,-0.002065383,2
0.41985115,2.1018212,0
-2.4141648,-1.5697671,2
-1.026841,1.7104602,0
-0.27379826,1.2778057,1
1.1415462,2.3112931,0
-1.7252629,-0.7568102,2
-0.45052314,0.4276935,2
3.391739,-1.4031407,1
0.31894812,2.3416498,0
-1.990838,0.72773194,0
0.033470385,1.7980458,0
0.1526057,1.4570311,1
-2.1270852,-1.5742613,2
-0.6276323,1.925569,0
-2.0343356,-0.97117496,2
0.30980453,2.0405586,0
0.18987346,1.5484055,0
0.12777673,1.7145351,0
0.91808677,1.2529485,1
1.1204257,1.7083272,0
-2.3685064,-2.1886418,2
-2.1067934,-1.5885056,2
-0.2736019,1.2670633,0
-2.4774404,-2.2723453,2
-0.1492249,0.6866579,2
2.542358,-1.3058681,1
0.44585463,1.0626031,0
-2.222162,-1.9963979,2
-0.069582865,1.1304293,1
-1.7120315,-0.62922597,2
-2.0455952,-1.5360168,2
3.4673579,-2.2185686,1
2.6720033,0.29210082,1
3.3105264,-2.2839594,1
-0.08815791,1.8428667,0
2.3542058,0.16709182,1
-2.260417,-1.0400158,2
-1.3995118,-1.7271734,1
2.769065,-0.800408,0
-1.9267659,-1.0355477,2
1.0253487,1.1261355,0
-1.861519,-1.194576,2
-0.6176515,1.351449,0
0.29561394,1.161264,1
-0.73656833,1.819536,0
-0.08292557,1.4731816,0
2.7427802,-2.060527,1
-1.5570911,-1.0741216,2
-2.1984131,-1.3060355,2
0.37467346,0.9415754,1
-0.0031256825,1.5472162,0
-2.0889971,-1.4921798,2
-0.9794283,-1.3176149,2
-0.5827775,0.9703866,2
-1.8923633,-1.5207046,2
-1.4763514,-1.1796182,2
2.7830353,-1.7215002,1
1.5266863,0.26594782,1
0.697918,0.581673,1
3.2160878,-1.1599243,1
1.0462407,0.7851237,1
-1.8690192,-1.065213,2
3.2865715,-1.2250525,1
-0.19901434,0.680318,2
0.29980928,1.8308882,0
2.9605536,-1.1551673,1
-0.15381896,1.1005932,1
3.1152694,-1.047726,1
-1.5998827,-1.5638871,1
0.07477274,0.7887465,1
-1.5508481,-1.4278543,2
-0.5619026,0.22407353,1
0.43154833,0.6054145,1
-2.090935,-1.6276155,2
-1.4061097,-0.2908267,2
0.15292992,1.4497541,1
-2.331894,-1.4263402,2
1.0331575,0.10319424,1
-1.985662,-1.0561506,2
2.3449252,1.7093662,0
3.8636284,-1.933564,1
-1.716922,-0.69283855,2
-1.5956837,1.2587553,0
3.8419814,-1.9901198,1
-0.31412363,1.1644597,2
-1.0739592,5.801022e-05,2
-0.97920215,1.6000131,0
0.43118426,1.0184894,1
3.4398017,-1.198126,1
2.8626034,-1.4098465,1
-0.0587022,0.74964476,0
-2.1815608,-1.5434912,2
3.06295,-1.0104386,1
0.47806627,0.9792688,1
0.8574375,-1.2095574,2
0.18360993,1.3784407,0
0.7862402,1.912726,0
-1.8144357,-0.88872755,2
2.412385,0.36043718,1
0.046829246,1.8315092,0
2.7780519,-1.2178674,1
1.6253749,0.004335664,1
-0.15080681,1.1874589,0
0.09960773,2.0174203,0
-1.8493053,-0.72047615,2
2.91608,-1.7612307,1
-1.6098381,-1.3697907,2
0.52973247,1.7481267,0
-1.8467929,0.76505435,0
-0.6623931,-0.9348477,1
0.87680626,-0.78571236,1
-0.13279568,0.7287545,2
-2.1071358,-1.7770616,2
1.8168247,-1.6609037,1
-1.6077642,1.1388186,0
-2.059625,-0.8858254,2
-1.9603119,-1.9841005,2
-2.2660794,-2.2361977,2
-1.9994965,-1.0569217,2
0.67208,2.0362551,0
-1.9069664,0.47942564,0
-1.877738,-1.3655893,2
-2.0671365,-0.9851631,2
1.9612441,-1.8555319,1
2.0845497,-0.5951834,1
1.6023839,1.7108755,0
-0.007438816,2.5065446,0
2.700862,-1.2319992,1
-2.5463934,-1.966158,2
0.37268934,1.044179,0
1.5457073,0.4445875,1
-1.5829526,1.219843,0
0.045354478,1.4663068,0
-0.15544781,1.2280976,1
0.035138912,-0.43590593,1
-1.948596,0.98343015,0
-1.6387266,-1.452902,2
-1.4598948,-1.8172321,2
-1.9172094,-1.7643753,2
-2.248738,-1.4006734,2
0.23422787,1.1656312,1
2.935946,-1.2614275,1
-1.0723644,-1.759931,2
1.6869401,0.43028104,1
0.5441277,1.9951205,0
-1.0437205,1.236158,0
-0.16686147,-1.0552766,1
-1.0104172,-0.0030587092,2
-1.7954574,0.82684934,0
-0.3806511,1.1552709,1
-0.5266711,2.0767798,0
0.81806934,1.7285259,0
3.7934625,-1.7229295,1
2.7709873,1.5439603,0
0.7236755,2.018902,0
1.3733101,-1.2003669,1
-0.25483134,1.0516921,2
2.307457,-1.3770213,1
-0.4538262,0.008791104,1
-0.5975407,1.9537454,0
-0.36527753,0.65694535,2
-5.42573,-0.14543732,0
-2.123928,-1.0322737,2
3.1851394,-1.0131847,1
-1.9989152,-1.8419211,2
0.44616655,1.2370262,0
-2.2360225,-1.0601661,2
-0.27503675,1.425922,0
1.2858698,0.039031766,1
-0.020807415,1.8195221,0
2.5559008,-0.86094093,1
-1.9118464,-1.0197083,2
1.0274044,1.0816308,1
-0.37654102,0.2110655,1
0.079943836,1.780826,0
-0.26379886,0.55829644,2
-1.6169556,-0.43610936,2
-2.0413456,-1.2504048,2
1.6911864,1.5756683,0
1.778038,-1.0348518,1
3.0641696,-1.7611622,1
1.8676122,-0.81333256,1
-2.2167552,-0.9884113,2
-0.5629699,0.63073015,2
-2.2797983,-1.5624151,2
-2.2143672,0.6428102,0
3.6145184,-1.5605004,1
3.0697613,-1.8478839,1
3.428875,-1.9156734,1
-2.0905092,0.7602451,0
-1.787336,-1.8442191,1
-1.6307253,-1.2264698,2
1.5719094,2.2382705,0
2.2225268,-0.4165243,2
2.133816,-0.98305273,2
2.933656,-0.8446429,1
-0.5058207,0.65469754,2
1.4433925,0.05070612,1
-0.27548274,1.2243146,2
0.013175219,1.2287782,2
0.1783917,1.7913945,0
-1.874091,-0.6373422,2
-2.1778705,-1.5506866,2
-0.15772519,1.4515388,0
-1.1062407,-1.3412732,1
-2.4833372,-2.1795793,2
2.5471275,0.32484207,1
-1.8456191,-0.5544171,2
-1.396876,-0.0021444112,2
1.6260575,0.6169573,1
-1.2145137,-0.7512901,2
3.3981652,-1.8294547,1
-0.60675484,0.940891,2
-1.1889207,0.9576942,0
-1.6116886,-1.2559762,2
-0.029873535,1.2583995,0
-1.840146,-1.8712251,2
0.5676671,1.4175376,1
-0.2108882,1.4549315,0
1.5535132,-0.805637,1
-1.5192329,1.4463059,0
2.813115,-1.4339035,1
-1.9606731,-1.6581968,2
3.5237584,-1.4161471,1
2.2788603,-1.3401839,1
1.7646486,-1.5305483,1
0.16456258,0.9422643,1
1.5390853,0.43803158,1
4.021188,-1.9023763,1
-0.024999768,-1.1432405,2
-2.393116,-1.4974089,2
2.930856,-1.3563268,1
0.08172041,2.0758748,0
1.1033468,-1.4964615,1
-1.4040952,1.7550895,0
0.48507786,0.9025626,1
4.172593,-1.8493996,1
0.20585844,1.639492,0
0.24989541,1.7174749,0
0.22920427,1.8500162,0
2.9564593,-0.93486583,1
-0.6680796,0.75866747,0
0.7329741,1.6285989,0
-1.1684066,1.7149532,0
-1.984164,-0.92431116,2
0.7224372,2.1024165,0
3.0435722,-1.2468992,1
-0.24611956,1.9422257,0
-0.741125,0.5799558,2
2.9656441,1.349957,0
0.9088062,1.0181093,1
0.80234987,1.9962037,0
-2.006441,-1.948011,2
-0.07008007,2.3645735,0
-1.8086919,-1.3669951,2
-2.3922992,-1.7144488,2
-2.3320992,-1.5766358,2
-0.25195056,2.2415638,0
-2.249601,-1.8912624,2
0.424181,1.9249588,0
-2.0704114,-1.6662604,2
3.1330965,-1.3362993,1
-2.28089,-1.7010053,2
0.045903355,1.3755046,0
0.007030338,1.6142049,0
-1.9951794,-1.1301295,2
-0.26873606,1.7677454,0
-2.4875271,-2.1686926,2
-1.953913,-1.4544652,2
0.8432725,-1.2789292,1
2.4274216,-1.4146234,1
2.2195017,-1.5513444,1
0.5242378,1.3877034,0
-1.8402035,-1.139753,2
0.02540151,1.648881,0
0.6180135,0.68089414,1
0.6081589,1.1658307,0
-0.65110606,1.5901366,0
2.935992,-1.9650686,1
-0.5970834,0.99588466,1
0.11687546,0.58844936,1
0.5223373,3.5027254,0
-0.88300127,1.928201,0
-1.412817,-1.5885022,2
2.6947372,-1.8696597,1
-1.4100784,-1.0119696,2
2.7198262,-0.40840012,1
-0.09892383,1.9000582,0
2.0744665,-1.0788027,1
-0.098355174,1.2805026,1
0.1787599,1.320072,0
-1.1914278,0.49112645,2
1.7789636,-1.0329565,1
1.1893563,0.3318701,1
1.1516082,0.8338615,0
-1.8327851,-1.7424672,2
-0.09935674,1.3904372,1
3.054825,-1.2573825,1
3.462768,-1.9214094,1
0.6829831,1.9963913,0
0.020812094,1.6361922,0
-1.2724413,-1.5874481,2
-1.8910911,-0.79652965,2
-1.9977708,-1.0306774,2
-0.33266667,1.4282432,0
1.3176979,0.18280846,1
0.057055693,1.7471693,0
-2.0762985,-1.0220609,2
1.1665595,0.3784609,1
2.7769408,1.507154,0
-1.7902683,-1.3290286,2
-1.8299656,-1.1251684,2
-0.86384773,1.5989078,0
-2.7755592,0.6331644,0
0.22679119,1.4224322,0
-1.8901978,-0.77324796,2
0.6090895,-1.2567219,2
0.7209447,-0.53415906,2
0.7779843,-0.06609929,1
2.2271264,-0.3416814,1
2.6070285,-1.4503369,1
-2.2860463,-2.0613952,2
-0.6575039,1.4704256,0
-1.2261941,-0.84152174,2
-1.800152,-1.6055155,2
-1.3906277,-0.4344918,2
-2.1380992,-1.7402952,2
0.13070334,2.2095475,0
0.16931601,1.6031135,0
-0.14559412,1.1340301,0
0.6439961,0.88454723,1
1.3784174,0.3097101,1
0.1833578,1.0155666,1
0.31410784,1.5028763,0
2.3953164,0.23748448,1
-2.232632,-1.4398063,2
0.6110165,1.9476917,0
-2.196495,-1.4188857,2
-2.4886448,-1.2864518,2
-2.0010624,-1.6528844,2
2.9791317,-1.2125375,1
2.38165,-0.44629857,1
-3.8950233,0.122181326,0
2.9693096,-1.2247192,1
2.8881483,-1.7238714,1
0.28389564,2.239774,0
3.7172134,-1.9164414,1
0.31686556,2.1593184,0
0.06666362,1.6452682,0
3.1916175,-1.5221846,1
3.7431982,-1.6025665,1
-0.28864738,-0.900661,1
-0.032478616,1.0402982,2
3.4901621,-1.362463,1
-0.04813513,-1.3407811,1
-1.4041063,-1.6601114,2
-0.95505655,-0.625286,1
-0.4148693,1.5866152,0
2.2633772,2.2083476,0
1.272152,0.5169009,1
-1.6856213,0.5483055,0
-2.0827467,-1.3826662,2
-3.855299,0.299421,0
-0.45817727,0.2990297,1
0.62148947,0.27787557,2
0.2413992,1.8079107,0
-2.2882323,-1.5646672,2
0.38104028,0.031447932,1
-1.2982204,-0.72741926,2
2.9206946,-1.1516241,1
2.5495498,-1.5622431,1
-2.1214147,-1.4958553,2
-1.5757145,-1.2617275,2
1.080792,0.8905436,1
0.8439134,0.71121585,1
-0.22451937,0.49920967,2
-1.2535168,1.1161355,0
-1.7459258,0.58077073,0
0.46360493,2.0622747,0
-1.6261725,0.79632413,0
-1.8153548,-1.9805437,2


==> figures/esoteric/pca/p158/1/nnUNetTrainerV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-0.36620545,-2.5192728,0
-0.503299,-2.308331,0
-2.617691,1.8443774,2
1.4601644,-0.96729696,1
4.032364,1.1711074,0
4.7408686,1.4970511,1
-2.4303417,2.199914,2
-0.86703175,-1.285451,0
2.8007236,1.3169435,1
4.0136614,1.0253257,1
3.691287,1.3542436,1
2.4486723,-1.4646494,1
2.1546783,0.493057,1
-1.746793,0.82559454,2
-2.5829449,-1.1457367,0
4.4357066,0.98434865,1
-0.38247198,-2.36381,0
-2.374537,2.0041184,2
-1.7910881,-0.39898685,1
-2.894278,0.69221926,2
-1.2712271,-0.14904946,2
2.8294506,1.3987545,1
-3.4380312,-0.5781938,0
-2.666471,2.0425382,2
-0.3625143,-2.350645,0
1.5925806,-1.878596,0
-1.4993675,1.6239761,1
4.3853,1.9114531,1
-2.3116643,1.288962,2
-2.654333,2.4047542,2
-2.7043853,-0.790563,0
-2.4415612,2.5825343,2
-0.34027913,-2.185172,0
1.4603097,0.61428833,1
1.4293694,-1.9241457,0
1.6010201,-1.3229265,1
-4.0574956,-0.15699863,0
-0.18646139,-2.2648168,1
0.6377592,-1.7423067,0
-1.5862745,-1.9845243,0
3.5425677,0.3835081,1
3.9348278,1.3822774,1
-2.3468704,2.1894155,2
-2.2658849,-1.0195966,0
-0.617168,-2.0831995,0
3.9443989,1.2504061,1
4.154825,1.6920244,1
-1.8611583,1.9099537,2
-1.1638541,-1.5424457,2
-1.4745152,-0.10019106,2
4.0585866,2.0211544,1
1.3941257,0.787711,2
3.3035617,-0.032497168,1
-2.9977984,-0.73154074,0
-2.6649232,1.6085094,2
3.8741727,1.553706,1
2.7913928,1.6468233,1
-2.4111443,1.1793975,2
3.908576,1.8157903,1
-0.3716019,-2.5166736,0
4.8835115,1.7235528,1
-0.10786569,-2.7346318,0
-0.08508271,-1.7488389,0
-0.5006003,-2.5722868,0
-0.9328712,-1.9633147,0
-1.7073022,-0.24399364,2
3.0268345,1.2879673,1
-2.4010515,1.6085016,2
-2.405696,1.1533191,2
-1.7649969,1.8708979,2
0.00088718534,-2.0252485,0
-2.5129728,0.24854457,2
-1.4478416,2.125297,1
-0.56772053,-1.7925457,2
-0.3146756,-2.3782954,0
-0.5505438,-1.9758015,0
-1.733062,1.3482186,1
1.3807504,-1.7945809,0
4.434421,2.1396604,1
4.3820314,2.096551,1
3.947207,0.24718177,1
-2.5221214,1.628244,2
-2.6494427,2.7495885,2
4.1147084,2.0454917,1
-0.56903255,-2.0184634,2
-2.9008546,2.6249719,2
-0.8526671,-1.9253335,0
0.07803005,-1.4152325,1
-2.499045,1.1584482,2
-1.786956,1.8114239,2
-2.916215,2.6929045,2
-1.3392221,-1.732274,0
2.1350226,-1.4588873,0
-1.9268625,-0.08684373,2
0.5302321,-1.5769923,1
-2.4176922,-0.9765246,0
4.020231,1.8577119,1
2.9176402,0.8547437,1
-2.3127508,2.263441,2
-2.132526,-1.5806396,0
-1.6192902,1.3505565,2
0.15676314,-1.6506169,1
-1.7574836,-0.33852863,2
-0.32231283,-2.1482186,0
4.979868,2.206071,1
-0.36807823,-2.2861042,0
-1.4899725,0.9997655,2
3.238709,-0.17508245,1
-3.4829855,-0.5209998,0
3.8011475,1.9013127,1
-1.4471292,-1.7042224,0
1.2703614,-1.5114028,0
3.0434265,-0.39700568,1
2.8730502,1.4778813,1
3.4153466,-0.066986084,1
4.281269,2.1675844,1
-1.4167454,-1.2557625,1
-2.030999,2.3827229,2
1.0847147,-1.7431159,0
-2.8734956,2.9052925,2
0.87724245,-1.8214006,0
-2.2446866,-0.46322018,2
-2.1209855,-0.013599038,2
0.68633425,-1.8793566,0
-3.778113,-0.4538134,0
-0.36044115,-2.447566,0
-2.5280662,2.730894,2
-0.47469318,-1.5548255,2
-0.52705544,-1.8029436,0
0.1222142,-2.477759,0
0.2922002,-1.9019543,0
3.3040938,1.6062943,1
-2.5314088,1.3120342,2
4.1908903,1.8415023,1
1.1321049,-1.7298927,0
4.2224646,1.6475109,1
-2.1567407,0.9269787,2
-2.8204174,2.3931618,2
4.2763767,1.3925201,1
-1.5194714,1.8453776,2
-2.9803762,-0.6201647,0
0.63646233,-2.0064325,0
-0.5462414,-0.3619278,1
-0.76671207,-2.0341063,2
-1.4124149,-1.5314987,2
1.60592,-1.5701259,2
-2.1755784,1.937626,2
-0.7453139,-2.0426254,0
-0.82481945,-1.3657484,1
-0.25738576,-2.0781553,0
-0.8044641,-2.8755245,0
-2.9639587,2.227974,2
-2.1656442,1.9101635,2
4.391019,1.6052688,1
-2.2657723,2.6099372,2
-1.6472754,-0.706305,2
-0.2776434,-1.5446742,1
-2.526888,2.1111627,2
-1.0866398,1.8531212,1
-2.287878,2.033934,2
4.403301,2.1117144,1
3.0849824,1.6762904,1
3.6146898,2.0655446,1
-0.7980468,-1.6102731,1
-1.0330964,1.4869083,1
-2.9771,2.9819021,2
-2.600687,1.2444352,2
-0.85075885,-1.7339802,2
1.3005977,-1.5252427,0
-0.6342795,-0.6895405,1
-0.16182677,-2.3732786,0
-1.7054281,-0.7299209,2
-0.45994264,-1.9624865,0
-0.36628628,-2.011698,0
0.3898548,-1.7755573,0
0.4003418,-1.6365502,0
-2.7970047,0.9782946,2
3.0222316,0.25533557,1
4.1202416,1.9961041,1
-2.590786,2.8040352,2
-1.3706334,-1.5911558,0
2.9849863,1.5782098,1
-2.5113215,2.7021189,2
-2.6518264,2.6493506,2
2.94345,-0.7142985,1
0.1550358,0.6666136,1
3.0325465,-0.39992654,1
4.170349,1.7479452,1
0.722255,-1.6625526,0
2.7960548,-0.006334007,1
-0.41586536,-2.329154,0
-0.24308968,-2.2541323,0
-0.28158486,-2.1519709,0
-2.8610592,3.1019168,2
-2.3758774,2.4689264,2
3.1252613,-0.11216605,1
2.5017586,0.5206171,1
0.5079894,-1.6275432,0
-0.613999,-1.7279814,2
-0.9510203,1.2281919,2
4.241806,1.8946091,1
1.0430586,-1.614629,1
-2.6256819,1.6895818,2
-2.4514704,1.9962081,2
-1.9335587,2.2365584,2
-0.62032986,-2.2482977,0
2.3944368,-0.61021215,1
-0.74972105,-0.38151404,1
3.9578247,2.077015,1
-0.28466937,-2.1640282,0
-0.48495495,-2.2728553,0
-1.3443804,-0.052204728,1
1.8164665,0.8871763,1
2.290357,1.4012359,1
-0.21207419,-2.2458487,0
-2.6844454,2.2499332,2
-2.589816,2.878765,2
2.972516,1.4159914,1
-0.65263987,0.62879884,1
0.01779899,-2.3890939,0
-2.8323388,2.6595645,2
2.7051616,-0.2395814,1
-0.37796128,-1.9807951,0
-1.5801951,0.6094947,2
-2.7213826,1.86998,2
-2.189241,-1.1034827,0
-2.4073572,1.1983161,2
2.2162948,-1.072022,0
-2.1469488,1.3703762,2
-2.613637,2.4762983,2
3.7796612,0.9300163,1
-3.186099,2.4469914,2
4.812629,1.9829687,1
-2.9237447,2.0559459,2
-2.0362172,1.5951067,2
-3.0640812,2.9710956,2
-2.731709,1.557355,2
-1.2328925,-0.6995221,1
3.637631,0.78111315,1
-2.132543,1.3288792,2
-2.1710687,1.7294892,2
3.4799566,-1.0394508,0
-0.6342026,-2.09348,0
-2.0662553,0.27595985,1
-0.279423,-2.139875,0
-0.65863407,-2.1014605,2
2.2602525,1.3337008,1
-2.5426226,-0.94522774,0
-2.911952,2.96565,2
-0.1178219,-1.8975025,0
-2.8385062,2.2576056,2
3.5093842,1.3224772,1
3.9262223,2.0707989,1
1.5602968,-0.9869298,1
-0.5162862,-2.346374,0
-2.578085,2.748385,2
-2.339398,2.134996,2
-0.36071116,-1.5617865,1
-0.019607723,-2.0378723,0
-0.43181664,-2.4781096,0
-0.939537,-1.7306578,2
-0.21223314,1.0192934,1
-2.2770576,2.030745,2
-2.148266,2.4177418,2
0.6942339,-1.604213,1
-0.46199286,-2.3836594,0
-2.5750632,1.5864042,2
-1.0362835,-1.6952653,0
3.0501032,1.8827485,1
-0.72279286,-1.9703463,0
-2.0791779,-0.45483172,2
-2.375096,2.6552262,2
-0.48737758,0.62485504,1
2.3137112,0.6156899,2
-1.0991658,-1.5185978,2
-0.85113746,-1.8768175,1
1.7342731,1.0984933,1
-1.6012796,-0.612563,2
-1.9372548,-1.7085545,0
1.7519563,-1.0062683,1
0.6236731,-2.067183,0
-3.2226467,-0.3992991,0
-0.4296501,-2.3535342,0
-2.267097,-1.0657288,0
-2.8891501,-1.0459639,0
-1.8039746,1.2931317,2
-2.705977,2.6381135,2
4.0742726,1.0974202,1
0.20534372,-1.8981348,0
4.4828587,1.822734,1
3.5371032,1.9343735,1
4.07663,1.7217981,1
2.5406375,1.3182937,1
-0.76263905,1.1013759,2
-0.6678898,-1.6401308,0
-1.6496582,0.8128357,2
-2.6785827,2.0717382,2
-3.0078077,1.9653744,2
-0.37181106,-1.2029313,1
1.967239,-1.0522482,1
-0.32023242,-2.1380417,0
-2.7528086,2.3138905,2
3.7729373,1.9022988,1
0.3074851,-1.5942314,0
4.4295645,1.7970046,1
1.6235694,0.928442,1
-2.6374807,-0.97954446,0
-2.2921267,2.7621226,2
-0.3706273,-0.9571246,0
0.5176299,-1.6600268,0
-1.7466825,1.553023,1
0.38937402,-1.7962213,0
-2.016304,1.2889129,2
0.9694394,-0.027194798,1
-0.7786691,-1.9625502,2
-2.685845,2.53553,2
-0.384789,-3.2836447,0
-2.1814876,-1.4973326,0
-0.79621863,-2.4258878,0
-2.272367,-0.23956311,2
-0.4140156,-2.109931,0
-2.3149972,2.2755003,2
1.7326406,-1.1675968,1
-1.809001e-05,-1.2841552,1
-0.27239528,-2.2277107,0
-1.8404067,-1.8972017,0
2.211082,0.65636706,1
-1.5759056,2.0350146,2
-2.8697944,2.7816138,2
-2.2797332,-1.0983456,0
0.7677876,-0.6411251,1
-4.5149803,0.32475865,0
-0.51715624,-2.3783946,0
4.451264,1.5988959,1
-2.080656,-0.41718754,2
-1.604507,1.6887547,2
-2.7177854,2.709381,2
-2.1814446,1.2009898,2
-1.3316782,1.6687363,2
-2.0681825,0.9851663,2
3.7452097,2.0171132,1
-1.3174418,2.041841,2
-0.87020797,-0.5832985,2
-0.051387608,-1.9819542,0
0.73626816,-1.814481,0
-2.832086,2.1279445,2
1.5677876,0.76993656,1
-1.9750878,2.3878002,2
-1.5525908,-1.0993462,2
0.54205906,-1.647886,1
4.070286,1.7094594,1
-0.18875597,-2.6303914,0
-1.5136409,-0.5967147,1
-0.7946795,1.4359297,1
0.54090345,-1.7266085,1
-2.7021532,1.2429054,2
-1.104928,-0.46482575,1
-2.4133801,1.5657424,2
0.29531187,-1.9044356,0
0.32131588,0.0970456,1
-0.2471552,-1.4472945,0
4.0165734,1.3881711,1
0.35236746,-1.8680555,0
-2.006916,-0.61710674,2
-2.6145906,0.37832165,2
-3.0274873,2.222477,2
3.065504,1.6138552,1
4.0621166,1.7535752,1
3.2511487,-0.05356729,1
4.080237,1.827814,1
4.4647326,2.2049484,1
-0.31317148,-1.832037,0
2.3987255,-0.019282758,1
-0.1856318,-1.3449981,2
0.560562,-1.8243929,0
1.4122795,0.8063061,1
3.9125886,1.872279,1
-0.64555466,-1.786181,0
-1.9803283,-1.3188103,0
3.8950095,1.577377,1
0.9309206,-1.4445872,1
-2.318038,0.9960958,2
-2.2134852,-0.2665326,2
-0.99275285,-2.2746136,0
1.1208988,0.72496665,1
0.5831614,-1.8031412,0
-2.2411425,1.1474757,2
-0.20684801,-2.070231,0
-1.1691213,-0.92698526,2
-2.3801017,1.2250967,2
-2.9774914,-0.8626023,0
-0.28334168,1.2459794,2
1.7931284,-1.0563968,1
-1.5542046,1.5533785,2
-0.3401408,-2.0057387,0
-3.6418095,-0.6128699,0
-0.16229267,-2.0961862,0
-2.8593726,1.4473213,2
-2.4594755,2.6735082,2
0.8622476,0.73395467,1
-2.6335754,1.511099,2
-2.0628486,-0.42783844,2
-2.1125615,1.0240479,2
-2.934514,2.7456923,2
-2.0253844,-0.49189407,2
1.22723,-1.5779713,0
-0.40271196,-2.249177,0
0.060678065,-1.1620185,1
-0.6220162,-2.0070996,2
-1.9950175,-0.45182377,2
-2.1315327,1.1918926,2
-0.19312006,-2.094817,0
-0.749782,-2.1004806,0
-0.4778793,-2.8089447,0
-2.2422366,1.8013521,2
-2.3269696,-0.91106015,0
1.2497703,0.038445294,1
3.2865314,1.6641074,1
-0.44211367,-1.0808015,1
1.9342321,0.38850963,1
-0.05577743,-1.9912485,0
-1.941977,1.4131321,2
4.0283294,2.0506272,1
4.078803,1.0492827,1
0.6541643,-1.5378121,0
-0.16855662,-2.021214,0
-3.5890203,-0.39904797,0
-0.30138892,-2.071253,0
-0.4489576,-1.955231,0
-2.3125455,2.2716131,2
1.0440695,-1.7904533,0
2.7416668,-0.46060428,1
0.06770936,-2.075688,0
-0.40318137,-1.171692,1
-2.424368,-1.3391705,0
-0.08424896,-1.7114453,1
0.042438835,-2.2829952,0
-1.1254126,-1.7003183,0
3.4489346,1.7323991,1
-2.5299654,1.9113492,2
2.2410383,1.0206248,1
3.981535,1.5307971,1
1.2070227,-1.3880931,0
0.31163538,-2.6409082,0
4.0361567,2.1327782,1
-0.03354609,-2.645692,0
3.0680537,-0.5754833,1
3.6765232,1.9564973,1
0.89525926,-1.3434072,0
-0.47924834,-2.47191,0
4.2491717,1.2594723,1
-0.32070684,-2.3320017,0
-0.16656615,-2.2501469,0
3.36017,1.5183276,2
-2.7296877,1.613741,2
-1.4475813,2.1541314,2
-2.105709,-0.5296795,2
-1.9005345,-1.3279593,0
0.80950725,0.34552228,2
-0.49488002,-2.610662,0
-2.6570802,1.8228103,2
4.2266116,1.6161124,1
-0.8456289,-0.5116467,1
0.40093774,-1.0602887,1
2.607985,-0.5888605,1
-1.5077345,-1.7264451,0
-2.1965218,2.2033277,2
2.7033114,-1.6104889,0
2.4810753,-1.2547064,0
0.6962247,0.622486,1
-2.33426,1.2423147,2
0.6580622,-0.96083087,1
-2.107205,0.8914434,2
0.13425648,-2.1850028,0
3.4669108,1.7601594,1
2.7510672,-0.84941936,0
-0.10680941,-2.3228555,0
-0.6281228,-1.9906873,2
3.6271086,0.22816777,1
3.6713386,0.7405268,1
-1.8272345,-1.442047,0
-2.9379358,1.3016416,2
-0.6102715,-2.0835435,0
1.7466875,-1.19786,1
-2.1494975,1.2049918,2
-1.341219,1.891328,1
4.2352557,1.89806,1
-0.5714267,-2.4798908,0
2.9714046,-0.3729716,1
0.05590892,-1.9304425,0
-0.29457548,-1.81098,0
3.2261147,-0.2047323,1
-2.6813688,1.6777049,2
-1.1030897,-1.8792288,0
4.2627416,2.084643,1
-1.8699014,0.51532745,2
-2.7653694,1.6863669,2
-1.1691401,0.120865405,1
2.4986277,0.97366107,1
0.45451254,-1.6444172,0


==> figures/esoteric/pca/p158/2/nnUNetTrainerNoDAV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-2.2436256,-1.5944495,1
-2.310665,-1.6921597,2
-0.9291947,-0.8022839,0
0.19453076,-0.08217719,0
-2.3031354,-1.6503372,1
0.30437848,0.93355393,0
-1.0977693,2.7991784,2
-1.4564133,0.113242835,0
2.234455,-0.24232563,1
-3.2068715,-3.4085417,1
-0.7051041,3.665508,2
-1.9888775,-0.6051084,1
0.4607103,-0.86736894,1
-0.84108746,4.276485,2
-0.16441901,-0.36592928,0
-2.335929,-1.7663093,1
-2.2945375,-3.1842117,1
-2.0406365,-1.76982,1
-2.4990084,-1.7929664,2
2.1882527,-0.54367507,2
0.7946122,-1.0915478,1
-2.729382,-3.1867924,1
3.8124664,-0.7950703,2
-0.7283015,3.7483587,2
1.3120384,0.37996688,1
-0.905031,4.5180144,2
-0.8871702,4.4984956,2
-0.84469604,4.347771,2
-1.2515812,-1.1844956,0
-1.4059348,-1.1788418,0
7.389312,-2.4374852,1
-2.2207952,-2.0660853,1
-2.663379,-2.598454,1
1.9112432,-0.23360834,1
-1.8245559,-0.9350631,2
-2.846378,-2.7840009,1
-3.3064384,-3.4559135,1
1.2374177,-1.2068714,1
-1.808749,0.1537545,0
-1.6151309,0.6177691,2
1.2553368,1.667722,0
2.28561,-0.13433012,1
1.5425885,-0.05815038,0
-3.839141,-3.9490602,1
1.0060766,-1.2849691,1
1.8126202,-0.041426808,1
1.4288218,-1.1751753,2
4.1810813,-1.3060738,1
3.8218703,-1.2203633,2
-1.7912889,-1.161027,0
-0.58780056,-0.34612206,0
3.2022655,-1.0189902,1
1.2036486,0.098428965,2
-2.1114137,0.66924506,2
-1.926955,-0.7109885,2
-1.7429783,-0.882692,1
-1.2217708,-0.7456789,0
-1.203438,2.5644512,2
-2.7603521,-3.3096402,1
1.1615736,0.611632,2
1.6258869,-0.37581345,0
-1.5929699,-0.6588186,2
-0.11148668,-0.0500063,0
-0.14401725,0.066095114,0
-2.3059313,-2.121428,1
0.07194945,0.8752117,0
0.19897616,3.0162036,2
0.33755,-0.93657744,2
-0.19812876,-0.7290338,0
5.8317146,-2.04807,1
-3.2066576,-3.6011703,1
1.9362562,0.22818391,1
-0.68444455,-0.53355765,0
-1.9355605,-0.95940614,2
-1.3510876,-1.3167595,0
-2.2026165,-2.1835194,0
-0.8372115,4.290913,0
-0.79134125,3.77117,2
-1.5148869,-0.21426317,0
3.0045998,-0.7857671,0
-1.3133554,-0.89197254,0
1.8747444,0.30988213,1
-2.5605571,-2.052733,2
-1.9989018,-1.438796,0
2.0169313,-0.5503131,1
-0.68516004,3.5776272,2
-0.7614835,3.8834507,2
-2.0733643,-1.8348556,1
-2.2474523,-0.48278907,2
-0.9277667,4.768677,2
-0.8766167,3.7672539,2
-2.48356,-1.7280409,1
3.261634,-0.8588134,1
-1.4624889,1.4412596,2
-2.733726,-2.7317498,1
-3.0105586,-3.270901,1
2.037543,-0.2567571,2
-2.1687632,-0.29766098,1
-1.9088223,-1.9842215,0
2.8263996,0.49528578,2
-1.7835822,-0.75183797,1
-1.0067627,-0.9873612,0
1.5849898,1.9775617,2
-2.2303624,-2.2059784,2
1.8389077,0.002838254,0
0.9092291,0.8133354,2
0.8295174,-1.1065748,1
-2.1980143,-0.81464636,2
1.2813811,-1.2779031,1
-1.9737258,-1.2995588,1
-0.6056543,2.6738765,2
-0.847255,0.28906035,0
0.7348142,-0.2086688,1
-2.6560423,-1.4800677,1
-2.319753,-2.9760542,1
3.108631,-0.5767423,1
-1.5355222,-1.1246703,1
4.987514,-1.1324544,2
1.6051457,-0.518373,0
-0.9155863,4.561457,2
0.3882587,-0.47777888,0
-1.234129,-0.7925489,0
2.7362053,-0.68653286,0
-2.201145,-1.8263032,1
-0.7433094,3.855173,1
0.6341149,0.66604227,0
0.745754,-0.10575542,0
-1.6994071,-1.0377264,1
3.837196,-0.90902245,1
0.275371,0.7480985,0
2.1275966,-0.33220622,1
-1.0004367,5.1468205,2
1.2138479,-0.19759628,1
3.3911939,-0.6920866,0
-0.91234154,4.673987,2
3.0689378,-0.9102411,0
-2.255367,-1.8450634,1
3.6303403,-0.9489275,0
-0.8647159,4.436086,2
-0.9398295,4.8386188,2
-0.4161901,-0.34371218,0
2.8741088,-0.33525965,1
-0.28707328,0.24792892,0
0.15967518,0.19132328,0
1.5602283,0.1601921,0
-2.4070501,-2.52688,0
1.0814979,-0.34627435,0
3.3002827,-0.33029768,2
-2.1697135,-0.4839355,2
3.0150428,-0.54676604,2
-0.08180051,-0.6590364,0
1.31439,-0.32310697,0
-1.435566,-0.3337498,1
0.05071558,-0.43981263,0
-1.4540823,-0.5774423,1
-0.66969883,2.8794742,2
-2.1951385,-1.7602522,0
0.3317279,1.0639378,0
-1.7807293,0.550454,2
0.66393036,0.6680093,0
-1.6546814,-1.2655869,0
2.681999,0.2438013,1
-1.9632275,0.506487,2
2.640568,0.2821377,2
3.4328928,-0.30730554,2
0.29692945,-0.26935473,0
-3.2308977,-2.5522947,1
3.1749325,-1.1520425,0
6.191558,-1.6345389,1
1.7076311,-0.18362597,1
0.61083305,-1.1521544,1
-0.8410885,3.9996285,2
-0.8467546,4.2663674,2
3.261329,0.016827852,2
5.1893826,-1.7702217,1
-2.7275827,-3.7645385,1
-0.9963722,4.9606023,2
-0.008240927,0.54656893,0
1.6916595,-0.27961788,1
3.832339,-1.0206009,2
2.2612545,-0.55094874,1
-1.3785553,-0.4564037,2
-2.7761204,-2.6567395,1
-2.09643,-2.739621,1
4.726145,-1.7459438,2
-1.4799893,-1.0991297,0
-3.5629745,-3.6425169,2
-2.2783434,-1.6911259,0
2.001751,-0.52063286,1
-3.0740273,-2.8109393,2
1.0242796,0.41965097,1
-0.21676879,2.8572037,2
0.18193889,-1.3216633,2
0.55281234,0.48749986,0
-2.1529338,-1.4891033,1
-1.0456874,-0.06894103,0
0.33430263,1.3347211,2
2.3079515,-0.6142931,2
-1.9700451,-0.78307664,2
1.0157061,-1.4218928,1
0.752184,0.7328752,0
2.933337,-0.63245726,2
-1.9856062,-1.3185757,1
-0.8291515,4.237175,2
-2.7623138,-2.5650127,1
0.911788,-0.36339018,0
-0.71334434,-0.018613607,0
4.9417086,-1.8797982,1
3.006313,-0.44428065,1
-0.56591684,2.5383687,1
-1.6176414,-2.0888512,1
1.6827309,-0.063718885,1
-0.8481791,4.2905154,2
2.9327695,0.44648328,2
-1.6865532,-0.8814405,1
1.5614898,1.2914059,2
-0.8908422,1.427817,0
5.320408,-1.7563798,1
-0.79089075,0.8440167,0
-2.4369795,-2.448681,1
-0.81382877,4.112337,2
-3.3642285,-3.396001,1
-0.9163983,-0.5973387,0
-1.9110491,-3.0170891,1
0.4143559,-0.17568502,1
-0.9648938,4.834212,2
2.1179504,-0.11500898,1
2.3415675,-0.40501174,0
-0.6914532,3.5967069,2
-0.90630287,4.5672197,2
-1.6642697,-1.5234698,1
2.32143,0.033788353,1
3.6373124,-0.5309732,1
1.6666946,-0.44999132,1
2.705112,0.7491821,2
4.7085156,-1.4384903,0
-2.2985034,-1.594203,1
-1.9192374,-1.0710977,1
-2.3442523,-1.5903926,1
-0.8567326,4.402118,2
-4.131651,-5.235966,1
-0.35280856,2.9147084,2
1.0868979,0.3268928,0
-3.7961714,-4.1209373,1
2.1552343,-0.087148815,2
-2.79539,-2.891159,1
-1.21239,-0.80356026,0
1.8392658,1.9089535,2
2.0069776,0.19105875,1
-2.5419347,-1.262565,2
-1.147749,-0.57306814,0
-0.90286946,4.5118876,2
3.9057984,-1.3186316,0
7.2389402,-2.668161,1
-3.4718585,-2.7508411,1
-1.6088247,-0.9913626,0
-1.8380971,-1.4696245,0
1.078898,0.12495941,0
-1.1448171,-0.23959455,0
-0.9311716,4.656197,2
-3.784518,-3.385015,1
-1.9637904,-2.3937466,1
-0.76549155,0.5053188,0
-0.8290872,4.1552663,2
-2.37731,-3.7754352,1
0.53908837,-0.6562083,0
-1.897192,-1.9789324,0
4.999577,-1.5569911,1
1.1185162,-0.33905366,0
0.2558632,-0.48213705,0
-0.4168869,0.60547155,0
2.7768667,0.088514686,2
-0.82285404,-0.56284237,0
-0.15845218,-0.15899828,0
5.7449527,-2.1766675,1
0.89624006,-1.135714,1
-1.1121314,-0.525123,0
-2.232951,-2.3660579,2
-0.6703458,-0.43525657,0
1.5368972,1.5645707,2
-0.31465322,0.82806516,0
3.3505402,-1.0201619,0
0.2863908,3.1374984,2
2.6299288,-0.06923953,1
-0.9435722,4.704607,2
0.6846105,-0.33228198,0
0.116730705,-0.137602,0
0.74947965,-1.1038098,1
-0.7057278,3.6381705,2
-3.0219903,-2.2988646,2
0.33566037,-0.042963058,0
-0.42381382,0.82211447,0
-2.0907166,-0.24735466,2
-1.3586078,-1.4879829,0
-0.60588276,3.1581156,2
4.2046347,-0.9527446,1
-1.126483,-0.9303558,0
-3.2381928,-2.4977722,2
1.2372644,0.24733801,2
1.6092265,-0.06391308,0
0.98723704,0.7849078,0
3.0678773,-1.5027211,1
1.5341854,-0.254639,0
-2.2238905,-1.842684,1
-2.7646906,-3.324983,1
1.8475492,-0.36924836,0
2.5217822,-0.36929223,1
0.3255807,0.545421,0
-2.5042262,-1.5567825,2
-1.6883323,-1.1390405,1
-2.0670192,-1.4154699,0
2.532442,-0.6741009,1
-1.8914797,-1.2875013,2
-1.8912883,-0.45978108,2
1.8627722,0.40450612,2
-0.6886895,3.5858243,2
2.1898413,-0.34782532,0
-1.6600661,1.2812891,1
-0.3274796,0.317743,0
-2.0487566,-1.7598739,1
-2.3287857,-0.972716,2
2.2863297,0.579116,2
-0.74213856,3.791903,2
-0.17078584,-0.34775063,0
-1.7815814,0.11688194,2
-0.2761099,0.25335455,0
-1.700288,-1.2578044,1
1.9383845,-0.5534301,0
2.5523784,-0.60999477,2
0.2841506,2.8365207,2
1.3530207,0.13229224,0
2.3264372,0.4186361,2
-2.3252366,-1.7628748,1
1.4230525,0.90888345,2
-0.8702354,4.357608,2
-1.7097671,-0.9500618,1
-3.0863116,-2.3992434,2
-1.8352814,-1.4558356,2
-2.5709631,-2.6463213,1
3.5406682,-0.46625862,1
-0.19885953,-0.68970907,0
-1.6337569,-0.8469585,0
-2.441162,-1.1797342,2
-1.7659738,-0.41354886,2
-0.8779248,4.4374104,2
-1.0970325,2.1809938,2
0.60661817,-0.7493191,1
-2.2200868,-0.78728306,1
3.7006848,-0.8810704,2
-0.9484808,4.856287,2
1.0095031,-0.9654037,1
-2.365061,-1.9112728,2
5.136352,-1.3233386,1
4.4304976,-1.1616592,2
-0.9987003,5.1387534,2
0.72455317,2.5027122,2
6.518934,-2.3019838,2
2.4577835,-0.20654127,2
-0.46227816,-2.1726263,1
1.7019477,-0.6596966,0
-2.2385738,-1.8510051,1
-2.2711616,-1.6691694,2
1.1858807,-0.09996727,1
-1.6818523,-0.03027895,0
3.383028,-0.4468607,1
-2.8636022,-3.4909678,1
-2.8190212,-3.620983,1
1.6951072,1.0672692,1
2.403242,-0.5968759,0
-2.013399,-0.9792211,1
0.51643604,0.7257371,0
0.60520226,-0.6756636,1
-2.3534334,-0.7600002,2
-0.84478945,4.245588,2
3.3190174,-1.1261823,1
-0.6263936,0.2877311,0
0.098550975,0.046177357,0
0.4342744,2.2915514,2
-1.9069529,-0.79629743,1
-0.37741506,-0.67884684,0
1.0627716,-1.2834779,1
-1.434699,1.4876823,2
2.5743244,0.14617106,1
-2.7044096,-2.7129865,1
-0.7628707,3.9193594,2
-0.9346098,4.683812,2
-0.89048165,0.74840236,0
-3.222403,-2.1046393,2
-1.5350106,-0.33599964,0
1.5727034,-0.24050674,2
-0.8490616,4.336279,1
-0.3946349,-0.7091758,0
-1.1371107,-0.84581745,0
-2.3483899,-2.0010347,1
-1.8883624,-1.230047,0
1.992085,0.55896795,1
1.1742525,0.19402143,0
0.73510426,0.6354994,2
2.2256227,0.7278031,0
1.9608457,0.29088116,1
2.075713,-0.8051896,0
0.3313122,-0.36173096,0
-2.3909554,-1.6498439,1
-1.889303,-1.4321235,0
2.951769,-0.59125066,1
4.3699355,-0.94329405,1
-1.91358,-1.8601346,2
-0.89529383,4.5973096,1
-2.174465,-1.0647099,1
-0.9004553,4.5286307,2
-2.757699,-3.640715,1
-2.0969,-2.0043583,1
4.9940524,-1.5743124,1
-1.2427847,-0.10974881,0
-1.6081629,0.42273292,2
-1.7733455,1.8886113,2
-0.7128461,-0.32925186,0
-2.2243323,-0.58301353,1
-0.8265966,4.1964526,2
2.9142265,-0.8205919,0
4.3709455,-1.6864095,1
2.3053539,0.4038053,0
-2.7359724,-2.20454,1
-1.563489,-0.79887044,1
-1.5673528,-0.41186395,0
-1.845443,-1.4073318,0
0.15489402,0.34431085,0
-1.6000297,-1.0053041,0
-1.4637885,1.9217696,2
-2.4380498,-2.7242029,0
0.76512825,-1.034002,1
0.46593803,-0.4644697,0
1.3500578,0.33289146,0
1.6612971,-1.535414,1
-1.3943875,0.6771387,1
-0.9687773,-2.2264414,1
-0.9184368,4.6254587,2
-1.6998949,-0.41026583,2
6.0440483,-2.1860993,1
-1.189158,-1.8253155,1
-2.156061,-2.8119247,0
1.2391715,-0.3773422,1
-0.20128982,0.11855346,0
1.709651,-1.6507275,1
-0.28407377,-0.15386423,0
0.84119105,-1.065914,1
-0.6907461,-0.47486582,0
-1.0636292,5.460459,2
3.537115,-0.08515856,2
-0.9807786,-1.3589784,0
2.0979884,1.0502131,2
-0.7983791,4.0990586,2
-2.5350816,-2.3664682,1
5.463622,-1.8269136,1
-0.5998733,-0.93658876,0
0.30732843,-0.013519883,0
2.8742278,-1.4831356,1
-0.8780692,4.3898025,2
-2.4872139,-2.2740786,1
-2.3180563,-1.4324274,1
1.5875692,0.10334599,0
-2.419484,-2.7517006,1
-2.81381,-2.4177394,1
4.2373557,-1.0845135,2
3.3093343,-0.6582217,2
-1.624397,-0.011575609,0
5.0198536,-1.6479638,1
-2.2992523,-1.6828148,1
-2.862818,-3.8084424,1
3.088521,-0.7469895,0
-0.120231494,0.74604106,0
-0.16893923,0.6421273,0
1.6026435,0.17323878,1
2.267745,-0.34224156,1
-1.7675867,-0.25460598,0
0.5269977,-0.35985652,0
3.1215036,-0.4543402,0
0.5843657,0.21794897,1
4.3873696,-1.4550947,2
-0.023376413,2.1766555,2
-2.5168216,-2.549688,1
5.6306815,-1.4885514,1
-1.5020399,-0.94329774,0
5.23631,-1.6682312,1
-2.2864869,-1.6262546,1
0.25966737,-0.20034972,0
-0.0141176395,0.32651597,0
2.3100007,-0.41726276,0
1.6116633,0.9847975,0
4.8364086,-1.4487013,1
3.6894622,-0.87932634,1
-0.7019734,-0.5543232,1
3.3353755,-0.8957114,2
-2.050017,-1.4487314,2
2.0971575,-0.56233466,1
0.4121567,0.8863944,0
-2.2515063,-1.3626953,2
-0.9636467,0.14868072,0
-1.9696121,-1.1673181,1
-1.7720859,-1.2954041,0


==> figures/esoteric/pca/p158/2/nnUNetTrainerV2_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-1.7379138,-1.5610807,0
4.6481323,1.9217651,1
-2.0698445,1.7841399,2
1.5502479,-1.9229138,0
-0.7826711,-1.3812772,1
-0.5170582,-1.3087566,1
-1.4346523,-1.593977,0
-2.5523376,1.0233808,2
1.3422632,-1.9057374,0
-1.076634,-2.1846335,0
1.6929877,-1.2717633,2
0.39102829,1.2790155,1
-2.3457832,0.52280366,2
3.4684865,1.61461,1
-1.3994727,2.1426208,1
-2.763886,2.8951216,2
2.2856858,-1.6379316,0
3.5183642,1.2324991,1
-0.96961784,-1.2984086,2
-0.34368628,-1.4977722,0
3.0936558,0.79617125,1
3.2789898,1.4245036,1
-0.5949534,-2.4303732,0
-0.37990507,-1.9822602,0
-0.7506817,-1.8337295,1
-2.3756213,2.1937954,2
3.328606,1.2602861,1
0.15192235,-1.9977558,0
0.17377955,-2.8207219,0
-2.161466,0.24871266,2
-0.6540876,-1.9665143,2
-0.81114113,-2.0719981,2
0.67138016,-1.8030322,2
-2.2197347,2.5015423,2
-0.9073262,-1.3084656,2
2.0534463,1.1109524,1
-0.90685195,-1.5057812,2
-1.9177368,2.0692768,2
2.3622468,0.6896675,1
-0.45833886,-2.2066102,0
0.8326452,-2.516865,0
-0.40502596,-2.493421,0
-1.5002085,0.519685,2
-0.93248916,-2.352915,0
-2.3499494,2.076195,2
-0.750205,-2.39421,0
-1.6148689,2.2739677,2
2.3867848,-1.1014957,1
-1.6412772,-1.3873795,0
-2.2088282,0.83663553,1
3.2838743,1.4333591,1
3.0481489,1.5574193,1
0.8962512,1.3645618,2
-2.05549,0.9839564,2
0.61442184,-2.1020875,0
2.8619716,1.6838727,1
-1.9474127,-0.4578888,2
1.2270019,-1.3858819,1
0.5909238,-1.9517896,0
-4.185988,0.88845164,0
-1.448231,-0.51885813,2
-2.6991353,2.4084604,2
3.7982953,1.974292,1
2.3234384,0.9789904,1
1.6668513,-0.55717844,1
2.7980149,0.8248307,1
0.2792123,-2.1915238,0
-0.63694096,-2.2347102,0
-1.6486795,-0.70538044,2
-0.7799472,-1.9071865,2
-0.34502593,-2.0725286,2
3.9112651,2.5908718,1
-1.3052993,-0.98457015,2
3.5511487,1.4303353,1
-1.6917682,-1.1007799,2
-2.5170164,2.6509662,2
-1.4833032,2.1475494,2
3.2961829,1.1998954,1
-2.3838549,1.1482975,2
-0.6365725,-2.2526784,0
-0.7258631,-1.25929,2
3.543392,1.7196298,1
-1.6191812,2.2598982,2
-0.056746244,-2.252762,1
-2.7343898,1.3902612,2
-2.3316102,2.2182834,2
-3.3920271,0.09106946,0
0.5914724,-1.8677928,0
-2.0899415,1.3136358,2
-2.3020296,2.5352256,2
0.62146485,-2.2280784,0
-1.085251,-1.3389385,1
2.373943,1.9063082,1
2.6384134,2.0450058,1
-0.96092844,-1.1075308,2
-0.6817426,-2.567897,0
0.029037476,-2.2543552,1
2.0095825,0.7426668,1
3.2127717,1.9020019,1
-0.60775393,1.6679246,2
0.9508834,-1.1450047,2
1.6182561,1.4275317,1
-1.1911355,-0.42052758,2
2.9981153,1.7271216,1
-0.76868343,1.5912228,1
-0.10465586,-2.4517972,0
-1.9370985,1.471967,2
-2.4198208,-0.6151284,0
-0.3050287,-2.5925872,0
-1.6362083,-1.4104435,0
-2.6126697,0.68771785,2
-2.866697,0.551196,0
-2.3141117,1.120688,2
2.567742,0.17061692,1
2.4422123,1.4828227,1
3.1276228,-1.4114032,1
-0.6984197,-2.1954777,0
-3.5471842,0.49288923,0
-2.2357554,1.0811174,2
-2.2087836,2.2636335,2
-0.780902,-2.4374573,0
-1.8676769,-0.40552458,2
-2.1748886,2.174763,2
-2.1834497,-0.7994487,0
1.2302116,-0.17495891,1
0.20127285,-2.2178793,0
-1.6133213,1.2410822,2
1.4433644,-0.681695,1
-2.5212939,0.7318825,2
0.7096653,-2.0543642,0
3.0618103,-1.033851,1
-1.1335094,-2.113142,0
3.366565,1.7567449,1
4.027071,2.2455087,1
-0.77049285,-2.329494,0
3.7747662,1.8382962,1
3.631553,0.97690684,1
-2.5744314,1.3793526,2
-0.8859862,-2.3650656,0
0.31965888,-1.3671429,1
-0.44488156,1.573678,2
-3.653848,0.86329013,0
-3.32588,0.30670166,0
2.5417657,1.150682,1
3.0952084,-0.024934411,1
2.5436273,1.5113587,1
-1.4024532,-0.35244837,2
0.2999903,-0.8821243,2
-0.37856296,-2.349771,0
3.345844,1.628654,1
-3.646268,0.3527375,0
-2.337892,0.47465342,2
3.123726,-1.1723144,1
-2.5307584,1.2845793,2
-1.0471543,-1.2140808,2
2.4347124,-1.5856147,0
0.7432941,-2.7658675,0
2.1601763,-0.16416478,1
-2.1642797,0.1325975,2
-1.702171,2.3994274,2
-0.7472482,-1.0173743,2
-0.3762781,-2.1709762,0
0.9858788,-2.150574,0
2.9965942,1.2689817,1
3.9263256,1.390295,1
0.5272652,-1.199406,1
2.3858764,0.689925,1
4.83912,-0.42470884,1
2.8646295,2.0991912,1
2.579914,1.3912275,1
-2.3307955,0.93979305,2
2.40829,1.7922671,2
-2.5169082,2.9570653,2
-0.69479924,-2.3162436,0
-2.232375,1.1862426,2
3.5829942,-0.29826248,1
-0.61109716,-2.0899014,0
2.3228774,1.6810162,1
-1.9619755,1.5498972,1
-2.2088761,2.351038,2
3.334738,-0.64227575,1
-1.5010533,1.3446159,2
3.0901654,-0.38705015,1
1.0944183,-1.59007,0
-0.7936433,-2.1320465,0
3.6370566,2.161514,1
-0.3706593,-1.8659275,0
-2.3490143,1.878314,2
-2.2600594,2.269441,2
-1.5851643,1.704957,1
1.022612,-1.9568298,0
-2.5830917,2.1861138,2
-2.3136373,2.288706,2
-0.58367586,-2.563394,0
0.9418299,-0.91139853,1
-1.0178521,1.0609646,2
-2.8268127,2.3075292,2
-0.7857658,-2.1471224,0
1.4112089,1.4612179,1
-2.2785654,0.9878064,2
-0.8005313,-1.9263945,0
-2.6977935,2.5158722,2
1.178959,-2.196225,0
-1.7940842,1.7174277,2
3.9555824,-0.2984466,1
-2.3607361,2.2268844,2
1.1357011,-0.71935797,1
-2.0807858,-0.016141832,2
-1.3096926,-1.9776638,0
0.4752983,-0.7185354,1
0.9685457,-1.739033,0
-1.3373022,0.3156348,2
-3.045192,-0.21259055,0
2.0354018,1.4283302,1
1.0151097,-2.0506392,0
-2.0041666,1.937397,2
2.7820158,2.1967099,2
-1.9362184,2.4731307,2
3.3105505,1.0568833,1
-2.146004,-1.0497326,0
0.4142425,-1.2774483,1
2.824713,1.8004234,1
3.321058,2.4315822,1
-3.4203234,0.6492881,0
-2.0874896,1.8183503,2
-2.0306978,1.2017896,2
-1.6475424,0.551434,2
-3.0457935,-0.33921584,0
-2.4428208,0.93310934,2
-2.885844,1.8405147,2
2.8315952,2.3378792,1
-0.39280146,-2.074285,1
-0.9566752,-2.2713232,0
-2.1655636,1.140054,2
2.4700167,2.2360947,2
-1.5479743,2.43428,1
-2.277777,-0.6427878,0
4.2706366,-0.41726023,1
-0.78224087,-2.4730628,0
-2.3727293,2.6026316,2
-1.8708595,0.392977,2
-1.3164386,-1.7725081,0
-0.55821735,-2.4077556,0
2.9877791,2.2058475,1
-2.099492,1.7806687,2
-0.55874604,-2.842487,0
0.6554382,-0.6558676,1
-1.5828216,1.8051603,2
-1.6138659,-0.862,2
-0.7264407,-2.261164,2
-2.778913,3.5444796,2
3.5459044,1.0156529,1
0.16714215,-1.1372104,2
-0.88508433,-2.644275,0
-3.3538077,0.278695,0
-3.0338433,-0.01836133,0
1.5981045,-1.0667506,1
2.5002785,-1.0757148,1
-1.2284346,-1.3698218,2
-2.5401583,1.101124,2
3.1275063,2.288929,1
4.120846,2.3731015,1
-2.3797088,0.46252292,2
1.7077067,-1.1207372,1
3.7064698,1.1025674,1
-1.7924398,1.776104,2
-0.37884572,-1.170262,1
0.46333992,-2.6447272,0
-1.5084169,1.6973901,2
2.2349668,-1.0782115,1
-2.5973966,2.5133445,2
-1.3872573,-2.1008885,0
2.1495922,1.667983,1
2.9242463,-0.8310627,1
3.1496217,1.3662314,1
0.4497974,-0.74705756,1
-3.1436572,1.289846,2
-2.0066996,2.2594564,2
-0.057774484,-2.0113206,0
4.3030405,1.0354948,1
3.3781698,1.1905651,1
3.95907,2.1282177,1
4.1207047,1.8601074,1
3.6386673,-0.24988264,1
4.595977,-0.2779657,1
0.49394,-2.363032,0
-0.68320036,-2.3561916,0
-1.3093371,0.7553596,1
-2.5530822,-0.7523677,0
3.7961662,1.3509295,1
0.7619128,-2.2070336,0
-4.6407657,1.502804,0
-0.1478687,-2.5148664,0
3.0858278,0.6849635,1
-2.1731944,2.1044457,2
-3.7697494,1.4656448,0
-2.0961208,2.5928583,2
4.9283295,-1.2789724,0
-0.75223726,-2.4916358,0
-2.960203,2.563067,2
-1.639214,2.1340384,2
-2.533756,2.3492248,2
-0.8534137,-1.879358,0
-3.058748,2.1807969,2
3.1282792,1.3627326,1
3.6178315,2.3009844,1
-2.9431093,2.5309424,2
2.2088802,-0.6432228,1
3.7027242,-0.7216772,1
2.4986434,-0.8510754,1
-2.3896072,-1.0978267,0
-0.1707266,-2.5617414,0
-2.5228584,-0.4474524,0
-2.757263,2.0233865,2
1.811398,-1.6774573,0
-0.765376,-0.12945029,1
3.5861351,0.61215276,1
-0.6394078,-2.298223,0
-2.3974457,1.420409,2
-0.47711545,-2.430989,0
-0.6741815,-2.343454,0
-2.1396618,2.4360278,2
-0.61431736,-2.2303884,0
2.8191106,2.2019043,1
-2.1648617,2.3356874,2
2.2747543,-1.0306764,1
-0.1416794,-2.3299613,0
-2.8326728,1.6766467,2
4.231553,1.9639018,1
3.361944,0.5949908,1
1.4384375,-1.8946176,0
3.721265,1.8545084,1
-2.7392912,0.042772472,0
0.11714983,-1.3405305,1
-0.9775169,-1.9991183,0
-5.5291433,2.0749934,0
2.6578941,1.5167689,1
2.0838926,-1.0811784,1
1.1420648,-0.64187825,1
-1.4182816,-1.8590832,0
-2.5601063,-0.686633,0
-1.3822184,-1.0034109,2
-3.463833,1.5588281,0
-2.360899,0.5766408,2
-2.1825268,0.93805546,2
2.3825831,-1.5491357,0
4.2748327,2.0306454,1
3.0108805,-0.856482,0
-2.0761056,0.99095684,2
0.2761612,-0.90769064,1
2.9367406,-1.4113936,0
-2.65395,0.050725132,0
3.0434568,0.79591304,1
-2.4522886,2.0060213,2
-2.2862177,2.0668075,2
-2.3351219,0.5065467,2
-1.020648,-2.0296946,2
3.830763,1.8531053,1
-1.8445698,1.3096769,2
-2.2537618,2.5952685,2
-2.3907914,-0.39819098,0
-0.6868796,-2.330146,0
-2.1584127,1.7164984,2
-2.3388948,1.6999521,2
-1.3139133,-1.173556,2
-0.40504307,-2.3013258,0
-2.771924,1.9380634,2
-1.4732995,-1.8754079,0
-1.553416,1.837193,2
4.1187725,0.8352365,1
-0.81583035,-2.5240164,0
-1.2521635,-2.087458,0
-2.5171852,0.58261853,2
-0.63186044,-2.5493863,0
-1.6447381,0.6628589,2
-3.0159698,2.5432658,2
2.6912112,1.4352863,1
1.297596,-1.8330293,0
-2.3999434,1.0737445,2
-1.9903702,0.32940894,2
0.9256388,-1.8843782,0
-3.4139807,-0.08533946,0
-1.319866,1.2878847,2
2.7052753,0.695234,1
-1.5207212,-2.0588992,0
-0.20977294,-2.368051,0
-0.7299904,-1.8513372,0
-2.5789804,1.5870044,2
3.8394253,1.783546,1
-2.4568443,2.3983345,2
-0.49547434,-2.2331161,0
-4.291967,1.1465046,0
-2.246522,2.2441754,2
3.3892772,1.8650215,1
-1.1249036,-1.9616392,0
3.6653082,2.1388905,1
-0.3099705,-2.6526093,0
0.8483294,-2.227542,0
-2.8337784,1.0440092,2
-2.1342168,2.3560946,2
-3.5222957,1.414664,0
-1.3236728,-1.7876499,0
2.524835,-1.3902993,1
-1.4714752,-1.2594314,2
-0.4747584,-2.6619916,0
-2.405604,2.2923837,2
0.8222226,-2.3806176,0
-2.942477,2.89032,2
-0.6891144,-2.2352312,0
3.696246,2.1692817,1
2.978343,2.3664112,1
3.8212445,0.83530015,1
-2.6603732,-0.18789175,0
-0.87387484,-2.0464504,0
0.8463379,-2.2063754,0
-1.6386223,-0.5698338,0
-2.3338761,2.5719798,2
-1.4635961,2.4661913,1
-0.5383986,-3.137046,0
-1.5232525,1.5254571,2
1.113343,1.4386475,2
4.078905,2.646356,1
-3.2344778,-0.06659961,0
3.1918209,0.91696924,1
0.6487131,1.6390357,1
-1.3980826,1.0986824,2
2.373803,-1.1573805,1
-2.3599854,2.4648793,2
0.16840082,-1.3911395,1
-1.8619727,1.6313992,2
-2.4769683,2.3305037,2
-1.1818011,-1.9068248,2
-2.0739717,0.83138114,2
3.053688,1.7137272,1
-0.024682999,-2.3484962,0
3.2285523,2.313232,1
-2.8742926,1.3065856,2
-0.10594362,-1.9976664,1
-0.59097594,-2.5161228,0
-3.1829545,3.4502058,2
-0.7330989,-2.0438106,2
-1.3278977,-1.3486375,0
-2.9427404,0.28819054,0
2.7754395,-0.60662866,1
-2.6643083,1.100471,2
0.040296495,-2.608325,0
-0.5400182,-2.4454098,0
3.728392,1.7210634,1
0.9157661,-1.1783451,1
-1.0683333,-0.80302763,2
3.0191057,0.7141617,1
-0.8534367,-1.5685797,2
3.606827,2.0739996,1
-1.0983741,-0.7929031,1
-2.2777352,-0.63841695,0
-1.8364251,-0.7507015,0
-2.262131,2.1783483,2
0.82182574,-2.0312035,0
3.611491,0.5732536,1
3.3606184,1.8107548,1
-2.6138692,2.3685517,2
3.8239639,1.4238174,1
-0.7276323,-2.2011054,0
-0.6812396,-2.4704988,0
-0.7914219,-2.2086875,0
3.5151198,2.2196774,1
-2.2238986,-0.93999225,0
-2.3473635,0.3717869,2
3.328161,-0.41741684,1
1.5887084,-0.90782285,1
-1.7268842,2.051059,2
-2.2284627,1.9069309,2
-1.9807804,1.8067646,2
-2.0441542,-1.0289917,0
3.765424,0.8727115,1
-2.058086,1.5271192,2
3.2433422,1.4567511,1
4.102314,2.0485346,1
4.53533,-0.7446333,1
-2.1410532,1.3554652,2
-0.35776374,-1.8584497,0
-2.454824,0.5841314,2
1.1320467,-1.1881074,1
0.998281,-0.90706825,1
-1.6719341,2.2312422,2
-2.7041264,0.90643865,2
-0.96133685,-1.4467669,2
3.5334136,1.6792202,1
3.1981208,1.906389,1
-1.126987,-2.0235007,0
3.7684462,1.2786994,1
0.91404736,1.1864069,2
3.162242,1.8037672,1
3.524213,2.0969205,1
-2.1543446,2.2014968,2
-0.19131267,-2.227888,0
-1.4427154,-0.4504444,2
0.41248393,-2.5106254,0
-2.301441,1.9322789,2
3.7553375,1.5815656,1


==> figures/esoteric/pca/p158/2/nnUNetTrainerV2_MixUp_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
2.0026212,1.5171968,1
0.2520228,-2.151356,0
1.0252273,-1.8992083,0
-1.1872633,0.55419624,2
-1.6908773,1.6154153,2
2.814277,1.204946,1
1.901193,1.2731394,1
-0.5335605,0.25117615,1
-1.8198781,1.1273904,2
-0.3377015,-1.5598485,2
-1.1284924,-1.3243555,0
-1.1946967,-0.592171,2
1.0441431,-0.17372866,1
-3.071017,0.7662196,0
1.0649196,-1.9405836,0
2.8706422,1.5013639,1
1.259782,0.09313628,1
0.55608654,-1.8015264,1
-2.1895783,0.8299422,2
0.37992132,-2.0004425,0
-1.2903159,-1.0398837,0
-0.17545612,-1.4150146,2
-1.6510503,0.27034155,2
0.34964812,-2.135006,0
2.8303742,2.213301,1
0.1323973,-2.2354953,0
2.4043555,1.1266413,1
-2.2896464,1.0043015,2
-2.4116044,1.9181515,2
2.5668926,1.277341,1
-2.5444598,-0.033243567,0
-0.62492937,0.105097026,1
0.66835296,-1.6350334,0
2.6638074,2.2682292,1
0.5920092,-1.9356964,0
-1.8407427,0.7291807,2
2.7481906,1.3197736,1
3.4668558,1.7418796,1
3.3571694,1.6641439,1
-1.8009515,2.002614,2
-1.7895799,1.19736,2
-1.4066422,-1.0592813,0
3.342396,1.8622254,1
-2.8716655,2.5990827,2
-2.300932,1.3397355,2
2.2301753,1.2038478,1
-1.6724294,-0.12448932,2
0.8694643,-1.5947701,0
0.5363646,-2.3789568,0
-0.052176893,-1.624444,0
-1.8942792,1.74519,2
-3.1865203,1.3851068,0
0.78732777,-2.6872308,0
2.9646757,1.0817541,1
-0.2138515,-1.9088975,2
2.4921567,1.3358535,1
2.5827951,1.449558,1
-1.7081358,-0.78743327,0
2.7001352,1.9340538,1
-1.2802042,0.9821212,2
-2.2419438,1.5302094,2
2.293022,1.2648228,1
-2.6434171,1.4721153,2
1.1151482,2.075449,2
-1.7281209,1.2630938,2
3.2302337,2.2019107,1
-2.061865,1.3558837,2
2.2940564,2.4965296,1
-1.8655905,0.43959972,2
-1.2785417,0.392176,2
3.8326182,2.6124642,1
-1.1452118,2.547993,1
2.3810287,1.4148847,1
0.97351414,-2.8764791,0
1.8756845,2.2464194,2
-1.8546377,1.206133,2
-0.33747083,-2.0798535,0
1.5841216,-1.2387581,1
-0.25541067,-1.878672,0
0.20873624,-2.4407759,0
-1.0627229,-0.9331876,2
0.9568256,-1.606879,0
-1.1918967,-1.4831648,0
0.49198186,-2.387336,0
3.9181733,2.6910622,1
-1.9116075,-0.09683746,0
-1.7312415,1.1983997,2
0.46121752,-2.0823512,0
0.7865564,-2.4310074,0
-2.348694,-0.009896427,0
1.0600023,1.6464634,1
-1.2718751,0.5013381,1
-1.2857898,-0.10846788,2
1.4712937,1.513707,1
-1.4001718,0.33267483,2
-1.228444,0.46449414,2
2.5113866,1.078176,1
1.1915274,-1.6656972,0
-0.3584367,-1.7770141,0
2.4416847,1.843239,1
-0.0567998,-1.5330633,1
-1.6128798,1.3400432,2
-1.7774419,1.4110438,2
-1.597486,-1.0984905,0
0.16830003,1.1459458,1
3.480367,2.0924656,1
-2.1484928,1.6203802,2
3.325354,1.416629,1
-0.45621675,-1.6905332,0
-1.5596659,-0.056411594,2
0.27272362,-2.0982435,0
-3.1725738,1.4622108,0
-2.0726912,1.4548384,2
-2.3037498,1.7794241,2
-0.4254946,-2.0639613,0
-3.9805157,1.7764014,0
2.1264153,2.918831,1
0.9365234,-2.352209,0
-0.97390246,1.1995248,1
-1.835437,0.71603644,2
1.1350859,-1.8853219,0
-1.7589606,0.45887855,2
0.23757286,-0.5715424,1
-1.7248749,1.4691104,2
2.4945896,1.4319476,1
3.2944164,1.8654925,1
3.8179255,1.8703023,1
3.5154412,0.13836306,1
-1.7259319,1.9696125,2
3.1090603,1.7082106,1
-0.23382182,-1.675412,0
-1.3758124,1.8709348,2
-2.9056053,0.92782843,0
0.8365942,-2.1912537,0
-0.9855385,-1.37334,0
-1.2721593,0.24739793,2
-0.23034234,-2.032385,0
-0.6233327,-1.9216127,0
3.50415,2.163168,1
0.14522395,-2.0403106,0
-0.35508204,-2.0056632,0
-2.0797644,1.5745753,2
0.39332783,-1.5981164,0
1.5103434,0.8530928,1
-1.2372384,0.79911995,2
1.6317095,-1.7600554,0
1.3622501,-0.7579107,1
2.7665162,1.1170152,1
0.41340083,-1.8693258,0
-1.6355395,-0.14551061,2
-2.0975463,-0.39971337,0
1.4214274,-1.049782,1
-2.3475978,2.2069478,2
0.002290219,-2.1675954,0
-1.7937376,0.6191319,2
0.40909725,-2.4756415,0
0.015178077,-2.678628,0
2.0964231,1.6166652,1
1.4338114,-0.80844676,1
0.93742275,-1.0718594,1
0.07757791,-1.7727741,0
2.2170308,2.2439709,1
-0.79608124,-0.99763274,0
-0.1863103,-1.7915449,0
-2.2591176,2.1993964,2
2.1492949,0.63026726,1
-1.5506599,-0.3147301,2
-0.10465701,-2.4251935,0
0.45629597,-1.5734463,0
-1.5411475,1.5155693,2
-1.4529344,1.215482,2
3.0119088,2.7040498,1
1.0907915,-2.2948723,0
-2.163166,1.4055493,2
0.18339667,-1.924892,0
-2.24349,1.8209974,2
-0.7118286,1.7706605,1
-0.1177676,-2.0477495,0
0.008075096,-1.715266,2
2.4795268,1.5820142,1
-1.5036381,-1.5865769,0
2.296568,2.5201943,1
0.19883841,-1.2844298,2
3.7298396,1.6643316,1
0.95303553,-1.0585974,0
2.7853887,-1.3819251,0
2.6300151,1.5874707,1
-1.303922,1.007159,2
1.1424844,-1.5648558,0
0.012412742,-2.5056527,0
3.7619789,2.3006628,1
0.021363229,-2.0037577,0
-0.37855738,-1.9525722,0
-2.482641,1.9954573,2
-1.8036416,-0.711517,0
-2.6475458,1.9567384,2
2.2009199,1.5297546,1
-0.9043561,-1.0512555,2
-2.4518025,1.6070888,2
2.87374,0.38345048,1
2.3514228,1.185256,1
0.36487854,-2.3772223,0
2.7846782,2.5219452,1
-0.59400976,-1.3003987,0
-1.3726971,1.2973499,2
-0.36754948,-1.1278687,2
-0.10516924,-2.2754474,0
0.28665954,-1.1489733,1
-6.914412,5.649914,0
2.5953646,1.2878414,1
0.765349,-2.1407776,0
-3.443764,1.4139934,0
-2.0022297,2.1833553,1
-2.9666195,0.5274273,0
1.0232139,-2.3548002,0
1.43411,0.68867385,1
0.90376425,-0.9653698,1
1.3194412,-2.3091097,0
3.2925546,2.4156375,1
0.53294003,-1.2562819,1
-0.304618,-1.6237237,0
2.71835,2.1518018,1
-0.062093824,-1.9669362,2
0.2533714,-0.6191329,1
0.42273647,-2.0960848,0
-2.1622503,0.7745391,2
-1.6408669,1.1803561,2
-2.243164,2.0871117,2
-0.96788156,0.9235778,2
-0.9256091,-0.94763756,0
-3.9043367,1.4630585,0
2.8442948,1.1004059,1
0.080557324,-1.3710973,0
1.086464,-0.6413623,1
2.9749856,0.4989806,1
-0.4226008,-1.9090021,0
1.9155471,0.5425041,1
2.8432775,0.6105058,1
-1.7140126,-0.009339064,2
0.25179988,-0.8193661,1
-0.65987194,-1.2730645,2
-0.037631378,-1.888035,0
-1.7561914,0.8638338,1
-0.23534463,0.24468467,1
-0.23341258,-0.5569456,2
0.86176026,-1.9374281,0
-0.9650711,-0.5417839,2
-1.9083018,1.9363123,2
-1.099603,0.6998702,2
-1.7153518,0.39680597,2
-3.3369055,1.2101339,0
1.1251428,-1.8908894,0
3.0185993,2.1763835,1
2.7605097,1.315391,1
-0.90381205,-0.27822766,2
-1.9590547,0.53332806,2
0.81292456,-1.8302344,0
-1.9890118,1.3150908,2
-0.1922187,-2.093926,0
2.5117726,1.5292829,1
1.6393641,0.94560444,2
-1.2054667,-0.07281557,2
-1.1504574,-0.5944248,2
2.7663763,2.0802443,1
0.13887376,-2.138838,0
-1.1355871,0.8266264,2
-2.419835,2.7889864,2
-0.41050112,-2.1557682,0
-2.4065855,-0.40671295,0
0.85720474,1.4290262,1
-1.9386544,0.95412064,2
1.5127735,-1.0012587,1
3.118693,2.193567,1
0.4961853,-1.9334725,0
0.33136773,-2.1398184,0
2.6235194,1.353644,1
-3.3585,1.0927491,0
-1.5395056,-0.28088015,2
-0.70858914,-1.2395405,2
-1.1278431,-1.3379202,0
2.3932617,-0.012153029,1
-0.105295524,-2.2336059,0
0.77743584,-1.4129487,0
-1.8923206,0.7635765,2
-1.4483297,-0.4448517,0
-2.485037,0.4247969,0
-1.0880761,0.18219116,2
2.6937864,1.1445062,1
0.87582505,-0.79384947,2
0.21968919,-2.061427,0
0.8030479,-1.993596,0
-0.072208166,-2.4755096,0
0.141475,-2.0347002,0
-1.6020625,1.5055022,2
-2.4260283,1.3225489,2
-1.6556137,1.3810234,2
-0.38482052,0.08243042,1
-0.34488887,-1.939955,0
-1.8924503,1.0332986,1
-0.37242907,-1.3504548,1
-0.9793401,0.2597964,2
2.1326053,1.0189369,1
-1.3968526,-1.7755256,0
-0.8885728,0.86020076,2
-0.46870697,-1.4330525,2
0.82552755,-2.428245,0
-2.4965844,-0.14017896,0
-1.2535322,-0.36379293,2
0.44365847,-1.4452343,1
0.50211793,-0.8575392,1
3.326417,2.6024334,1
2.9950156,1.289261,1
-1.2405226,-1.2418145,0
0.13347316,0.12892279,1
0.051791698,-1.3693892,0
-1.7351997,0.38772753,2
-0.1683545,-2.698103,0
-6.4966226,4.192572,0
-1.4202981,0.25927898,2
-1.1054937,2.325436,1
-1.7763405,0.23739299,2
-4.632736,3.171057,0
-1.8630251,1.9781407,2
-1.3242837,0.06349102,2
2.5986917,-0.82701313,1
-0.29281503,0.28740945,2
1.120727,1.1765306,1
-2.441927,2.23392,2
0.5625424,-1.6471151,0
0.035862386,-2.1553357,0
-1.9761965,0.46262893,2
0.32071728,-2.6847486,0
-0.6135468,-1.383475,2
0.21463133,-1.6412088,0
0.35928947,-1.4407096,0
-1.0445946,-0.054216012,1
3.244021,1.968242,1
1.0013899,-2.103253,0
-1.4219038,-0.41995558,2
0.6613874,-1.9714601,0
-2.032973,1.3767971,2
3.2527769,2.465725,1
1.4664798,0.9501109,1
1.0022105,-2.170292,0
2.387475,1.8588809,1
0.44468284,-2.1796548,0
0.6589387,-0.69735396,1
-1.6714911,0.23486635,2
-0.82824147,-1.7999545,0
-0.90774655,0.18157068,2
0.1356059,-0.9277648,1
3.2925434,2.528363,1
-0.22160782,-1.7512575,0
-1.8399405,-0.8003054,0
-0.59313774,-2.3727896,0
2.6623373,-0.44552028,1
-0.44105655,-0.15523894,1
-1.2097462,-0.64262605,2
0.66308117,-1.8767935,0
0.63545465,1.1075779,2
-0.32113928,-1.6467854,0
-1.2643588,0.41261736,2
3.6229494,2.5585341,1
0.06329195,-1.3804154,1
0.34263954,-0.50332505,2
2.096369,-0.6883768,1
-0.2117665,0.05092883,1
-1.384927,1.8441769,1
3.1062737,2.5827563,1
1.8408797,-0.76716304,1
-1.5507011,1.9159664,2
-1.2431891,0.39530757,2
-1.9048905,0.63341415,2
0.85532576,-1.3145677,0
2.1809142,2.301436,1
1.1949427,-2.1540403,0
-1.7801174,1.2172891,2
3.0088289,1.9400743,1
-0.13020253,-1.6321639,0
0.1891199,-1.4978809,1
-0.0053924844,-0.78319657,1
2.8952897,2.928395,1
-1.3405242,-0.042886734,2
1.453133,-1.9585565,0
0.4217623,-2.727329,0
-1.8011149,-0.80905616,0
-0.17749523,-0.39852488,2
0.35634118,-2.0255182,0
1.1348845,-1.8518769,0
0.7319717,-1.8544228,0
2.6663046,1.3540351,1
-2.061776,2.0044312,2
1.0865636,-1.3071681,1
2.5360308,-0.69008803,1
-2.7156212,2.0003424,2
1.4439144,0.30284634,1
3.407633,2.4986007,1
0.02499263,-1.5233518,1
-1.8808831,1.177361,2
0.17605065,-1.8121928,0
0.019130021,-1.866226,2
-1.7531124,0.27693167,2
-2.1601331,1.4438057,2
0.39204234,-2.1232686,0
2.655336,2.0984952,1
1.5283082,-0.23364216,1
-4.0670037,1.8332323,0
-2.1914158,0.9316195,2
0.43255895,-0.96654606,1
0.83421123,-2.1521893,0
3.018641,0.89833057,1
-1.6766866,1.528866,2
0.7906201,-2.269525,0
0.09770803,-2.6793928,0
2.2275214,-0.5512197,1
0.3634535,-1.807649,0
0.5111436,-2.5200171,0
3.5300612,2.1503475,1
2.284198,-0.62518764,1
0.688281,-1.1004282,1
1.4588677,1.2016454,1
0.42686892,-0.43704712,1
-1.4385448,1.0503653,2
-1.9398003,0.3015965,2
-0.19185407,-0.4512604,2
-2.4122841,1.9612118,2
2.1392362,1.5819192,1
1.3179847,1.4876785,1
-1.4321117,0.7317617,1
-0.45050716,-0.19667935,2
0.4216262,-0.77784693,1
1.720138,0.76790893,1
1.0061644,-2.2641528,0
-0.30988592,-1.2839601,0
-2.0648303,0.42576864,2
0.8043343,-1.9635022,0
1.5567249,1.5754057,1
1.7598255,0.69296885,1
-2.267249,1.7414197,2
-1.5679547,1.0035243,1
-1.3942481,2.0893173,1
-1.5984343,-0.36313528,2
-1.341655,0.03314641,2
-0.72356266,0.026872277,2
0.50922716,-1.9690596,0
-0.34040397,-1.3726829,1
3.990823,2.6397002,1
-0.65710247,-1.1287826,0
-1.3327279,-1.2307698,0
-1.6585253,1.1675826,2
-0.5872922,-1.2868494,2
1.4683802,-1.6864625,0
-1.9185565,0.40584978,2
-2.4229412,2.1121037,2
-1.2470074,-0.46471786,2
0.5747453,-1.829072,0
3.442,1.9931828,1
0.32080007,-1.6462023,0
1.8478174,1.2712529,1
1.3068309,1.4010298,1
0.76382405,-1.0352824,1
0.75388867,-2.3235326,0
-2.4337382,1.9807338,2
-1.8586413,0.6878282,2
-1.7096536,-0.23913439,1
-2.608104,1.9557761,2
0.8962581,-1.3763425,1
1.7600424,1.8382002,1
1.8875836,-1.2252008,0
0.41479677,-1.8012404,0
0.8459568,0.34882304,1
-2.1269808,-0.39674634,0
-2.3224382,1.2745891,2
-1.019485,-0.42681253,2
-1.4296911,0.7745813,2
-1.502656,-0.35605386,2
-1.6580671,0.61684,2
1.2814691,-2.6983454,0
-1.6437063,0.03246066,2
-0.5039324,-1.7841122,0
-0.31380647,-2.1157506,0
-1.0525805,2.1740084,2
-2.1186497,1.6170338,2
-1.7186459,0.6668769,2
-0.9996666,0.49109587,1
3.0001585,2.020073,1
0.30064052,-2.5353274,0
-0.14713992,-0.8903066,2
-2.410233,1.0909859,2
-0.17002137,-2.1462274,0
-0.27802747,-1.0709556,2
-0.8865901,-0.67778856,2
2.662595,2.3992875,1
-2.2591443,0.74193084,2
-0.05202228,-1.793397,0
0.77370167,-1.3194999,1
-0.55889165,-0.83051157,2
-1.0807822,1.0209234,2
-1.3066932,-0.7407882,0
-1.5973157,1.1511883,2


==> figures/esoteric/pca/p158/2/nnUNetTrainerV2_MixUp__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
1.251154,-1.1689923,1
2.9183142,-0.17043704,1
0.29038617,-1.7000631,0
-1.1329637,-0.32410434,2
2.5391474,0.11845973,1
-0.6054916,-1.0184326,2
2.4846122,-0.37420142,1
-0.84022313,-0.6953391,2
2.8117447,1.0633571,1
2.886492,0.07049045,1
2.2831771,-0.07098858,1
2.3650076,-0.14590594,1
0.35182706,-2.3195786,0
-0.8611857,-1.8135295,0
-1.7354248,2.672512,2
-0.9793286,-3.4524932,0
-0.6568206,-1.4633319,0
-0.08261112,-0.92981255,1
0.41529945,-1.7256536,0
-0.122059084,-1.6890559,0
2.6959703,1.7490422,1
-0.6761829,-0.45207018,1
-0.85380423,-0.774652,2
0.1293402,-1.9443585,0
-1.3939649,-0.8379155,0
0.62209964,-2.2030535,0
2.5140424,-0.23049559,1
-0.44260427,-1.7048337,1
0.58438563,-1.864999,0
1.41951,-0.9476942,1
3.7685697,0.8933624,1
2.9719815,1.4168359,1
-0.4348727,-1.1186547,2
0.48802012,-0.9439903,0
-0.48891,-2.378623,0
-0.7192223,-0.32076466,2
-1.5200845,1.0297109,2
-1.7823849,1.6799042,2
-1.7875705,1.8902866,2
1.4810271,-1.883601,0
-0.18480897,-1.2231746,1
-1.6277213,0.03145379,0
-3.2689695,1.068189,0
0.99310786,-2.0503082,0
0.6921596,-2.1912355,0
2.4506493,1.2252673,1
-0.022964753,-1.6374372,1
3.2599356,0.32081562,1
-0.4458826,-1.4031659,1
-0.09915329,-1.7120389,1
-0.65587366,-1.1763409,0
3.3166254,2.0923405,1
-1.3824946,1.0598553,2
-1.447206,-0.65853274,0
0.3209868,-1.9609185,0
3.7913635,1.2740067,1
0.05657252,-1.6733438,0
0.16055322,-2.0433886,0
1.4912919,-1.2284486,0
1.2658125,-0.86091596,1
0.75187737,-2.0957515,0
0.77673584,-0.8578399,1
0.8148566,-2.031934,0
3.5476954,1.5520935,1
-1.2674005,1.0016407,2
-2.3047652,2.558545,2
0.70826054,-0.49685866,1
3.4624772,0.6553041,1
-1.6832683,0.87735045,2
-1.8636286,1.8140408,2
-1.1385874,-0.24778531,2
3.8922472,0.8697587,2
-0.18380526,-1.8719133,0
-0.7163008,-1.3015662,0
3.4211614,2.2344294,1
-1.7609017,1.2672839,2
-0.7518751,-0.5166278,1
-1.6273928,-0.6750374,0
0.7284916,-1.8636346,0
-1.8054098,1.0425445,2
0.90064085,-0.8620512,1
-1.2589366,0.27212664,2
-1.2424583,0.8564968,2
1.8183413,-0.34779078,1
3.6894672,1.8709542,1
-0.11689312,-1.3617526,1
-1.0662903,-0.63049364,2
1.5702183,-1.0336957,1
-0.40817204,-1.6980962,0
0.21272492,-1.3188425,1
2.9934337,0.29675913,1
-0.02532506,1.9551488,1
2.9393778,-0.07639152,1
0.3014119,-1.539776,0
-0.5779062,-0.45948303,0
-0.22876513,-1.8147527,0
-0.7629477,-0.49809197,2
-0.2777099,-1.3392278,0
-1.6311189,-0.17658691,2
-1.3974113,1.7170198,2
2.181961,-0.69827497,1
-0.057976395,-1.8699234,0
3.1021652,0.86176527,1
3.0742385,1.555855,1
-1.4353536,-1.0082064,0
-0.7824878,-1.030889,2
0.9239959,-1.4804021,1
1.0974574,1.5776635,1
-0.6707547,-2.2343287,0
3.4876463,0.60436904,1
2.105967,0.50849944,1
-1.3259977,0.28711754,2
0.8169069,-1.379389,1
-0.6386693,-2.704339,0
-1.3846102,0.9938487,2
-1.3026069,-1.194042,0
-0.11381061,-1.8611481,0
1.7411468,1.0117154,1
-1.7363183,0.6474902,0
2.5338218,1.1891943,1
1.819383,-1.142019,1
-0.65191746,-2.3772564,0
-2.1983294,1.3377123,2
0.4792732,-1.2302148,0
0.063316874,-1.9988922,0
-0.5776425,-1.5548732,0
-1.2437748,2.421485,1
-1.6869509,1.0914652,2
-0.37913713,-1.2515072,1
-1.307744,-1.0077207,0
4.068025,1.8134485,1
-1.5113194,1.0371963,2
-0.41942218,-1.9682171,0
1.4385324,0.48424488,1
-1.4554923,-1.2320385,0
-1.8624932,0.93148077,2
-0.7762283,-1.3765088,0
-1.8731701,1.785016,2
-1.6828794,0.3817199,2
-0.38315758,-1.1163923,2
-0.58317286,-1.5644827,1
0.2108596,-2.0196733,0
-0.8555911,-1.5772338,0
2.4602644,0.78548026,1
-1.0579022,-0.5184251,2
2.8270183,0.7764849,1
-1.4474512,-0.44019705,0
-0.99597126,1.2331111,2
-1.2593502,-1.1053255,0
-0.00060656667,-0.7393936,2
-1.228886,-0.16684368,2
2.6043093,0.26651314,2
-1.8007159,1.5376375,2
-0.7738023,-0.9621374,0
3.355226,2.3407736,1
0.36779422,-1.798155,0
-0.30187413,-2.2394667,0
2.2454932,0.40528727,1
-1.3595753,0.023048997,2
-0.7506712,-1.0140808,1
1.0356894,-1.2528937,0
-1.4302396,2.0994678,2
-0.011503883,-1.6365306,0
2.5536005,0.22514212,1
3.0914474,0.78035307,1
1.3199068,-1.9600502,0
-0.08596776,0.8077905,1
0.7467255,-1.4954269,0
-0.063944764,-0.6428236,1
2.2703316,1.3563616,1
-0.35900483,-2.113205,0
-0.57166004,-0.51546043,2
-0.997086,-0.3398139,2
-1.8983988,-0.08513735,0
-1.2455982,-0.6243887,2
-1.9882516,1.1221412,2
-1.0169368,2.440661,1
-1.6129704,0.85528564,2
0.24225402,-2.2199416,0
-0.8033554,2.312348,1
-1.2474496,0.115127236,2
-0.8237977,-0.5360807,0
-1.0394142,-1.232914,0
0.37348133,-0.6763421,1
0.3057061,-0.68568385,1
0.21115372,-1.8314517,0
2.9568083,1.249528,1
-0.6544076,2.1585789,1
2.83796,1.2544625,1
-1.1375294,-0.40488374,2
0.70501983,-2.124746,0
-1.2001628,1.0352228,2
-2.1268432,1.9211916,2
-1.5031112,0.6980796,2
-1.2831823,-0.3282537,2
-1.5877455,1.8100294,2
2.312193,0.3859142,1
3.8923035,1.0911671,1
0.14179973,-0.08027819,1
-1.8328824,1.7718483,2
-1.6461601,0.80567276,2
3.7584882,1.8533756,1
1.3094797,-1.0462012,1
2.317379,1.072612,1
0.3898421,-1.969563,0
-0.87220997,-1.1035614,0
-1.8770591,-0.46482712,0
0.26815128,-2.2801657,0
-0.6046417,-1.2658371,0
-1.5950645,0.86105704,2
-0.52395153,-1.5101287,2
-0.5422321,-0.64980227,0
-0.86899394,-0.32299906,1
-1.3928194,1.9389919,2
-1.1662674,0.680213,2
-1.1566291,-0.3893691,2
1.8976566,1.6394885,1
-1.2530614,1.7689593,2
0.9728124,-0.14138415,1
-0.11050358,-1.7595162,0
-0.66935265,-2.5771055,0
2.0218074,1.1199634,1
0.50193727,-2.1968584,0
1.651267,1.1047593,2
2.9998977,1.9881521,1
-1.5600538,0.23325041,2
-1.4566576,-1.0103679,0
-1.4086487,2.0789537,2
-0.06646898,-1.16753,0
-1.6225322,1.0485871,2
-1.7006855,0.9620292,2
0.50902295,-0.6416586,1
-0.27821547,-0.46689248,2
0.72273225,-1.7935575,0
-1.7141718,-0.14545155,0
2.640288,0.18960369,1
0.8412617,-1.2747948,1
-2.310009,-0.20425403,0
3.5558147,1.506101,1
3.2456074,0.4878099,1
-1.5396744,0.77316165,2
-0.55787784,-1.5289226,2
-1.3625369,1.0067168,2
-1.9910535,1.2631682,2
-1.4841845,-0.7666426,0
-1.5498389,0.8779793,2
0.2949444,-1.9309577,0
-0.8918596,-1.3989125,0
-0.29799888,-1.5426953,1
-0.16953063,-1.0418613,2
-1.8000048,-0.42620885,0
-0.7097497,-0.9262567,2
-2.0444615,1.5568044,2
2.5386395,1.8771204,1
-0.50832254,-1.8198314,0
-1.4935464,0.18476957,2
3.4732914,1.3672893,1
-1.6104538,1.2620693,2
-0.14789411,-0.9551015,0
3.1363778,0.0007818192,1
-0.4985433,-1.2793902,0
-1.6878979,0.74667203,2
-0.15069655,-1.4126792,1
-0.9398152,1.5552102,1
-1.2232456,-0.90103155,0
-1.8035764,2.4237456,2
-0.34609157,-0.8979193,2
-2.8567922,0.6899505,0
-0.2028169,-1.9700857,0
-1.5432669,0.22797203,2
-0.64760965,0.69968724,2
0.19135666,-0.80493546,2
-0.35509208,-1.4193965,0
-0.9806555,-0.4835764,2
0.41564515,0.7800541,2
-0.57635075,-0.62535346,0
-1.3931351,0.39508653,1
-0.85355735,0.6423464,1
-1.8691615,1.0205991,2
-0.89190716,0.48337185,0
-2.0461948,2.198217,2
-2.4997225,1.6308054,0
-1.4136136,0.7304936,2
-0.4430689,-1.0872278,2
-1.0204496,-1.0658636,0
0.63318175,-2.137004,0
-0.36681768,-1.0203797,2
-1.731815,1.5738165,2
3.2010498,1.7972747,1
1.7029674,0.35548133,1
3.2767031,0.16824216,1
-0.6658158,-1.260391,1
0.35404763,-1.5054044,0
-0.47979686,-1.6354198,2
-1.2220631,-0.1693098,2
0.17583612,-2.3091369,0
-1.0076036,-0.61627537,2
3.085456,1.0878768,1
2.8817072,2.0500002,1
2.792168,0.77943176,1
3.6359832,1.2340312,1
-0.7524711,-1.1941644,2
-0.27300966,-1.9438227,0
0.11386599,-1.8797634,0
-0.5338867,-1.1796031,2
-1.8202524,1.3899201,2
-0.40514016,-1.37357,0
-1.9499305,0.620252,0
2.7091858,0.32479578,1
3.667282,1.6110826,1
2.9966826,1.8564991,1
-0.9739401,-1.1147332,0
1.0094028,-0.77523726,1
-2.1935139,0.9439144,0
-1.9621242,2.229412,2
2.6678529,1.0476315,1
0.07971951,0.9551698,1
0.2218672,1.2833552,1
-0.038080044,-0.80066687,0
-1.1587503,0.8808254,1
2.9643621,1.8757194,1
-0.5441779,-1.5121119,2
1.9731071,1.0599232,2
3.5178745,1.8521482,1
0.24355835,-2.0745766,0
-0.14041004,-2.117628,0
-1.0904503,-0.48148218,2
-0.56272197,-0.086077645,2
0.5387489,-1.1330242,1
-0.6297439,1.8896223,1
-0.8519342,-1.4797035,0
-1.0210928,-0.50725913,2
3.377105,-0.02872035,1
0.46575624,-0.76696736,1
2.0315297,0.81345344,1
-0.3521214,-1.0667657,1
2.9674354,0.47583485,1
2.5800376,1.1971136,1
3.2688239,0.5700689,1
-1.847093,2.041614,2
0.16384046,-1.7366723,0
3.2688944,1.9514166,1
4.0296435,1.8468703,1
1.9074224,0.6553174,1
-1.8023859,1.5149181,2
0.30148882,-1.7423133,1
-1.6556673,-0.39171988,0
-0.879225,-1.0321622,0
0.029769532,-1.9315107,0
-0.34313917,-1.5273328,1
-1.7574234,1.3365477,2
0.4226148,-1.8272233,0
1.485276,-1.2082908,1
-1.4461344,0.84353244,2
-1.2286593,1.1593175,2
-0.8323694,-0.8031265,2
0.61662525,1.4830574,1
-0.74037707,0.3077476,1
-2.026268,2.4915586,2
-0.99089426,0.86375964,2
0.9176901,0.47040528,1
3.801501,1.2775028,1
-1.6224499,-0.66893196,0
0.08156976,-1.9384273,0
-1.9601656,0.2950999,0
-1.6530653,1.106196,2
-0.09627984,-1.7479991,0
-0.6285613,-1.7768222,0
-0.43953606,1.3851107,1
4.0688567,1.532161,1
0.3813647,-1.8124774,0
-1.8363873,1.467215,2
-1.5868868,0.7985841,2
4.135251,1.9129094,1
0.47480038,-0.85191286,1
-0.9938552,1.6852608,2
-0.3068488,-1.1759295,2
3.1987097,0.7481909,1
0.8508656,-0.92847234,1
-0.144236,-1.8714547,0
3.4601488,1.024028,1
0.17138793,-2.1141067,0
0.022018522,-0.9782113,1
-1.1939466,-0.14530888,2
-1.2817591,-0.23232172,2
-2.0633256,2.2685452,2
-0.66534144,-2.2202263,0
-1.7327352,2.0151057,2
-1.7716819,0.89115655,2
0.29106486,-2.0684564,0
1.0121303,-1.5326825,0
-1.1719894,-0.5717826,2
0.3413421,-1.8576157,0
-0.70893365,-1.1972669,0
-0.49080762,-0.50910556,0
0.537912,-2.0335941,0
2.1164901,1.0336262,1
3.3782814,1.4727777,1
-1.2555379,0.049034745,2
-1.6242192,-0.01576449,2
3.8623588,1.3147657,1
-1.2897315,1.49662,2
-0.8260658,-1.0814068,0
-0.38066173,-1.5205115,0
-0.71639633,-0.8713346,2
-1.2918874,0.812683,2
0.7610631,1.4251992,1
3.1965213,0.8699248,1
2.6243086,0.5094474,1
-1.5784893,0.7258912,2
-1.2209083,0.19222608,2
2.6445873,1.1720221,1
-0.66930693,-0.71879804,2
0.96559834,-0.785655,1
-0.9389455,-1.3368249,0
-1.1565967,1.2098203,1
-1.5986627,-0.21084885,2
-2.439433,0.20730135,0
0.7883302,-1.2540736,1
-1.4121187,-0.8262324,0
-1.9228219,1.2426246,2
-1.8112969,1.6642396,2
2.9825754,0.25133783,1
2.501119,0.59797895,1
-0.30549008,-1.3326676,0
-0.7065384,-0.8606542,2
-0.90574855,0.07912567,2
3.2883928,1.9640704,1
0.81002396,-1.0138953,2
-2.0831287,1.804211,2
-1.7533078,1.5096195,2
-1.6464951,2.2304473,2
0.29102093,-1.8201985,0
-1.7094105,1.3354386,2
3.7596025,1.4126499,1
0.14901657,-1.7217957,1
-1.63937,1.6904373,2
2.9699116,2.1772413,1
1.7325581,1.2134616,1
1.2167861,1.3010892,1
0.07519034,-1.2453415,0
-1.5998983,1.6125757,2
-3.0391662,0.7236814,0
1.2394847,-1.7107654,0
-1.0142907,0.81820023,2
-0.07670117,-1.8757635,0
-0.32776564,-1.5474217,0
3.8159041,1.3137125,1
3.7398098,1.0518422,1
-2.9791617,2.6896844,0
-0.19722518,-1.5537564,0
-0.6078132,-1.318057,0
-0.470067,-1.8913053,0
-0.6191554,-2.0006356,0
-0.7319152,-2.232705,0
-1.6561741,0.7757441,2
0.223153,-1.1611328,2
-1.4326053,-0.042216152,2
-1.7917781,1.5856282,2
3.0415745,0.58458555,1
-0.5041083,-2.2627292,0
4.2427726,1.2570853,1
-0.09544536,1.1973376,1
-2.1020236,2.0398645,2
-1.9414586,2.2410903,2
-1.5519363,0.8564292,2
-1.7305232,1.8015555,2
-0.30575845,-0.019003361,1
3.2707639,1.7234848,1
3.6448557,1.8646201,1
-1.6436794,-0.033608377,2
-1.8506533,2.006484,2
-1.6849953,1.4488323,2
3.5692577,1.8650969,1
-1.7281605,0.9774082,2
-2.2587056,2.5315652,2
0.4521316,-1.3746312,1
3.0072238,1.8118557,2
-2.3366508,1.1176279,0
2.4132166,1.9355985,1
-1.5519603,0.59034586,2
-0.7530061,-1.0652722,2
-1.1234697,1.9563469,2
1.3628736,0.75588495,1
0.31836286,-1.2390757,1
-0.40505233,-1.2556973,1
2.2416947,1.2517532,1
-0.017423086,-2.3664622,0
1.012891,-1.7065254,0
3.046617,2.0113893,1
-0.71437377,-0.8094768,1
-1.4803556,1.1092905,2
-1.7647063,0.84834707,2
-0.051052473,-1.1567035,0
3.3079352,-0.25018138,1
-0.49098262,-1.2878214,0
0.39603755,-2.0762262,0
-0.8472325,0.7111,2
-0.39707875,1.5625515,1
-0.43970814,-0.9700964,0


==> figures/esoteric/pca/p158/2/nnUNetTrainerV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-1.3960176,-2.699084,0
-1.7553941,-1.726794,0
3.1595967,-0.056588113,2
-2.6866162,3.7528145,1
-2.1649933,-0.84622085,2
-1.5465086,-2.4488053,0
-1.7559432,3.5565107,1
3.8075325,0.8055933,2
3.1274347,1.1123128,1
4.300629,1.7282288,2
-3.4493504,0.21016008,1
-1.810638,-1.7484832,1
4.5048466,1.2703476,0
2.213542,-0.5404686,2
0.7634034,-0.6348082,2
-0.9027264,-2.4289765,0
-1.1708516,-2.1428864,0
-2.186922,2.0337691,1
-1.9177747,4.091846,1
-1.5963962,-1.4531683,0
3.8591654,1.0132442,2
-2.3342006,3.7276385,1
4.322991,1.5776191,2
-1.7949754,-0.73411727,1
2.487304,-0.81805456,0
-0.6547049,-2.6231713,0
3.5592535,0.81968826,2
3.0179164,-0.0475803,2
5.574983,0.8727395,0
2.3653128,-0.2646681,2
-0.6080996,-2.3186948,1
-2.3741925,4.7568507,1
-3.1554186,1.268959,1
3.993549,1.4261272,2
-0.45241636,2.4307683,1
4.3033223,1.4643607,2
-3.4520812,0.13635433,1
-2.749847,3.2596915,1
-2.7558863,0.026929975,0
-0.62792426,-2.6185317,0
-2.5320318,-0.92246777,1
-2.169627,-1.6518233,0
-2.9300299,3.9840739,1
-2.661348,3.0698233,1
-2.3663032,4.1542187,1
3.833996,1.2670062,2
2.8703465,-0.37330008,2
1.2308214,-1.4603783,2
3.5697014,0.3390028,2
0.2039533,-1.7506468,2
2.385221,-1.2323018,0
-2.1452904,-1.4377923,1
-1.7793413,4.528205,1
4.120704,1.6697185,2
1.7637054,-0.6877334,0
-0.6244922,-0.8660506,0
-1.7122047,-2.1776323,0
-1.0298942,2.5969007,1
-3.1009843,0.17398566,1
-2.3485026,-0.23933071,1
1.7622548,-1.0484536,2
3.2220328,1.5447035,2
-0.12329726,-2.3687367,0
-2.426121,-0.2288217,1
-0.038683027,-2.2141764,0
2.623496,1.3385234,2
-0.91370714,-2.2291846,0
-1.7793922,-2.2880106,0
-0.245435,-2.4523041,0
-1.7108786,4.2684727,1
-2.1097934,1.3215151,1
2.28465,1.3145554,1
4.287673,1.7557614,2
3.0759358,0.9791545,0
4.4076867,1.3471854,2
2.4451003,-0.3095317,2
4.411599,1.2339878,2
2.17572,0.028983474,2
-3.1316102,3.1872432,1
3.99708,1.1179495,2
0.5721077,-1.6108797,0
4.100953,1.2523994,2
4.58483,1.0107939,0
-2.0594022,-1.812907,0
-2.5073695,3.5583594,1
2.829959,-0.1986525,2
-0.65455437,-2.424344,0
-1.6271802,-1.8956723,2
-0.101331845,-2.512938,0
-1.8579609,-1.9664791,0
-2.3564281,-1.7443368,0
4.644809,1.9688873,2
-3.0263593,2.9801831,1
-0.9054433,-2.4327369,0
-1.8962123,-2.0137012,0
0.2681221,-1.631005,2
-0.2651978,-1.8301423,0
-2.183379,-1.4400622,0
2.5685527,0.51416975,0
4.0733056,1.4605453,1
-2.5051613,2.810104,1
-2.7307463,3.1118467,1
0.57617426,-1.6295466,2
3.0186472,0.487428,2
-3.1081953,3.8995535,1
-1.997914,3.6655476,1
2.8544,0.64312285,2
-1.1143538,-2.3063912,0
-3.1235793,0.349297,1
2.9759119,-0.24606973,2
2.1301723,0.99278325,2
-1.3071781,3.8408635,1
-1.066695,1.835249,1
-2.115967,3.6983798,1
-2.8085678,-0.127406,1
0.2675099,-1.6566136,1
-1.068818,-2.1855345,0
-2.751017,2.9897504,1
-1.8904371,-2.0246482,0
-1.5023044,-2.1481736,0
0.42186162,1.3265598,1
-1.665874,-1.3301294,1
3.9507854,1.1866987,2
-1.2882794,3.2673643,1
-1.1153331,-2.1804707,0
3.4065096,1.1942399,2
-3.6297524,1.0208218,1
-2.4220543,3.4769013,1
3.538355,1.462964,2
0.098734945,-2.2723403,0
-2.6667132,4.3065124,1
-1.1562899,-1.9831533,0
1.2054559,-1.5680885,0
-2.6181934,-1.3849347,0
2.4680927,-0.48285282,2
-1.67155,4.4842386,2
-2.3019722,4.845751,1
-1.9628011,4.255945,1
-0.59454536,-2.2321174,0
-2.3654938,-1.2754352,1
1.124049,-1.6100957,1
4.543613,1.5790126,2
2.0582314,-0.88368887,2
-3.1275053,0.7860643,1
4.0168853,1.5475385,2
-0.6477231,-2.403535,0
-0.35382783,-2.2863646,0
-1.2702533,-2.3164144,0
-0.92244744,-2.5885043,0
-0.4076419,-1.7132678,1
-2.5150414,-1.3195125,0
-0.9113091,-2.4931648,0
-0.37460247,-1.3209946,1
-2.4125357,-0.40860566,1
2.2200584,-1.2226278,0
-3.264074,0.3129955,1
-0.2855423,-2.5897837,0
3.757271,1.3420153,2
1.9391567,-0.54033065,2
-2.1684015,4.39771,1
-0.12571535,-2.2756157,0
-1.7857816,-1.7771971,0
1.8663348,-1.400289,2
-1.6928548,-1.9268255,0
2.2988124,-0.5529904,0
1.4134501,-1.6513863,2
-1.1271197,-2.1461303,0
0.34542355,-1.164447,1
-0.1612024,-2.646599,0
-2.3912377,3.0869343,1
-1.1125468,-0.041190982,1
-2.9409773,-0.26707584,0
2.6087468,0.4800077,2
0.3804061,-1.6337552,1
1.2182152,-0.73051906,2
-1.1640506,-2.2197506,0
-0.46850282,-2.506175,0
-1.2211728,-2.2564201,0
1.9530925,-0.12820375,1
-2.5137832,4.3771014,1
0.021065325,-2.0724564,2
2.4334106,-0.5636231,2
-2.6784365,2.03043,1
3.7962139,0.9488509,2
-0.122273296,-2.4368517,2
1.6541892,-1.8873334,0
3.4397588,1.8906958,0
-1.6284019,-1.7571311,1
-0.22239882,-1.0689685,1
2.6242368,-0.45774463,2
-2.1850061,4.0796137,1
3.3507578,0.09340662,2
-2.6617713,2.9224584,1
0.79880416,-1.9652686,2
-0.41671854,-2.4589899,0
2.459004,1.1675305,2
1.9458596,0.60883456,1
-1.8746458,3.2465923,1
-2.2991755,-0.8547756,1
-2.2114305,4.54586,1
-0.80785394,-2.2603114,0
2.1242213,0.32479244,2
-2.8075974,3.622451,1
2.016116,0.82981366,1
-0.3942561,-2.498866,0
0.38905576,-2.077944,0
-2.323407,-1.5860692,0
1.0548205,0.7668404,1
1.4166211,0.61928767,2
4.608784,1.6987438,2
-2.589083,3.1227462,1
4.204491,1.5476067,2
-2.5621657,4.754098,1
1.7417251,0.55707866,1
-1.9007221,-1.6822455,0
-1.5028174,-2.2701297,2
0.66573083,-1.6132216,2
-2.4819593,4.069759,1
2.1209815,-0.3435612,2
-1.9113568,-1.8138571,0
-1.3369882,-2.1809082,2
3.267669,0.7656084,0
-1.796781,-2.4315498,0
-2.7665467,2.450459,1
-0.9959253,-2.0820854,1
-0.6156603,-2.13288,2
4.681772,1.8413808,2
4.2049813,1.2188091,2
3.8298185,0.7725708,2
3.7048652,1.2706363,2
-2.251753,-0.8714517,1
0.22618058,-1.1028359,1
2.8792558,0.4426145,2
-3.7262754,0.7784824,1
0.78179634,-1.6225941,2
-1.5622164,-2.1510527,0
4.7074347,2.1590965,2
-2.1737826,2.0548768,1
-2.8653834,-0.65411574,1
-0.37148988,-1.6355802,2
0.66137624,-1.8356361,2
0.10656032,-1.6393244,0
3.2600746,1.4533052,2
-0.9039942,2.835652,1
-1.4720291,-2.0772328,0
0.87918067,-1.4819973,0
3.5056221,0.5969978,2
2.9389055,1.0752294,2
-1.8867373,-2.1267717,0
-0.3912347,-2.4886951,0
1.2489035,-1.0601227,2
2.2173624,-0.38221806,2
-1.4342986,-1.8303041,0
-0.86496854,-2.2559924,0
-3.7961545,1.9297683,1
1.3778048,-1.6525807,2
3.5586565,0.1406588,2
-1.9238408,-1.385367,0
-2.5621922,0.32863456,2
3.6027572,0.29767472,2
-0.9881122,-2.5388374,0
0.78565264,-1.5176092,2
0.18278,-2.429501,0
-0.9158373,-2.5545757,0
3.6966698,1.362133,2
-1.7263887,-1.9946718,0
-2.090655,4.2241144,1
-2.7173312,-0.8987345,1
-1.9720442,4.0516315,1
-0.6354325,-2.4929783,0
-3.0510626,-0.48621714,0
-2.6757948,4.763751,1
-1.4228252,-1.9796171,0
3.252964,0.08537686,0
-1.5767838,2.7379007,1
1.8617929,-1.2222105,0
2.6492324,0.95079595,2
3.3671563,0.3891098,0
0.90467393,-1.7855072,2
3.4349356,1.0664809,2
1.5460492,-1.2027603,2
1.679263,0.91000205,1
-0.7635368,-1.9863808,1
-0.49713373,-2.4139407,2
-2.511091,1.2327375,1
2.7164109,-0.042167723,2
1.2700826,-1.5575603,1
0.03853646,-2.2789996,0
3.3459435,1.6441021,2
4.036097,1.0185647,2
4.1932883,1.4014096,2
-2.3606498,3.2928793,2
-1.7405409,-2.4001443,0
1.097331,-1.3705764,2
0.36093947,1.5030603,1
-3.0845275,1.1776383,1
1.8996493,0.9706498,2
-2.521148,-1.4179083,0
0.58018565,-1.4868387,1
-2.9211206,3.7033746,1
-0.19928218,-2.2269468,0
-1.3883393,-2.2847795,0
-2.4096541,4.016484,1
-0.13076049,-2.2219675,0
-0.74338853,-2.3193138,0
-0.40999112,-2.3741539,0
-2.6633363,4.7336164,1
-2.4839911,2.8859167,1
2.3650258,1.018362,2
-2.4233985,4.526409,1
0.9377594,1.1543195,1
-2.4206736,3.4213073,1
-1.3574389,-2.5227675,0
-0.2790186,-2.508626,0
1.3425776,-1.327771,2
-1.0824722,-2.3757293,0
-2.5442727,5.9052773,1
3.700446,0.8886872,2
4.176204,1.7916665,2
3.4989061,1.0179195,2
-3.4005733,0.5303034,1
-1.8222958,-1.7270141,0
0.64384854,-0.9462667,1
-1.7808273,-2.5119917,0
3.03782,0.62959796,2
3.8020918,0.92227834,2
-2.103365,4.0691137,1
-0.62583625,-2.1746984,0
3.2701194,1.2220123,1
-0.38500005,-2.1804411,0
-2.8282113,5.4076266,1
-2.0373638,3.9497454,1
-1.8589172,-1.2870893,1
-0.69317466,-2.0061817,0
-1.3633057,0.49063057,1
-0.75811493,-2.3779187,0
-1.5842361,2.7283123,2
3.497242,0.7162426,2
-2.7959657,0.5219876,1
-2.5084908,4.3969336,1
1.0455568,-1.4792886,2
-2.262023,1.1784658,1
3.9606526,1.2531345,2
0.06480554,-2.5327475,0
2.7390969,0.09409243,2
-2.193572,4.2350893,1
-1.31564,-2.3840652,0
3.5996614,0.34913462,2
-0.50770295,-2.4708326,0
1.0895188,-1.4197526,0
-1.155966,-2.4551888,0
-3.0418358,0.8114514,1
-1.5793065,3.3776367,1
-0.6711273,-2.2080917,0
-1.1147492,2.408195,2
3.0778923,1.2679884,2
4.4521446,1.4452388,2
-2.6202223,-0.30415124,1
-2.6242127,3.3835638,1
-1.4208549,1.4325359,2
3.1201842,0.022550523,2
1.1318994,-0.7472141,1
-0.5666081,-2.4977849,0
5.098669,2.1261206,2
3.1301646,-0.7214535,0
2.4390721,1.1246517,2
-2.62419,3.3000414,1
4.3757844,1.5557775,2
0.09269515,-1.7401152,2
0.18022308,-2.254597,2
1.9753963,0.66028124,2
-1.1581483,-2.3030288,0
-2.4536617,1.9695227,1
4.50427,1.8473737,2
3.593396,1.196434,2
0.786904,-1.5051062,2
3.5762002,1.6746628,2
-0.28409606,2.2848182,1
-0.36328745,-2.5789776,0
0.54948616,-1.4017673,0
-3.204043,0.58682793,1
-2.6617422,2.506764,1
0.473156,-1.6609225,0
-2.5365295,-1.4063064,0
2.694867,-0.17673343,0
0.639604,-1.9095149,0
3.5996778,1.4478889,2
-2.0554173,4.1611104,1
0.9447428,-1.8417869,0
-1.1988863,-2.5292113,0
1.7674876,-0.87283933,2
-1.7750969,-2.0762398,0
1.1104852,-0.77730525,1
-0.32930946,-1.7875447,2
-1.261971,3.4250114,1
1.0826145,-0.8454503,1
-1.3973222,1.8614964,2
0.5584543,-1.6712245,2
-1.1218623,-2.5121572,0
-2.142951,3.8277667,1
3.4161391,0.0670588,2
-1.6566104,-1.9246521,0
-1.5498303,-2.0345557,0
3.0612621,0.18468732,2
-2.1535864,-1.4876846,0
2.822479,0.030181468,2
-0.61467904,-2.3650606,0
3.3343065,0.5162137,2
-1.5540496,-2.133634,0
0.8517778,-2.3454542,0
4.320677,1.2105198,2
0.115437895,-1.6903541,2
-2.0286148,-0.09233254,1
-2.4557333,4.7005725,1
-2.4426985,-1.231825,0
-3.5062451,0.38161582,1
5.4197245,1.0354319,0
-2.7132514,-0.82968634,0
2.920196,0.8640254,2
-0.5017302,-1.2512989,2
3.7011259,1.1428452,2
0.40129915,-1.5860089,2
-2.6526232,0.014663398,1
1.5492307,0.0070129037,2
2.2752953,-0.05735004,2
3.4869494,0.8579201,2
1.3868552,-1.6843345,2
-0.19475384,-1.879977,2
0.6749059,-0.9269529,2
-0.66734016,-2.7083166,0
3.5787852,0.42405504,2
3.8178756,1.3274734,2
2.788618,0.6242619,0
-2.0358582,-1.4862349,0
-0.5338534,-2.305496,0
-2.3820493,4.0492954,1
-0.11278166,-2.174775,0
2.377218,0.43973583,0
-1.4583253,-1.9485571,0
-1.3122469,-2.0924232,0
-1.3503847,-2.181722,1
-1.7202517,-2.2936223,0
-2.665166,1.6468029,2
1.2042942,-0.93829334,0
-1.3216451,-2.59581,0
0.058761805,-2.36134,0
-3.000536,-0.31778443,1
-1.7377336,-2.16013,0
-1.0527087,-2.2146733,0
-0.025965929,1.5852091,1
4.8387437,1.3006396,2
1.8678306,-0.47784618,2
-2.8235319,-0.09665316,1
3.2901726,-0.029643536,2
3.4082334,-0.043022037,2
-0.7257755,-2.713915,0
3.6822426,0.49167746,2
-2.219812,3.930631,1
1.7177655,-0.22126102,1
0.9782423,1.5786555,2
-2.4305828,-0.06928402,1
4.348409,0.22179955,0
3.4785037,0.8778201,2
2.5006704,-0.88401675,0
-3.1306853,-0.6896401,0
-2.8198507,3.4905918,1
4.1964808,1.3312416,0
-1.3998181,1.0313418,1
-0.7849205,2.7946317,1
-1.7027951,4.222574,1
3.4721458,0.7870403,2
1.0730215,-1.2738603,2
-2.206731,2.600863,1
-1.8914206,3.2056377,1
3.2594423,0.13483936,2
-2.2576013,-1.2768161,1
-1.8472092,-1.9362633,0
-2.2054718,-1.5736083,0
-2.107534,4.804406,1
-1.8004385,-1.9718549,0
-1.8773577,-1.4406495,0
-2.558853,4.790276,1
0.8823477,-1.9381492,0
2.59196,-0.54571354,2
0.6571307,-0.6130178,1
-0.37139365,-2.652674,0
-1.1650143,-2.1434834,0
-2.444402,-1.27803,0
3.6311474,-0.0057188272,2
-1.6064122,-2.040126,0
1.3278264,-1.6001664,2
3.5547202,0.99010164,2
-0.49884933,1.8804965,2
0.80955017,-1.4568703,0
1.9673451,-0.43554762,2
-2.3701138,-1.0672748,1
-0.3948957,-2.1635888,0
-0.9700806,-2.2900932,2
-3.0535257,3.9656403,1
2.1766655,-0.6638616,2


==> figures/esoteric/pca/p158/3/nnUNetTrainerNoDAV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
3.8622296,4.55492,2
2.0105617,3.0749097,2
-3.435019,0.81164944,1
-1.5802586,-0.19443676,0
1.5058134,-2.012622,1
0.92061603,-0.12007058,2
-2.1445274,0.12453525,0
-3.3587008,0.81859493,0
-2.038783,0.24419925,0
0.2210533,1.9611278,2
-1.3304399,-0.11953959,0
2.4243205,3.3324919,2
2.443114,3.3351665,1
0.07822433,-1.3247695,2
3.9232557,-4.255889,0
0.5015037,-1.6580642,2
2.340112,-2.9256134,1
-2.4975276,0.49568966,1
0.30119115,2.3382735,1
-2.3239195,0.27483165,1
3.1315808,3.758961,2
1.1645129,-0.7193724,1
-1.6419008,0.5207362,0
1.6242064,-1.6940408,1
0.07614268,-1.8553559,0
1.4807792,-1.8639259,1
-2.6009111,0.39973247,2
1.6877955,-2.6581786,1
1.6802046,-0.7421706,2
0.07257435,0.39065117,1
-2.340562,0.22658962,0
2.426577,-3.8363438,2
-1.7174785,0.3431728,2
-1.4616634,-0.2706667,0
-0.2274074,-1.4129467,1
0.9107239,1.0326278,0
1.876949,-1.7269355,1
-1.671432,-0.16919991,0
-1.8225929,0.11799833,0
1.4193544,-2.335011,1
0.85894287,-1.6005397,0
-1.7299911,0.4550756,0
1.248439,-1.8523351,0
0.12815014,-0.22782761,1
1.3973985,-2.1530216,1
-2.248623,0.34789136,1
0.45781097,-1.364666,0
-0.3716961,2.4141064,1
-1.6041151,0.29340845,0
-0.31827962,0.14550003,2
-2.0838468,0.20094556,1
-0.013211489,0.38162148,1
1.1617339,-1.55756,0
2.4009771,-2.5907454,1
0.9425614,-1.8485434,0
-2.4614933,0.5169878,1
-2.281818,0.522161,2
0.39128295,-0.77639973,0
0.87190425,-1.8039399,1
1.3824651,2.8837292,0
-2.5049107,0.6937512,1
1.1169345,-1.8958929,0
2.1075106,-2.1388195,0
-1.730757,-0.037574053,0
1.1987593,1.3202412,2
-2.1946976,0.41546097,2
0.22474849,-1.4485974,0
0.87527525,-1.0237893,2
1.3820168,-2.1799178,1
-1.9347844,0.18006676,2
-2.117813,0.28225684,2
2.205652,-2.9713728,2
0.248059,-1.4399136,2
1.3449116,-0.3861191,2
-1.7790865,0.36662814,1
1.9371895,0.08340385,2
2.1758168,-2.6962488,1
1.0066345,-1.9530995,2
-1.9965348,0.23243296,0
0.14734897,-1.6390009,0
2.8492355,-4.3729515,1
-1.65902,-0.013820559,2
-1.7568755,0.10982537,0
-1.3487177,1.4053717,0
2.099756,0.7273464,1
2.8831303,3.5125144,2
0.637264,-1.3967063,0
-2.3617723,0.6325464,1
0.4805455,-1.2097268,0
0.9679642,-1.7022882,1
-0.0022879243,-0.26346382,0
3.323258,4.515418,2
3.9538171,4.949081,1
-2.4026814,0.8686131,2
1.3141173,0.5407903,1
1.132863,-2.4235554,0
0.6268014,-1.6069977,1
1.5957623,-1.759385,1
0.94291127,0.46268985,1
-3.494982,0.83898234,1
3.9037974,4.5872197,2
1.3575081,0.9829612,2
0.6845883,-2.0084133,2
0.20966229,-1.4793829,0
-3.0871956,0.7452003,1
-2.1609142,0.14896868,2
1.0815197,0.18221621,1
1.7577267,-2.1488063,0
-2.078825,0.14798625,0
2.86615,3.7871118,2
0.51765037,-1.8587525,2
0.44296154,-1.1186558,2
1.281052,-1.8560128,2
-1.8441421,-0.008592069,2
-1.6599432,0.23636657,1
-2.082226,0.48528758,1
-0.33926356,1.0904243,0
0.72923696,-1.4283766,0
3.8427694,4.604627,2
0.7128887,0.1213024,1
-1.5778004,-0.33084255,0
0.8942361,-1.8891504,0
0.14441177,-1.5969576,1
1.5012717,-2.6371052,0
1.3356292,-1.8648474,1
-2.754475,0.36798006,0
0.43146768,0.73954356,0
1.3732146,-1.9468403,1
0.13976094,-1.3420732,1
2.9003055,4.0564857,2
1.1945322,-1.9085863,1
-3.7695036,0.9571656,1
1.136695,-1.651496,0
-2.1528394,0.34077716,0
-3.297017,0.7790457,1
-1.681638,-0.27788457,1
0.9504373,0.21511729,1
-3.0223475,0.7175536,0
-1.8121921,-0.1631479,2
-1.462544,-0.03849344,1
-1.9713807,0.49891832,0
0.39347842,-1.5268779,0
-3.2502937,0.7669724,1
2.5700886,3.156304,2
-1.9778308,0.1412013,2
1.1434388,0.54145277,1
-0.08325414,-0.74787533,0
-2.6390486,0.4951104,0
0.38984403,-1.3570285,0
1.4131668,-1.7474872,2
-1.9222128,0.21025507,2
-3.554798,0.7407347,0
-2.5646706,0.39100066,1
1.3102251,-2.2535932,2
1.0239838,-1.8849874,0
1.6730506,-2.739977,1
-1.9428794,0.09796457,0
-2.6006055,0.46574932,2
-1.8705838,0.8083533,2
0.11876783,-0.50928986,0
0.28764856,-1.3777446,0
-1.6161443,0.020101741,2
0.26055825,-1.1709993,2
-2.2417097,0.4579731,1
-2.6776092,0.5931454,1
0.52955973,-1.579883,1
-1.1327404,1.6461139,2
0.36193958,-1.4780831,2
2.0013015,-2.164568,1
1.0835645,-1.5102844,2
-2.9296224,0.724156,1
0.98501813,-1.1781013,1
-2.5060546,0.4642604,0
-4.016476,0.957188,0
-1.507126,0.6690016,2
1.0883234,-1.6883509,0
0.18598819,-1.3486669,0
3.26599,-3.5502944,0
1.4522158,1.5163362,1
-1.722112,0.21751824,0
-1.9427005,-0.056912795,0
-0.014236674,2.4897306,2
1.6000674,-1.9772861,1
0.6411289,-1.7325923,0
1.1500115,-1.7328258,2
3.3485398,4.1724095,2
3.49017,4.722343,2
-0.17796412,-1.0575968,2
0.54823697,-1.571452,0
0.39083198,-1.590204,1
2.9642627,-4.3727994,1
0.43924603,1.0788449,0
0.92691267,2.5534317,2
2.684611,3.5259392,1
2.7492523,3.5737376,2
-1.9359025,0.8609395,2
-1.8357022,0.42116225,0
-0.13623187,0.31297082,1
-1.9210726,0.19014925,0
-2.5176032,0.5486367,1
1.316391,-2.0690916,1
2.5194864,3.6080036,2
-1.8716143,-0.100651324,1
0.18883574,-1.3092592,1
-4.0957446,0.9021516,0
1.8423735,-2.5008695,2
1.2206291,-1.841011,2
0.64584494,-1.9316347,0
-2.3575428,0.3173987,0
0.9529239,0.53159994,2
-2.1997347,0.2744276,1
-1.9288788,0.9261993,2
-1.9548349,0.1605721,0
1.1277188,-1.8715181,0
3.233015,3.9444718,1
-0.25890824,1.6248561,2
-1.6062533,-0.05421014,2
1.7056428,-2.6013184,0
0.23010924,-1.5398382,0
-2.8410618,0.62439525,1
2.5276806,-2.4948547,0
0.22952306,-1.3534427,0
-0.2570444,-1.0755732,0
-0.43195778,0.101613685,0
0.79073715,-1.9192924,2
-3.0127041,0.552287,0
2.119766,2.7528336,2
-4.0302587,0.9666878,1
-2.1689231,0.2961641,1
1.0524247,0.47719157,1
-1.9430354,-0.117954075,1
1.1467041,-0.23109594,2
1.4614723,-2.386543,1
-3.013448,0.6678256,0
1.7244636,-2.3441355,2
0.7859926,0.4217162,1
-1.8886198,0.21943942,0
0.95033014,0.115310304,1
-3.5137582,0.8174671,1
-2.5253406,0.6977432,2
2.8272157,-3.3177648,1
1.0343544,-1.6075665,1
-2.1672335,0.5964588,0
3.0172203,-3.31289,1
-2.6083963,0.32796985,0
-3.024286,0.6214131,0
1.9662865,3.063088,2
0.2177056,-1.5786694,1
2.3429902,3.4286637,1
1.7237891,-2.2446618,1
-2.601438,0.6038022,1
1.7608894,-2.220784,0
1.9379598,-2.7290077,0
-2.057476,0.03832715,2
-1.1382457,-0.3530518,0
0.86502755,-1.3559273,2
0.5156311,-1.8090926,0
-2.023967,0.22658941,0
-2.2423897,0.6757169,0
2.5482764,-3.003802,1
2.1929464,-2.3391435,1
-2.5587604,0.57783616,1
1.453753,2.6451535,2
1.4121321,-2.0412588,1
1.8539702,-0.16768688,2
-2.0762,0.79983747,2
0.6788784,-1.4509537,1
1.7394497,-2.6378987,1
-1.3112338,0.60029435,2
1.1674398,-0.63668466,2
-2.0870256,0.23023808,2
-1.2671446,0.50116444,0
-1.017568,2.193961,2
0.99138284,-1.6404864,1
-2.8847492,0.81468725,1
1.210856,-1.9401186,2
-2.8379064,0.6147715,2
-2.3187115,0.4544894,0
0.47530487,-1.7317609,2
2.3907235,3.1333656,2
0.9175277,-0.94645584,2
-2.2981021,0.5621947,2
0.29028496,-1.3501146,0
1.7705362,0.6878674,1
3.0011177,4.4084973,2
-2.2072034,0.2309578,0
3.7118688,4.4156103,2
-2.1191442,0.5088978,2
2.863312,-3.348546,1
1.716704,0.60395956,1
-2.192467,0.4026407,1
-0.97425425,-1.0019826,0
1.0539004,0.48071894,1
-2.1361563,0.40862808,0
1.2404026,-1.7305179,2
-2.1105304,0.3101865,1
3.1095831,4.3294663,2
-2.2212796,0.27528256,0
-2.3303542,0.5935916,2
-2.9729626,0.7761743,0
0.7690991,-0.4335052,2
-0.6286942,-1.0566931,0
2.67142,3.6072571,2
1.5512172,-2.3730726,0
0.7355826,-1.450033,0
-2.143737,0.08766928,0
-0.4448909,1.8044839,2
1.3275532,0.57591045,1
1.0209916,0.33177316,1
0.5522829,-1.9153562,0
-0.41751385,0.19672129,0
0.9712876,-2.2201924,0
1.1587096,0.47467104,1
1.9015976,3.1988585,2
-0.1882001,-0.4304478,0
0.6030586,-1.9539745,2
2.6483362,3.582094,2
0.31054428,-1.55333,1
1.0182587,-1.966546,1
3.3989632,4.094859,2
-0.017962545,2.1058044,2
0.6755816,-1.8875434,2
0.79178524,-1.6829592,2
-2.8992438,0.6954086,0
0.561481,0.32190475,2
0.9575819,-2.025286,1
-2.868778,0.70976067,1
3.0112352,-4.6174355,1
2.0282607,-2.3492098,0
-1.2902583,-0.3267903,0
2.6487286,3.27999,2
0.679592,-1.4431168,1
4.2553754,4.9931636,2
2.0835521,0.81599975,1
1.2686155,-1.6239033,1
0.27024683,-1.5082643,2
0.68101716,-1.92275,0
-1.199016,0.21194007,0
1.9038359,0.95025027,1
0.72251,-1.4899635,2
1.1390991,-2.3697283,1
2.9399333,3.9293232,2
1.3798096,-3.015348,0
-2.532935,0.48476017,2
-2.2005432,1.2161635,2
-4.188811,0.9941217,1
0.18641654,0.333072,1
-0.47670352,-1.1206124,0
3.1494224,3.9766653,2
2.180902,-2.7201004,0
-2.3365855,0.36973828,2
2.433991,-3.277139,1
3.0004604,4.006145,2
-3.0496902,0.6045059,0
-2.391058,0.22434397,1
1.8289284,0.4808454,2
2.6933212,-3.5956974,1
-2.3105829,0.38817966,2
3.100939,3.8713036,2
0.8184862,-1.8940701,1
-3.4386666,0.77240634,1
1.1751553,2.6105304,1
0.34653148,-1.5192195,1
-2.20152,0.3380955,2
-3.005276,1.2328585,1
0.49138668,-1.9172168,1
1.506187,-2.1962469,1
-1.9977924,0.1835931,0
3.134218,4.0665975,2
0.90238535,-1.843341,0
1.3258076,-0.3429343,2
1.0520667,0.5034753,1
-2.8832037,0.62502,0
0.37564227,-1.301189,2
-1.9673251,0.047246084,0
-1.6261643,0.15572204,2
-2.1909585,0.41589916,0
-4.088099,0.9465349,0
-0.8854532,1.4236757,2
1.2782174,-1.9778223,2
3.302652,4.0738387,2
1.3963988,-2.3032017,2
1.1293044,-2.2479217,1
0.17812413,-0.32024676,1
-3.8681808,0.91697097,0
0.04865712,-0.8281332,0
2.6926138,-2.8812535,1
1.3293161,0.20392108,1
-2.4491007,0.3744462,0
3.4667358,4.475819,1
0.18295622,-0.811926,0
2.5948057,3.3880827,2
3.183214,-2.867131,0
-2.3457944,0.38472748,0
1.7690499,1.7467607,2
0.77688336,-1.9262381,1
0.075633496,-0.93504775,0
-2.4160438,0.4521649,1
3.9065773,4.6906533,2
1.3350873,-2.027065,1
1.8700932,0.9523653,2
-2.3337183,0.22222249,2
3.082096,4.2133656,2
3.545431,-3.5298553,0
1.7710174,-1.642399,1
1.409303,-2.1644833,0
3.1309934,-3.5706203,0
-3.4182618,0.8147981,1
3.5942824,4.467427,2
3.3206644,4.470659,0
2.9049637,3.7324638,2
1.807039,0.13070549,2
0.35556886,-1.4112157,1
0.10365221,-1.3337755,0
-0.082553424,-1.6340269,0
-2.655031,1.0358561,2
0.9390675,-1.8440233,2
-0.99768806,0.3655145,0
0.3501177,-1.4383924,1
1.1685501,-2.1536307,0
0.023313612,0.82697153,0
2.6743464,3.5627475,2
1.4641144,0.6566664,1
-3.6867278,0.7686441,0
2.0995035,0.8683119,1
0.39075324,-0.37934884,2
0.030940145,-1.5527741,0
-2.4725258,0.48358393,0
0.74106765,0.07004161,1
-2.4372869,0.4389675,1
-1.4134668,0.013316318,0
-1.2804558,0.2054487,2
-0.93630195,-0.101582214,0
0.4459977,-1.7138646,0
-1.7973237,0.1485382,1
1.874457,3.0338144,2
1.1259016,-1.7626292,1
3.5939257,4.20645,2
-1.9535768,0.17741182,0
-2.2189677,1.0548074,2
-2.8285441,0.62664664,1
2.53391,3.436517,1
0.4288275,-1.6823624,0
1.833077,1.4106658,2
-1.5564986,-0.029642552,1
-2.6976788,0.6097635,1
-2.6518404,0.5693649,2
2.8361363,3.6949897,2
0.33753043,2.406696,0
2.634202,3.543749,2
-2.4754748,0.47356552,1
0.30775508,-0.8609605,0
-1.7556458,0.08847803,0
1.1258495,0.46078864,1
1.0428022,-2.0734694,2
-1.3102452,-0.07764754,0
0.34278128,-1.4018688,0
2.8359845,3.8573241,2
0.16033092,-0.3988798,0
0.9631232,-1.7909069,2
1.244828,0.11374186,1
0.68837273,-1.6697704,0
0.6164346,-1.7304125,1
0.92438686,-1.8824022,2
-2.5556107,0.52012277,1
-2.3911865,0.52590036,1
-2.129806,0.44590527,0
-0.490267,-0.97235286,0
1.2606165,0.52304953,1
-2.1845298,0.20258161,1
1.1423067,-1.7721522,1
0.06435165,-1.1368905,0
-3.7936902,0.84516275,0
-2.6250522,0.40612173,2
3.1521962,4.2029095,2
1.8187481,-2.0308335,0
-2.462773,0.3063266,2
-2.008021,0.17208505,0
1.7493132,-2.097421,1
-1.4919665,-0.04908687,0
1.9429928,0.83718634,1
1.2433451,-2.025901,0
0.30295286,-1.8243871,0
-1.951706,0.0063505173,0
-1.8128349,0.614207,2
3.261285,3.9729784,2
1.7953441,-2.9794562,1
0.48186174,0.29192966,1
0.72551847,2.8347936,2
-1.4995723,-0.39007863,0
0.6616515,-1.5598195,0
-1.4806287,0.25765118,2
3.0841024,-2.6730993,0
0.9944353,-1.7838583,0
-3.75826,0.90065813,0
1.4080237,1.7600714,2
0.77779496,-0.9362341,1
-1.8187492,-0.13038948,1
-1.5942336,0.2411964,0
2.2455256,1.0454725,1


==> figures/esoteric/pca/p158/3/nnUNetTrainerV2_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
0.5238525,-2.5925074,0
-2.8796923,1.1194731,2
-0.47812602,-2.2806501,0
3.300101,1.6188424,1
-2.8280551,2.0261836,2
2.5274007,0.819324,1
-2.4470234,0.40596986,2
2.1989715,-0.7696101,1
3.0664926,1.3453999,1
-2.5056484,0.13771212,2
-0.022965409,-2.1612892,0
2.856357,-0.43769628,1
0.11807961,-0.09422773,1
-2.6491785,0.8184397,2
2.549674,-0.4806379,1
2.8902488,1.5044851,0
-0.51942396,-2.1207209,0
3.6657019,-0.22788385,1
-2.846222,1.6390517,2
-2.3042362,1.3929584,2
2.982435,1.9511261,1
-2.4734025,1.5644677,2
-3.265201,1.9266591,2
-2.3187742,1.3856704,2
2.6574094,0.99504876,1
-2.9763453,1.3409052,2
-0.10140438,1.463716,1
-2.3537111,0.8719784,2
0.79412997,-2.82133,0
-0.20795873,-0.9812212,2
3.000988,1.2634987,1
-1.6936909,0.22251427,2
-0.5989613,0.2887628,2
-2.0349545,0.05041939,2
-1.1099468,-1.1781671,2
-1.8996211,-0.062487006,0
1.1073172,-2.7469604,0
0.78656745,-2.7565818,0
-1.9934827,0.5959871,2
-1.4627305,1.7069216,1
-0.4307278,1.1262071,0
2.5282147,3.1930304,1
2.7307215,2.7798483,1
-0.20399183,-2.1519656,0
1.026431,-3.237559,0
-2.575135,0.42386162,2
1.6378547,-2.051291,0
0.4528293,-2.695106,0
2.3814957,2.2698627,1
-1.9188706,-0.16791734,0
-1.959351,3.417848,0
0.5323183,-2.4210768,0
0.6044746,-2.4810767,0
-1.8651099,-0.23846841,2
0.5221606,-2.6534593,0
1.8094696,-1.634301,1
-0.15746042,-2.2224803,0
2.5024571,3.0414042,1
-0.8335091,1.7659216,0
2.4621112,0.042166054,1
-0.79083157,-1.8236624,2
-1.0892949,-1.7539998,0
-1.6711485,-1.0559793,0
-1.9711937,-0.26993367,0
-3.0919812,1.1435674,2
0.3057387,-2.379927,0
1.9257563,1.73381,2
0.7115999,-2.9454725,0
-1.3921692,-0.21673465,2
-2.0914142,5.0717573,0
0.18168345,-2.5007863,0
1.9256076,2.0898404,1
0.34144136,-2.479393,0
2.553712,-0.6972289,1
-2.904716,1.5406394,2
0.324866,-1.5144501,1
2.3358283,-1.7821041,0
1.2315512,-1.331984,2
0.6763423,-2.588667,0
0.63379633,-2.4582493,0
-1.6505533,0.94377124,2
2.7654803,2.761351,1
0.40089622,-2.7879453,0
-0.58870685,-0.93866163,0
-2.5580113,1.2812643,2
-2.3654425,0.2244103,2
-1.1547327,1.849247,1
0.5146977,1.2207527,2
0.010077141,-2.1455917,0
2.6276827,1.9316578,1
-2.358346,0.56986785,0
-1.6299466,2.5868592,0
0.37029412,-2.4753108,0
-0.45553896,-1.9441803,0
2.3943503,2.327697,1
-0.30332804,1.6700704,1
2.8482502,2.326183,1
-1.9256829,-0.99796426,0
2.2693388,-0.86969537,1
2.8171666,-0.45974958,1
3.0530853,2.5576448,1
3.1107004,2.7607293,1
-1.8230982,-0.78178304,0
2.6257892,1.2581826,1
-2.2702804,1.7525175,2
-0.5749846,-2.0685797,0
0.5657886,-2.8690934,0
2.8554413,3.2037928,1
-0.31117973,-2.3843575,0
0.7693249,-2.7923565,0
1.7297744,2.2311277,1
1.9026423,1.9439712,1
-3.4384224,2.0741866,2
-2.5213306,0.8781005,2
-0.25949532,-1.1635201,1
-1.7226557,1.0470582,1
3.2626371,2.7681804,1
2.808842,3.4051409,1
2.3800359,1.2219936,1
2.3523502,1.8526866,1
-2.0945635,1.441706,2
-2.4414406,1.9660695,2
2.6253178,-0.73800176,1
-1.2263488,-1.9056295,0
1.1624365,-2.6359606,0
-1.3152446,-0.9490288,0
-2.8563256,1.3517756,2
-0.09458,-2.202509,0
3.0972576,1.0434086,1
-1.8166437,-1.0661008,2
1.6695442,-2.2568278,0
0.30322766,-2.4264212,0
1.0538627,-2.8609495,0
-1.8695952,-1.151423,2
0.8992722,-2.1549525,0
-1.8260971,-0.43750492,2
3.397695,-0.009292364,1
1.6734817,2.5995734,2
0.97620845,-2.7023776,0
0.3977784,-2.3328652,0
-2.5926166,1.6240993,2
2.6828563,-0.83465594,1
-1.1161008,-1.4496412,1
-0.78392875,-0.58937514,1
3.1613271,1.7055178,1
-1.1766003,-1.2659664,2
-2.1421278,2.2440097,2
0.20359969,2.2053583,1
0.43509233,1.7499583,1
1.531405,1.2640774,2
0.22013567,-2.3933392,1
-2.3171897,1.3011158,2
-2.4270732,0.6143155,2
-1.9993397,1.5116172,1
-0.8505523,1.8784351,1
2.5542147,-0.68854165,1
3.1876092,2.8298812,1
0.7640841,-2.5794482,0
1.0660975,-1.8857276,0
2.5513232,2.3519447,1
1.1555439,1.6115696,1
-0.90777636,-1.4711182,0
-2.9663725,1.1312748,2
0.74730295,-2.7186902,1
0.1931054,-1.9175732,2
-2.146836,-0.6844363,2
-1.963399,-1.3066305,0
0.06923372,-1.3429906,2
-2.356191,1.8246813,2
1.9357477,1.5807328,1
2.256424,-1.3305801,1
-2.6580863,1.1976845,2
-2.8342652,0.616225,2
-0.6170142,1.6632004,1
0.29613882,-2.6567953,0
-1.4754057,1.0089855,0
-2.1988063,1.6479809,0
3.270602,2.2676325,1
-1.9445506,1.5287206,2
0.67937946,-2.6092072,0
3.1366699,-0.23308334,1
-2.8703113,0.62925386,2
-2.5056787,0.7163694,2
-1.131469,1.1254873,0
-1.9028159,1.5208914,2
-2.4120617,0.048262298,2
1.245972,-2.1921005,0
-2.5598068,0.75441885,1
-3.130988,1.0393856,2
-1.6183764,2.3810053,0
0.23649701,-2.6014452,0
1.2096325,-1.0819244,1
-1.5414605,3.0075555,0
-0.15186656,-2.0271714,0
-2.408929,2.193204,2
1.8686136,0.58025515,1
-3.0167515,1.1624949,2
-1.1859717,-0.6817338,2
3.3043683,-0.69004685,1
-1.7947835,1.1969118,2
0.860178,-2.6369762,0
2.654728,-0.46390015,1
0.4352047,-2.972211,0
3.1171622,1.5778008,1
-2.2472687,4.3938437,0
2.9957764,2.814844,1
-2.953531,1.3108346,2
-2.7668302,0.47499907,2
2.586947,2.3547316,1
0.6618419,-2.9200454,0
-2.6372695,1.6577353,2
0.69812286,-2.4999595,0
-2.3024101,1.7413902,2
2.0598497,-0.81822515,1
-0.92655253,2.0855482,0
1.8793757,-1.9633442,0
0.33257374,-2.4278371,0
-0.49056914,-0.93182635,1
-1.4415725,-1.316379,2
0.13651678,-2.1571505,0
1.2557925,1.0293113,1
2.0216956,-2.1717677,0
-2.1541455,-0.58169925,2
-2.1288288,-0.938202,0
-2.7541478,0.6519183,2
-1.9031533,0.9646361,0
2.930666,-0.17238304,1
1.0617508,-2.524107,0
2.213963,-2.4116569,0
2.793882,2.4639318,2
1.4425061,-0.6128807,2
0.6849471,-2.5517223,0
0.943007,-2.465746,0
-3.2539997,1.4427404,2
2.837457,0.80091655,1
2.3902564,-0.006263733,1
1.8929461,0.81495726,1
-2.3190699,1.6710303,2
-1.4432503,-1.0635374,2
-2.1720114,0.4369086,2
1.4526829,0.9735774,1
2.6756375,1.3400612,1
-1.9097589,1.7591019,1
-2.3191793,0.36513674,2
-1.7145232,1.3773811,1
-0.5351858,-1.6913986,2
-0.44690654,2.4625027,0
0.80640495,-2.927198,0
0.906951,1.7426722,1
-3.0218372,0.47856236,2
-1.7098153,1.1850392,1
2.6377268,3.42245,1
-1.5389782,-1.0485196,2
1.1559534,-2.3820558,0
-1.9694406,1.39901,2
2.4905481,2.655525,1
-2.9297113,1.5673597,2
0.12169827,-2.51087,0
-3.1223798,-0.38869375,0
-0.5977263,-1.6984943,2
-2.9032817,1.6343284,2
-1.9041218,-0.89478636,2
3.17279,1.0342504,1
-1.4006484,-1.5887449,0
0.46287227,-2.9713097,0
2.512258,2.570686,1
-0.29542086,-2.1812654,0
0.25958607,-1.4118035,1
-2.7227185,1.1012497,1
-1.6843708,-0.7715726,2
0.6496119,-2.000198,0
-0.5023204,-1.0303996,1
0.68072647,-2.742044,0
-1.7435629,1.1136647,2
2.7072463,1.897476,1
-2.9410295,0.7432262,2
2.8223734,2.9357908,2
-1.5338391,0.5852965,2
-0.61598206,-0.73223454,1
-1.1258287,0.79409194,0
-2.2076602,1.2675648,2
-1.165604,0.55981445,2
-1.4879165,0.8418529,2
-1.8565824,0.9900224,2
1.2957814,1.4472632,1
-1.1738868,2.186404,1
0.06926955,-2.2815173,0
-2.9335225,0.65665424,2
2.6094427,1.8450537,1
0.70771474,-3.02655,0
1.4151282,-0.577147,1
0.34489876,-2.644439,0
0.33453277,-2.500643,0
-3.0387738,1.9005308,2
0.5907078,-2.3387022,1
-0.080992006,-2.6901443,0
1.7100099,-2.213099,0
-2.245805,1.7721729,2
-2.8942266,0.54809344,0
-3.024505,1.6194046,2
-2.583973,1.1634451,2
1.9440097,2.064685,1
1.8549203,2.3972886,1
-2.8024995,1.3848786,2
-1.5022578,-1.1080465,2
0.1227492,-2.4921122,0
0.032585576,-2.056077,2
-3.4006484,1.7907526,2
1.4104438,0.67300284,2
2.6852648,1.9714665,1
-2.0826778,-0.10804832,2
-3.1625924,1.00522,2
-2.7498229,1.3784494,2
3.2826626,1.9731178,1
2.6983452,2.5548885,1
2.7309606,1.7995815,1
0.71348464,-2.5383017,0
-1.0512394,1.8636956,2
-1.2551327,-1.5961134,2
0.5286862,-2.8399968,0
0.33432403,0.63364613,2
2.0338352,-0.8941678,1
0.6622606,-2.987702,0
-0.74961156,-0.80540353,1
-2.872201,0.6527821,2
-2.9641848,1.5218155,2
-3.1307487,1.7663438,2
-3.071704,1.2484686,2
0.9274676,-2.9597607,0
3.2351115,2.3274763,1
-2.896924,1.5059385,2
2.4052851,1.6561267,2
-2.811014,0.9441854,2
0.9203265,-2.4904637,0
3.0897954,3.0756264,1
2.7208133,-0.7545984,1
-2.2694392,1.8073034,2
-2.0909023,1.5002363,2
-0.1855948,-2.4254189,0
-2.6510327,0.77657187,2
0.73006546,-2.6303177,0
3.082937,2.7111394,1
3.2260187,2.4940488,1
-1.8438311,1.3524959,2
-1.8585889,-1.4049971,0
0.86737525,-2.6712382,0
-3.1582074,1.9978714,2
1.1250536,-2.9666398,0
-3.305444,2.0081425,2
3.4378417,2.2957284,1
-2.301057,-0.54000527,0
-0.48192355,-2.2166214,0
0.21652952,-2.6493688,0
0.72095317,-2.5724587,0
1.0881562,1.8573897,2
2.7457964,3.1235518,1
-2.649344,1.6245897,2
-2.926947,1.3227268,2
-2.4590588,1.7733538,2
-2.8561518,0.46758533,2
-2.477568,0.23127562,2
-1.7497622,-0.26770198,2
-2.8659978,0.695104,2
0.59394836,-2.4678168,0
2.8215477,1.9847364,1
2.2521186,0.9328909,1
-1.981366,-0.922354,2
-3.1223426,1.6439831,2
-1.07966,-1.5031878,0
3.5094476,2.6462853,1
-1.3926507,1.9096434,2
2.017193,1.4411199,2
2.424648,-2.083716,0
-0.06402228,-2.1662927,0
0.3942593,-2.4516034,0
0.5522133,-3.0430682,0
-2.17484,0.3449819,2
0.8101833,-2.7483058,0
-2.3751895,1.2486925,2
-2.7345312,0.3466679,2
1.69216,-2.515191,0
2.4420574,2.2397816,1
2.427524,-0.8371992,1
-0.82140875,-1.4327505,2
-1.1327554,-1.6271732,2
2.5607166,1.7523584,1
2.9440541,3.332637,1
2.8719897,0.3006556,1
0.42221946,-2.030848,1
1.1521277,1.5328908,1
2.560913,1.9612997,1
-2.1800234,-1.0000079,2
-2.7872648,1.060995,2
0.7369817,-2.8850067,0
-2.0175838,-1.3326583,0
-2.4734492,1.6492155,2
-0.09111004,-1.4446422,0
1.6854949,2.5010517,2
2.6990583,-0.2314856,1
-3.0429618,1.8614266,2
-1.8236971,-0.17516696,2
-2.6199071,0.82072437,2
-3.1121838,1.1460943,2
-0.54471534,-2.2210207,0
2.9060462,3.0546412,1
3.1451588,3.3544464,1
2.114918,-1.049072,1
1.1448176,-2.464658,0
0.49905992,-2.43779,0
2.8065002,1.7421541,1
2.5731075,2.2945092,1
2.7383068,-1.9579976,0
-3.1410513,1.7747216,2
-0.89391196,0.9283482,1
3.1147244,2.2608685,1
2.9756892,2.4226246,1
-0.4511825,-2.1227226,0
1.3112193,1.7182174,2
-2.5031018,1.9753547,2
-1.1586882,2.9328578,0
0.1287913,-2.7532833,0
-2.5957673,0.666036,2
-2.1434534,1.5363324,2
-0.89454293,-0.03634149,2
-2.5062218,-0.1069594,2
-1.2749758,-0.97453696,0
2.9911463,0.86795497,1
-2.2760205,-0.26777887,2
-2.623882,0.20254892,2
-2.105649,-0.10142857,2
3.2385054,2.1151228,1
0.2916252,-2.3746328,0
3.1454067,2.5342412,1
0.6295971,-2.818748,0
-2.5195847,0.087102294,2
1.4368546,-0.9467836,0
0.63056403,-0.7242069,1
1.5687844,-2.4617393,0
-1.1959567,-0.30668935,1
-1.8042784,1.8173933,1
-0.26566514,-2.354477,0
0.41270062,-2.6553473,0
-1.2018629,-1.7361379,0
-0.49294832,-2.2003555,0
1.6482989,-1.0145875,1
1.855399,-2.5590777,0
-0.88023955,1.828861,1
0.29230604,-2.9156675,0
-2.4397585,-0.64218783,2
3.216025,-0.50069207,1
-0.9713117,-2.0672078,0
-0.9426378,1.7307928,1
0.7592693,1.7389059,2
-2.4663565,0.35127246,2
1.1651708,-2.3366413,0
-0.88903165,0.4832492,1
-0.7326392,-0.49670124,2
-0.6402301,-1.7824311,2
1.0548695,-2.8028753,0
0.19516611,-2.500978,0
-2.256131,0.73135245,0
0.278544,-2.9070437,0
1.1701423,-2.8819726,0
2.9363325,0.7978451,1
-2.7800097,1.3084658,2
-2.2959013,1.2834439,2
3.4604359,2.0409832,1
0.7104226,-2.988136,0
2.1532376,-1.2833023,1
-1.7918319,-1.0208526,2
-0.23179328,-2.1533303,0
-0.6200772,-2.1585732,0
2.167688,2.8856902,1
-0.8848667,0.26761377,0
2.3039072,2.000434,1
0.63189906,-2.7337923,0
1.4263419,1.7660522,1
2.335838,1.561543,1
2.61946,2.2772543,1
2.7681727,-0.28222668,1
-0.33149734,-1.0094726,0
2.5877984,0.8884157,1
0.30797058,-2.3320522,0
2.6043167,1.6255574,1
-2.6304922,1.6822603,2
-1.3436686,1.4110966,0
3.492222,2.0328896,1
-3.1618216,1.8341033,2
-2.131281,3.0105104,0
1.3240829,-2.8489702,0
0.8409973,-3.2186015,0
-2.8375924,1.4879465,2
-1.0093292,-0.58636856,2
-2.8910437,1.1838448,2
0.013631277,-2.3578901,0
0.5893733,-2.2099738,2
0.70749897,-2.7133055,0
1.150394,-2.6271446,0
-0.5790544,1.4686899,1
-1.5476861,-1.2203498,2


==> figures/esoteric/pca/p158/3/nnUNetTrainerV2_MixUp_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
2.0719447,-0.3226378,1
-1.7689275,2.3686223,2
-1.3254256,0.6126425,2
0.419645,-2.6768177,0
3.7769165,1.52352,1
-2.2838223,0.17871517,0
-1.691979,1.9841108,2
-1.4446115,1.8392859,2
3.529288,1.4202263,1
4.308554,1.5779569,1
0.17832793,-1.6565988,1
-2.0444136,1.5873647,2
-1.6968657,1.168463,2
0.08127798,-2.005773,1
-2.0083127,1.3264096,2
-1.0825843,-0.7432458,2
-0.70690304,0.40023637,0
2.3580885,0.5761639,1
4.187651,1.3119292,1
-0.1577215,-1.8094277,0
-0.10567024,-1.9378376,0
-1.95063,0.059958637,0
-0.5839988,-0.73174685,2
-0.8543784,-0.17265673,2
2.587129,0.6861897,1
1.5073498,0.115855336,1
-1.508515,2.117775,2
2.2906878,0.04025072,1
-0.8565161,0.9605165,2
-0.8847882,-1.0658784,2
-0.34362006,1.0843377,0
-1.1248157,1.3582275,2
-1.3687286,1.736645,2
2.9134176,0.5079857,1
0.0054558776,-1.4857228,1
3.390276,1.8955467,2
0.5860833,-2.5737395,0
-0.037239112,3.186072,0
-0.28294033,-2.1117895,0
1.1594814,-1.0148083,1
2.6011589,0.65782833,1
-1.8864615,1.1865447,2
2.6162632,0.5396255,1
-0.83299685,-1.0824635,0
-1.1472008,-1.8144529,0
0.09727095,-0.6302934,2
-0.78255236,-1.2846587,0
3.5163257,1.0989153,1
-1.3353868,1.1533363,2
0.2550156,-2.4370139,0
-0.48760605,-1.8981731,0
-1.9160717,1.3886027,2
2.140714,0.7077189,1
-0.65054774,-1.634387,0
-0.6509277,1.5441666,0
2.75499,0.18137956,1
-1.6334062,1.4904258,2
-1.1985664,-0.74669147,2
-1.7650211,1.5062981,2
-0.7188497,-1.0031221,2
0.1549252,-1.7094216,1
-1.5471339,-0.27768344,2
-1.7752461,1.3506458,2
-2.4775827,0.7384818,2
0.40432644,-1.4963152,0
-0.24585564,-2.115876,0
0.7683529,-1.3705711,1
-1.3422861,-1.6321847,0
2.9568756,0.7355369,1
-1.0350888,-1.0232161,1
3.1789398,1.3011079,1
-1.4898677,0.13690186,0
3.865482,1.6281633,1
-1.8511431,1.4259701,2
-1.0267785,-1.6825266,0
-1.1169378,1.6701229,2
-1.0852956,-0.37827983,2
-0.6361644,-2.1456463,0
-1.883321,1.0083232,2
-2.1536877,0.97494775,2
-0.8347053,-0.99941343,0
-1.8733057,1.5717881,2
-1.9018261,2.5503309,2
-1.8399289,1.1886954,2
-1.1350477,0.64117926,2
-1.9339948,1.4504893,2
0.23692785,-0.86285233,2
2.1321573,0.55591667,1
-0.85345745,0.8478909,2
-1.4051279,1.475133,2
-1.0524327,-0.3786911,0
-0.026094496,7.559352,0
-1.0641091,-0.043615937,0
-0.57547826,-1.5037916,0
-1.5748557,0.89815897,2
1.6998574,-0.72933877,1
-1.8654666,1.1142588,2
-1.0041144,-1.1969973,1
2.4575114,0.34142983,1
-2.0349135,2.3704293,2
-0.23424861,-0.8809446,1
-0.57054514,2.2264369,0
2.460904,0.38108855,1
2.0453305,0.5074839,1
-1.8452557,-0.7395512,2
-0.59303916,-2.0928328,0
2.7702577,0.4744665,1
-1.463058,0.7281979,2
-0.060064208,-1.7216291,0
0.41414702,-1.8320808,0
-1.1799943,-0.12708075,2
1.9902607,1.3279619,1
-1.7048633,-0.114525795,2
0.535322,-1.6096146,1
-0.47458202,3.882363,0
3.092878,0.9739718,1
-0.45738167,-0.76772356,1
2.3159974,0.91270083,1
-1.6315824,1.6590688,2
-0.64837116,1.2531638,0
2.1638818,1.6735904,1
-0.01956659,-1.4640555,1
2.2746413,0.28184748,1
-1.5258571,2.2289774,2
-0.6960568,1.0838697,0
3.6957345,0.9838936,1
-1.9690114,2.4681547,2
-0.31113684,-2.3302526,0
3.7082582,1.0295646,1
-1.4475282,1.0344453,2
1.9899267,0.7742054,1
-1.3422693,-0.2838711,2
-2.4469135,1.2297943,2
-1.3764749,1.0837121,2
-1.9354612,2.4485464,2
-0.16321592,-0.96339303,1
-1.8347845,0.7516952,2
2.9167569,0.5846593,1
-1.0488974,0.14491582,2
-0.21043383,1.5394974,0
-0.8640091,-1.4131842,2
-1.2039845,0.019913673,2
1.4368812,-0.80871016,1
-1.1784124,0.6540853,2
-0.08196768,-1.8065693,0
2.755655,0.41319084,1
-0.3073532,2.663159,0
3.1290789,1.1749737,1
-0.78017575,-0.28540608,0
-0.21737073,-0.9171167,1
-0.66750795,-2.19882,0
-0.29323047,-1.7474377,0
2.6250322,0.7683391,1
2.576354,0.88108414,1
3.3848622,1.478909,1
3.5844157,0.88291246,1
-1.0144981,0.940113,2
-1.878572,1.3043766,2
2.8938332,0.9175275,1
-0.46115226,-1.6794455,0
-1.5654184,0.47848874,2
-1.0973011,1.6047509,2
-1.5452338,2.0425441,1
0.5384965,0.9673572,1
-0.045349352,-2.3377578,0
0.0957684,-1.8809414,0
-1.6674777,1.5767369,2
0.7994885,-2.5324025,0
-2.0358071,1.5400844,2
1.8495471,0.72360855,1
2.7188842,0.30550897,1
-1.6852493,1.6059659,2
-0.5929156,3.2276905,0
-1.6245939,0.85393673,2
0.050964497,-0.75747204,1
-0.057608537,-0.89070034,1
1.6092211,-0.6315279,1
-0.20245254,-1.808749,0
-0.9144768,1.1485741,2
-1.4130472,1.2614233,2
2.0635114,-0.05702427,2
-2.044253,2.573644,2
2.6324942,-0.07586256,1
2.5995939,0.6823922,1
-1.5543367,1.4570136,2
3.071307,0.8319841,1
2.1480358,0.63608646,1
1.3303535,-1.399504,1
-0.29856306,-0.7433756,2
-1.6244805,2.0756235,2
0.241749,-2.5822222,0
3.2802968,1.0515039,1
-1.6031513,2.0719044,2
2.5467823,0.8904397,1
1.370316,-0.94992036,1
2.351613,0.72124344,1
-1.3793268,-1.1772699,2
-1.4839816,1.210995,2
2.8666425,0.8768975,1
-1.9976813,1.223134,2
-0.10458373,-1.7601008,0
-0.14894775,-0.62982476,2
-0.6594024,-1.8013234,0
2.9150696,0.41547602,1
2.2772086,0.96975857,1
1.170322,-0.80564344,1
-2.213711,0.9177055,2
-1.3134712,2.130945,2
0.18532126,-2.2630773,0
-0.9685779,-0.055298924,2
0.2536431,-2.0004897,0
-1.7310969,1.6307995,2
0.3214357,-2.3517377,0
-1.3588418,-0.38913488,2
2.7876318,0.7053943,1
-1.5281147,1.0986984,2
-1.1839676,1.3182456,2
2.420567,0.85594434,1
-0.5083861,-0.8253683,1
-0.5215337,2.0818672,0
-0.3660633,1.508455,0
3.003732,1.3087003,1
-1.7495813,0.9742847,2
-1.7759004,0.7530187,2
-1.9538969,1.55779,2
-1.8609384,2.5833042,2
0.9705993,-0.97623324,1
2.714699,0.4197601,1
-2.07644,2.2416127,2
2.8984504,1.3001988,1
2.4910243,0.45733225,1
-0.34833288,-1.7125261,1
-0.6120231,-2.1743371,0
-1.634255,1.2290556,2
-1.4427656,0.40347385,2
-0.41507125,-2.203513,0
2.5175207,0.63202786,1
-0.7912145,-1.7296581,0
3.0079048,0.7035561,1
0.0127535835,-2.2956016,0
-0.18100855,-0.89190733,1
-0.860634,-2.0241053,0
-0.775524,1.1263025,1
1.606289,-0.4735309,1
3.410691,1.0710783,1
-1.0831684,-1.233571,1
-1.6980324,0.96686107,2
-0.7965624,1.066992,1
0.91474426,-2.6887984,0
0.07388619,-1.6877418,0
2.986074,1.1196468,1
2.772102,1.1437123,1
-1.2507563,1.3788388,2
-0.5237376,-2.3373284,0
-1.5600754,1.7680743,2
-0.2408426,-1.8532329,0
-0.9995036,-1.0107884,2
3.2899878,1.0643425,1
-0.4098943,2.138827,0
-1.4568583,0.40604872,2
2.2849457,0.6407041,1
-1.1214957,-0.35504353,2
2.0598686,0.46944326,2
2.8423674,0.36666495,1
2.1257064,-0.75188196,1
3.3058968,1.0288861,1
0.22834834,0.8890689,1
1.9075869,1.0318744,1
3.3888469,0.86270446,1
-0.53761494,-1.0848188,2
-1.1122978,-0.13608743,0
-1.126771,-1.0423155,0
-0.9909174,-1.1989548,1
1.9756316,0.8607519,1
-1.4003824,0.08290738,0
-1.0029521,-1.0168183,2
-1.713459,-0.9845937,0
-0.29360467,-1.5099688,1
-0.78258985,-1.6913722,0
-0.8677577,-0.2658742,0
3.1089303,1.6054978,1
3.421205,1.6041036,1
2.3318806,0.01858133,1
-1.5123825,1.7931929,2
2.3031213,0.9248505,1
-0.29947,-2.3187249,0
-1.6543608,1.6763217,2
-1.6671914,1.3862319,2
-0.99688995,-2.0278459,0
-1.5751204,1.5720932,2
-1.3003266,-0.3497119,2
2.3660717,0.89566725,1
1.6541051,0.78322333,2
1.0227748,0.3329193,1
-1.572728,2.060117,2
2.4732418,0.76685506,1
1.7520205,-0.4743608,1
-2.9884822,-0.09773037,0
-1.0080119,1.0981939,0
3.0102916,0.9559613,1
-0.029769963,-1.3246174,1
-1.4521538,1.1152201,2
2.8719623,0.9845932,1
-0.15832894,-1.9380441,0
1.9156127,-1.1256626,1
-0.32905233,-2.286732,0
2.0862286,0.18394679,1
2.0864263,1.0212331,1
0.03487995,-2.3559613,0
-1.0149635,1.3804924,2
-0.8749171,1.1545382,1
-1.7904695,1.4648726,2
2.8679469,0.80755836,1
-0.614615,0.6801854,2
-1.6949675,2.0878065,2
-2.061649,2.160411,2
1.4935175,0.10713014,2
-1.7701592,1.4008968,2
-1.7738032,1.1566856,2
-2.0745854,2.508565,2
2.7627566,-0.19308767,1
3.5786026,1.1023724,1
-1.4202186,0.96014744,2
0.40729922,-2.609486,0
-1.0818865,-1.4537301,0
2.5100565,0.3327163,1
-0.4845721,4.393132,0
-2.125442,1.036783,2
3.4477098,1.7048428,1
-1.2323718,-0.44842342,2
0.034440584,-2.021519,0
0.6873501,-2.9509306,0
0.4042297,-2.596431,0
1.3001088,-1.2919192,1
2.8997962,0.8539888,1
0.7957608,-2.23132,0
2.948321,0.85760945,1
-2.0557604,1.1619873,2
-0.67257696,-1.4381447,1
-1.6534184,0.15545973,2
-2.1779115,0.7453111,2
0.06638858,-1.6396332,0
-0.6520311,-2.1005125,0
-0.13775323,-1.8971143,0
3.1540952,0.9876757,1
2.7208827,0.29425246,2
2.5224178,0.54824555,1
0.6276098,-1.6460128,0
2.5227165,0.78392905,1
-1.9746606,2.3134153,2
3.739797,1.5603938,1
-1.9712197,1.2255111,2
-1.0071713,-0.6453817,2
3.244583,0.8838313,2
-2.0169506,1.3683555,2
-0.4450029,9.055036,0
-1.9351883,-0.086970314,0
-0.057829563,-2.2826087,0
3.0185564,1.0460596,1
3.4928217,1.4292874,1
-0.8937386,0.14048988,1
-0.74370277,1.2442834,0
1.5428748,0.099119455,1
2.0336885,-0.4559771,1
-1.7076427,1.2637331,2
-0.74196064,-1.7070377,0
-1.4501482,1.0375583,2
-0.092634305,-2.177518,0
3.4440918,1.4593182,1
-0.05644895,-1.9173927,0
2.458044,1.2046139,1
1.4000249,0.24704373,1
-1.4100387,-1.0312583,0
3.3059921,1.024653,1
-0.86746454,-0.67407846,0
-1.3954597,1.5436981,2
-1.852508,2.3573744,2
-0.6965691,-1.0681384,1
-0.7310397,-0.017665446,1
2.1122148,-0.85464865,1
-0.98322,1.1454036,1
-1.8933269,1.2494226,2
2.75566,0.93144614,1
-1.8282228,2.3498704,2
2.6095119,0.7511031,1
-0.35266834,-2.408914,0
2.9992008,0.32259822,1
2.3797503,-0.1433946,1
-1.487576,-1.1958547,0
2.466693,0.9114098,1
-1.0211351,-0.7376807,0
-1.644261,-0.75592124,0
0.49428773,-2.2471395,0
-1.7130705,2.0379643,2
0.047272965,-1.1192653,2
-0.6738285,-1.8504481,0
-1.0443084,-1.7506618,0
2.9195502,0.74570566,1
1.2360692,0.7607023,1
1.2756684,-0.046854466,1
-1.8517269,1.200129,2
-1.6406522,1.7650805,2
-1.3538235,-1.4054236,0
-0.52836764,2.5778413,0
3.187354,1.648843,1
-0.53385735,-2.194699,0
-1.4371247,1.4785788,2
3.3293746,1.5259771,1
-0.63397735,-2.2692556,0
-0.93466455,-1.9420059,0
3.7984884,1.6096778,1
2.4988873,-0.09889002,1
-0.068463296,-2.1331704,0
-0.2986583,-1.2080365,0
-1.4725232,-0.58580464,2
-0.6733517,-1.1172779,2
-1.3103309,-0.6077056,2
0.56546193,-2.6032312,0
3.2681866,0.3526153,1
-0.5218335,-1.697259,0
-0.22359596,-2.2666895,0
3.74011,1.0799713,1
-0.17323758,-2.4765859,0
-1.315737,-1.5637088,0
2.161493,0.26445693,1
0.3655094,-2.7757146,0
1.9185435,-1.8724189,0
-0.79075223,-2.094262,0
0.03853199,-1.9429314,0
-0.96782374,-0.94744754,2
4.317324,1.7051342,1
1.3553123,-1.1647041,1
-0.7667257,2.0809634,0
-1.6515131,2.0140362,2
-1.4607891,1.0659962,2
2.8798912,0.37565398,1
-0.6765017,-2.1253183,0
-0.16133244,-1.9406028,0
-1.9322494,1.3557067,2
-1.3417377,1.0637841,2
-1.5947058,1.2326264,2
0.45606005,-1.896462,0
2.9109952,0.8411264,1
-0.17298175,-1.2614777,1
0.18653692,-2.3481982,0
1.2392836,-2.4445434,0
0.24896087,-0.87280834,1
-1.5901716,0.08333978,0
-1.0057905,1.6122842,0
1.3324496,1.2351882,2
-1.6430275,-0.8141496,0
-0.056082476,-1.0115745,0
-0.8795257,-0.2279701,1
3.6018772,1.6436687,1
-0.25915703,-1.8980615,0
-1.0111876,-0.7386584,0
0.5405703,-1.0489402,1
0.28345937,-1.8890095,0
-1.8404332,1.8423932,2
-1.8036408,2.2617977,2
-0.61622345,-2.109373,0
-0.284513,-2.5848687,0
-1.8805417,0.2749328,2
0.6016425,-1.8165569,0
-1.9482986,2.370442,2
2.6624312,0.2585382,1
1.1709862,0.35495567,1
-1.0747311,1.1589797,0
-0.930051,-0.8979146,2
1.3895049,-0.36463225,1
0.80549604,-2.2090557,0
-1.2217667,0.2728737,2
-1.2872905,1.6745193,2
2.4546587,1.3283827,1
-0.76853025,-1.9877317,0
-2.0729227,1.2352934,2
3.0565712,1.276197,1
0.43505204,0.17434162,0
-0.051447414,-2.470784,0
-1.306424,-1.394741,0
1.2397946,-1.1506727,0
-0.029122274,-0.7520498,1
0.91997015,0.50132096,1
0.81145966,-2.5406475,0
0.5216036,-2.1750195,0
0.90589887,-1.0704243,2
-0.42659187,-1.410114,0
-1.1236881,0.4326864,2
-0.8015121,-0.78977704,2
1.0699905,-0.2474154,1
-1.8755456,1.1626532,2
4.246248,1.246074,1
2.0214732,-0.8261177,1
3.054987,0.36250347,1
-1.4924316,-0.0018128455,2
-1.3794519,-0.7826873,0
1.6589236,0.68336886,1
1.7022661,0.58549285,1
1.5128546,1.0025964,1
-1.690321,2.1129217,2


==> figures/esoteric/pca/p158/3/nnUNetTrainerV2_MixUp__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-2.0155265,0.64923614,2
1.0339898,-2.39223,0
0.27781826,-1.0293703,2
0.4126246,-1.3130871,0
1.8717414,1.1054149,1
1.4128569,-1.9789182,0
1.2320538,-1.7274123,0
0.93623465,1.6451832,1
0.41206232,-1.6854652,0
2.5718424,0.09416688,1
0.7293678,1.5575883,2
-2.2048526,0.9289932,2
2.4296198,2.5177307,1
-2.3058312,0.80818796,2
-0.5937804,-0.642324,2
-0.8976571,-1.5593644,0
-0.34800825,-0.39138293,2
-0.543116,-1.0813198,2
2.3278077,-1.8011012,0
0.48854777,-1.68678,0
-1.4901805,-0.3228368,2
-0.41538143,-1.9940623,0
1.060595,-1.8940811,0
0.94913685,-2.2547922,0
-2.2258468,0.96673495,2
-0.5734172,-0.8285285,2
-2.2319133,-0.6730138,0
2.6044824,2.063068,1
1.2243335,-1.0708287,0
-0.16615877,-0.07989578,2
0.6178414,-2.3073425,0
0.21726862,1.2264583,1
0.86379915,-1.6091738,0
0.9278375,-0.88581467,1
0.6084959,-1.4977361,2
2.4262886,-1.3767099,0
-1.2876371,-0.82488954,2
1.0076255,-1.0296763,0
1.3551569,-0.6341902,1
-1.3043593,-1.1545976,0
2.0309331,1.1841131,1
-2.920935,-0.12312926,0
0.3754748,-1.9397329,0
-2.2285795,1.186421,2
-2.3861601,0.7831349,2
-1.9534622,1.3039715,2
2.5801318,1.7796524,1
-1.977538,1.4567915,2
-1.3626653,-0.4694063,2
1.182684,-1.8647434,0
2.0107658,0.6962508,1
0.9351461,-2.0854354,0
1.528599,-1.573403,0
2.1877196,2.02469,1
0.47191527,-2.0570407,0
2.0623963,1.5991086,1
1.1684934,-1.0588609,0
-1.6294239,0.9693437,2
-2.155215,-1.0927463,0
-2.5990052,0.79026157,2
-2.8295007,-0.109559625,0
-2.4546285,-0.007686168,0
-0.5976233,-2.7031136,0
-1.5985755,-0.18636027,2
0.083728746,-0.3832794,2
2.2038066,2.374958,1
-1.7124573,0.33463442,2
-2.7578022,1.1771488,2
-1.7326849,-1.055952,0
0.40364113,-0.052948236,2
-0.4780972,-1.5215112,0
-0.9816027,-1.7679498,0
2.9554634,2.139927,1
1.6917781,0.49508765,1
1.2793955,-1.7877369,0
0.4974674,-1.6060016,0
-1.6375891,0.20035836,2
-2.8355758,1.2634786,2
-3.194532,0.100432694,0
0.8132,-1.96862,0
-1.7253684,-0.3683437,0
-2.1240442,0.95038927,2
3.0752501,2.2307906,1
0.8269276,1.8056648,1
-2.6107295,1.0680611,2
0.9528367,-1.9861952,0
-0.6955615,-0.53490096,2
-0.2799367,-2.2051086,0
0.5290204,-1.5541478,2
-1.660731,0.35339624,2
-1.5969177,0.19783722,2
2.3721817,2.1509237,1
-2.3638048,1.0149156,2
-0.21563902,-0.9939097,1
-1.9388016,0.2585646,2
-1.0861689,0.062653646,2
2.4745955,-1.6353899,0
-1.8637806,-0.09127651,2
2.6493661,1.8102314,1
0.8746086,-1.4161842,1
0.5502605,1.7032301,1
-0.44783896,-0.40707377,2
1.0577788,-1.8592163,0
-1.5206807,-0.3592324,2
1.6392077,-2.0816517,0
1.1973311,-1.1456459,0
-0.58919483,-0.555878,2
-0.43560678,-1.0591118,2
-0.5299972,-1.0345669,2
1.8432,0.8963254,1
2.3387902,2.1027236,1
-1.617127,0.92967755,2
0.6909476,-2.0992184,0
2.3031456,1.3888458,1
0.6512886,-1.9668642,0
1.6998979,1.677954,1
1.4101671,-1.677003,0
-1.6911818,1.0035954,2
-1.9489087,0.2550599,2
1.1860071,-1.6845173,0
1.0390393,-1.7741306,0
2.3108876,2.4315262,1
-2.5803914,1.5065838,2
1.0276673,-1.859028,0
0.18117313,-2.585394,0
-4.918856,0.71986276,0
0.5547283,-2.0750728,0
-2.9833665,1.2086924,2
1.0197605,-0.3644132,1
2.2550135,1.2566158,1
1.6797547,1.5938032,1
-1.9341985,0.003977459,2
-0.6484925,-1.963473,0
1.1657723,-0.25431684,1
2.071527,1.7740256,1
0.008589156,-0.48069763,2
0.29939353,-0.98847353,1
0.6016172,-0.81933624,1
-2.2132757,0.8438009,2
2.5980504,1.8013161,1
0.8849704,-1.1730003,0
1.0190284,-0.038837306,1
-1.7234626,0.36336473,2
2.3877757,1.635418,1
1.0522316,-1.397045,0
2.4782307,1.5452044,1
2.1656716,-0.01707609,1
-1.6120558,1.170785,2
2.6367514,1.8407613,1
2.4507651,1.6742066,1
-2.1425207,1.1492761,2
1.8176236,-1.8908464,0
0.29045972,-0.5871016,0
-0.7703812,0.47679445,2
-0.46864307,-0.9981108,0
-0.091659196,-0.0965303,1
-0.7709549,-1.4088562,0
-1.283881,-1.4091218,0
2.3904312,1.2838528,1
1.9761604,1.5621562,1
1.1166595,-1.6383418,0
-1.2268418,1.5485018,1
0.8695982,-1.3315755,0
2.8675356,2.0450997,1
-2.8837383,1.1655532,2
0.6517715,-1.8219353,0
-0.9033561,-0.611062,2
1.9982749,0.35003078,1
0.48211184,-1.3370725,2
1.355343,-0.6409196,1
1.6638731,-1.9912027,0
1.0860376,-1.8955247,0
-1.769048,0.13617739,2
0.91904837,-1.2983148,0
1.8534912,1.6351709,1
0.882811,-2.3480487,0
2.358742,1.315531,1
1.0076632,-1.7976692,0
-2.2683473,0.7383742,2
-2.4168568,1.7015697,2
-0.14222941,-1.4742424,0
-1.1143094,-1.5409565,0
-3.1078606,0.08339684,0
-1.3290225,1.1410632,1
-0.47755855,0.67904544,1
1.5261673,-1.3225759,0
-1.3790351,-0.6996159,2
2.059954,1.9413209,1
-2.5505314,0.9944735,2
1.2570057,-1.9596668,0
-2.630715,1.0593052,2
1.237739,-1.5798458,0
0.87584513,-0.6178597,1
1.7411847,0.20750837,1
1.9058626,1.4995617,1
1.5257872,1.9465113,1
-0.053439356,-0.96671796,2
1.2852361,1.100038,1
-1.8212457,-0.020863213,2
-0.2228702,-1.7491218,0
2.0958881,1.2182137,1
-1.6429148,1.4123051,2
1.4804046,0.40684518,1
-1.6715218,1.0042667,2
2.3056507,2.3892646,1
-2.5557685,1.0009675,2
-1.1475955,-1.27696,0
-5.6843214,0.7842508,0
0.83489215,-1.9246181,0
2.2236762,1.1555213,1
-2.8413234,-0.48841208,0
-2.3000393,1.0149324,2
-0.8623833,1.0364311,2
1.8141265,-0.10756527,1
2.6329858,1.9334985,1
1.0309207,-0.27062318,1
-1.915565,1.2348076,1
2.2026818,1.3418698,1
2.9242213,1.7963037,0
-2.3176515,0.7744286,2
-6.648366,0.89864725,0
1.3343811,1.6782484,1
0.8363021,-2.6142874,0
2.5756347,2.1630287,1
-3.000645,1.2046283,2
-3.014025,-0.41114008,0
1.8124151,1.3996512,1
2.0501041,1.3416538,1
1.7038801,2.0104988,1
-0.59592754,1.1040498,2
0.50288814,-1.1846915,0
1.8153558,-1.8872509,0
1.8964071,0.8750102,1
-0.94511265,-1.5258816,0
-0.09378507,-0.36828744,2
0.9588349,-2.3944435,0
-0.9221106,-1.7737372,0
-1.7745832,0.5800503,2
-3.0288715,-0.23930648,0
-0.57162374,-0.43620646,2
0.64454126,-0.27545184,2
0.3068778,-0.5043017,0
-3.9395857,0.3077462,0
-1.0352837,0.87518454,2
1.7269089,-1.0241442,0
2.0679018,2.2684145,1
0.19231358,-2.9710517,0
0.06936823,-1.446349,0
1.7174222,1.3948277,1
-0.6689972,0.3769238,2
-2.5439367,0.8971514,2
-0.46843398,-1.4720138,0
-2.5396695,0.9157839,2
2.0360124,0.3785081,1
1.4155699,-1.5641179,0
0.9266047,-1.6580979,0
1.8539977,1.6603872,1
-0.103300445,0.93523586,1
2.6104455,1.5035639,1
2.6996918,2.2866478,1
-0.8344479,-0.9870094,2
-0.7144975,-1.3084975,0
1.006985,-0.6083093,1
0.46841374,-1.5241917,0
1.8161896,2.2613459,1
0.37220648,-0.8427602,1
2.4507294,2.0802832,1
-1.8623372,0.25121427,2
-2.1495724,0.76498264,2
1.4267466,0.5985353,2
1.0681562,-1.805743,0
0.15293956,-0.8045713,1
-1.2465363,-0.70816547,2
-1.2673773,0.09101392,2
-2.2342029,1.1056179,2
-2.0075247,1.1921031,2
0.34289032,0.46535686,2
-1.1443437,-1.032787,0
1.385118,-0.18997478,1
0.43064144,-0.8373657,1
0.067955844,-0.22253492,1
1.505746,1.3064046,1
-1.2432554,0.39319375,2
-1.4064754,0.0702088,2
1.600631,1.5976045,1
1.3819878,1.291768,1
-2.3310432,1.5126185,2
2.6235132,1.973395,1
2.5167112,1.5274745,1
0.9157829,-1.5488958,0
0.352964,0.4024863,1
-1.4759116,-1.0086995,0
-2.1736903,1.0251796,1
1.3101683,-2.0128026,0
1.5993267,-1.5935994,0
-2.0867574,1.1419953,2
1.2055185,-2.0105176,0
-2.486416,1.0164624,2
2.402372,1.9513805,1
-0.4465518,-1.7668172,0
-2.1611595,0.9528867,2
0.12847869,-0.60254854,2
-0.7803309,-1.7752645,0
-0.82450765,-0.983521,2
1.019403,0.52164835,1
0.8830688,-2.1938043,0
1.1833274,-1.8388717,0
0.5337345,-1.1249181,0
-2.6401796,0.9902409,2
2.686946,1.7946138,1
2.037488,2.3848767,1
-1.5820168,0.8933582,2
0.7297555,-0.81090647,1
1.8348849,1.9219333,1
-1.7486055,0.023074292,2
0.15341747,-2.3970108,0
-0.00037945062,-0.72660065,2
1.8254844,-1.602904,0
-0.7542285,-1.5386939,0
-3.0737379,1.6862878,2
-1.2329551,-0.5851398,2
0.34463003,-0.47008705,1
-0.12836653,-1.1856302,2
0.54195297,-1.9802479,0
0.7384489,-0.6269568,0
2.1086414,2.4550762,1
1.6978518,-2.4306874,0
-2.0803502,-0.9913001,0
0.907285,-2.2044258,0
-0.48977482,-1.6284628,0
0.7032657,-1.2024621,1
-0.8212628,-1.1476551,0
-2.6035814,1.0970813,2
0.7831518,-1.9800779,0
1.5352314,-0.40468752,1
1.680695,0.87118727,1
1.6990392,1.4394087,1
-0.41669342,-1.6756741,0
-0.2978298,-1.0966762,2
0.6996887,-1.4406137,0
-1.9698735,-0.45263314,0
-0.5133128,-0.7815672,2
-0.3082878,-1.8345613,0
-3.2607033,-0.11983059,0
-2.0824494,-0.68777597,0
-0.43957204,-1.2130274,0
1.1124175,-1.7245811,0
-1.6622782,0.29685658,2
2.0148518,-1.5189172,0
0.4230874,-0.9605007,2
0.62368345,-1.320345,1
-2.6766927,-0.4144924,0
0.25367245,-1.4960542,2
1.3292814,-2.827571,0
-1.8085923,0.9418414,2
-1.7811811,1.4262257,2
-1.6786975,-0.95097065,0
2.9489105,2.0720615,1
1.6974403,1.0343581,1
-2.3492908,0.80004424,2
1.304509,0.12203309,1
2.0394528,2.4850278,1
1.6212505,1.2927281,2
-1.6146818,0.08437968,2
0.8608021,-1.9083878,0
-1.0074481,0.2643702,2
-1.0095674,-0.66322124,2
1.3409961,-1.9139915,0
0.20749608,-1.082719,0
0.43850744,0.6185429,2
-1.2369711,0.9961985,2
-2.57652,-0.61666524,0
-0.30335268,-1.4989158,2
1.922836,1.8763689,1
-2.4410293,0.85188305,2
-2.4077241,0.7248549,2
1.366402,1.3317684,2
-4.556616,0.52671885,0
0.48454535,-0.9360847,0
1.3377771,-1.806069,0
-1.3968877,-0.1764105,2
2.6703715,1.8933752,1
2.3771746,1.4729502,1
-2.517514,0.94476414,2
2.173507,1.3834678,1
-2.1508894,-0.6737612,0
2.0141864,2.2386966,1
-2.5419388,1.4708115,2
-1.2834468,0.85807866,2
-2.9249346,1.4979718,2
-1.887043,-0.8696064,0
0.26077425,-2.424162,0
-1.081397,-1.4235679,0
-1.6995839,0.5410013,2
1.8219115,1.1706573,1
-1.6182878,0.061971836,2
-1.5338862,-0.3010485,2
-2.6441326,-0.25079602,0
0.6602505,-1.4444568,2
0.40774927,-0.765111,2
-13.546195,3.206204,0
1.2657952,-0.7910753,1
-1.561518,0.32286856,2
-2.4996758,0.94323593,2
2.4861598,2.4384422,1
-1.461992,-1.4891715,0
1.627429,-1.5954134,0
1.8423053,1.3530787,1
1.8416387,-1.879748,0
-1.0531677,1.7602068,1
-0.2780878,-1.2001393,2
1.3732139,-1.5869622,0
-1.0094788,-1.384467,0
-0.12273999,-1.8804498,0
0.8580801,-1.3265903,0
-1.981367,0.65615666,2
2.554828,2.3163042,1
-1.706509,0.43213448,2
-3.3476372,-0.047482446,0
-1.620744,-0.5589206,0
-2.7205477,1.1478524,2
-1.1800649,-1.2716254,0
1.1114854,1.6878841,1
-2.6613758,1.2997103,2
-2.3169923,0.8446762,2
-2.0958931,0.569659,2
-1.5178705,0.35824418,2
-1.7821785,0.7606734,2
1.1010209,-1.7226231,0
-1.8187402,0.2425632,2
1.5991253,1.6580316,1
2.7369084,1.5604453,1
1.5018797,0.95212334,1
0.9213182,-1.2664977,0
2.498294,1.5800412,1
0.058897763,-0.95343375,1
-0.8752945,-0.7761555,2
-0.3039671,-2.0614939,0
2.8482752,2.4746094,1
-0.20399004,-2.4209642,0
0.69908184,-0.2094771,1
-6.455877,0.68071383,0
2.5330791,1.37154,1
2.2815075,1.7749177,1
-2.4217346,0.8147906,2
-1.6597983,0.7951891,2
0.121164784,-1.5764256,0
1.1331373,-1.6765524,0
1.7043097,0.93923724,1
-2.1110911,-1.0297066,0
-1.2323257,-1.0322403,0
2.0452714,1.9175104,1
1.8068471,-1.9073263,0
2.2077482,1.448316,1
2.1769652,2.077032,1
-0.5275319,-1.3715819,0
0.3327582,-0.66885483,2
0.0035654306,-1.0222641,2
-7.498111,1.1328157,0
0.73454815,-1.8368707,0
-2.768769,1.0568731,2
-2.4519,1.7186923,2
-2.1047559,-0.6042767,0
-1.5532919,-0.9513688,0
-0.8713187,-0.90503037,2
1.6454045,1.5264356,1
2.2443683,1.9188168,1
0.04408669,-1.5063181,0
-3.0347302,0.17495725,0
-9.638256,2.0089355,0
1.4753846,-0.73359984,1
0.31140178,-0.7299067,2
0.12587616,-2.6374917,0
0.14243904,-1.2457316,0
-2.5413105,1.4582925,2
-0.19850644,0.65006316,2
1.7208823,1.5746659,1
-0.29922113,-0.73090327,2
0.7195637,-1.6533425,0
-0.89745873,-1.7838258,0
1.5297817,-1.9095914,0
-4.3658524,0.5406753,0
-1.6814717,0.39820644,2
-2.5458026,1.1107727,2
-6.024362,0.98848665,0
-3.8088975,0.06440743,0
0.031755835,-2.0956516,0
-2.0695326,0.3535611,2
1.1505439,-1.8632222,0
2.2940276,1.314675,2
0.6548614,-1.9015585,0
1.6614778,1.6179703,1
1.1550057,-0.38987592,1
1.5747837,-1.7604662,0
-2.4030383,0.89271593,2
-1.8123956,0.62468064,2
-2.4114115,1.0569896,2
1.1492131,-1.9073684,0
1.2689618,-1.1431383,1
1.8644186,-2.0847683,0


==> figures/esoteric/pca/p158/3/nnUNetTrainerV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-0.09911385,2.6619463,1
3.8072605,0.14663103,2
-2.399627,-0.6855267,0
2.1457996,-0.6398591,2
-3.21872,0.60163546,1
-1.2378405,-1.5898854,0
-0.74108255,3.3505487,1
-0.77102363,-1.8764864,0
-1.700923,-1.8955185,0
4.5213933,0.43728128,2
-1.6179228,-1.381974,0
-2.881496,1.2039086,1
-1.4594033,-1.843197,0
3.0931683,0.32759842,2
3.9900146,0.09201145,2
-1.9517426,0.03589517,1
-2.7999392,-0.22889934,1
-0.9961141,-1.7354742,0
-2.7375865,-0.27017912,1
-1.5668453,-0.010511667,1
-0.5160087,3.2561505,1
-0.5635448,3.7629502,1
3.6422663,-0.42493576,2
-2.9888048,1.3243476,0
3.0968332,-0.017843068,2
-1.0108709,-1.2190511,2
3.3134995,-0.3075441,2
-2.2835555,-1.494984,2
4.4432774,0.31118742,2
0.27024305,2.6570272,1
-2.5374918,-1.7830658,0
-2.9011564,-0.3907219,0
-1.240788,3.3890145,1
1.6807095,-1.1651303,2
-1.1658119,-1.9252142,0
-2.4588885,-1.0438942,2
4.586167,0.13883105,2
3.8751502,0.17498133,2
-1.5086648,-1.9970794,0
2.5238795,-0.7538803,2
-2.3736167,0.20514116,1
-0.7541678,-2.0496237,0
-1.9886552,-1.5630602,0
-2.577549,1.6636008,1
3.1144733,-0.06928849,2
2.4401717,-0.64376116,2
-1.4689152,-1.8739817,0
-0.75072104,3.2707381,1
1.2827455,-2.143909,2
2.8090734,-0.98666704,2
4.0710616,0.22992882,2
-2.2864203,-2.0004025,0
-1.1845293,-1.6000518,0
-0.8753129,3.5279102,1
-2.0873303,-0.8991668,0
2.744492,-1.9081439,0
-0.5965168,3.0266802,2
-1.7048452,-1.4489455,0
-2.5504022,0.051644683,1
0.41093743,3.094965,1
3.4474516,-0.16596784,2
3.9702601,0.2590293,2
3.7971172,0.11805341,2
-0.22171128,1.4048996,2
3.9778566,0.19352713,2
2.3662486,-1.199792,2
-1.4829788,-1.8112789,0
3.264439,-0.41405204,2
0.8721969,-1.5880065,0
-2.4319425,2.3612351,1
3.1667104,0.27296224,2
3.7809248,0.038722754,2
4.1938834,0.8588985,0
3.8757086,0.064558595,2
-0.6351223,4.389826,1
-0.68837374,-2.0907109,2
4.529444,0.32096842,2
-1.2693083,-2.1093643,1
-1.2851857,-1.1289852,1
5.374319,2.1691487,0
-1.6212884,-1.758986,0
3.0574656,-0.024793983,2
-1.3495036,-2.0009093,0
3.0653462,0.32557932,2
-2.541264,0.8522781,1
3.8815246,0.05256614,2
3.7580104,0.099924296,2
-1.1462104,-1.7957284,0
-1.2964821,-1.8303636,0
-2.0209699,-1.4436159,0
3.5957432,-0.29151732,2
-0.22457886,3.9165976,1
-2.5141883,1.2915311,1
2.7532768,0.2642657,2
3.0155768,0.640579,2
2.8045793,-0.71403754,2
-1.499105,-1.6640152,0
-0.4844961,3.8207605,1
-1.1119952,-1.8010619,0
2.6953468,-0.71549964,2
-2.2916346,1.388919,1
-1.2348945,-2.0946028,0
-2.255319,-1.0546974,0
-0.9368345,-1.7301538,0
-2.135198,3.0312855,1
3.3368158,0.16731444,2
-1.029972,3.6171215,1
-1.8266121,-1.5602971,0
-2.2150416,-1.1481328,0
-2.0421834,3.7806308,1
-0.047107995,3.6624687,1
-1.6469694,-0.5957757,1
-1.4725342,-1.9884533,0
-1.3883741,-1.7913079,0
-0.9465611,-1.9047263,0
-1.3582287,4.815287,1
-0.99297094,-1.6245188,2
2.0825276,-0.87225676,2
2.2265515,-0.7163855,1
2.6683784,0.50123966,0
1.7175528,0.99980533,1
-0.63287866,4.1390986,1
3.0873122,0.21681151,2
1.0761051,-1.025706,0
-0.69235194,-2.0206342,0
-1.4133226,-1.846774,0
-0.66449803,3.3986828,1
3.354146,0.15297362,2
-0.80395883,3.4136035,1
-0.27757692,-1.2300721,2
-2.6339588,2.31993,1
3.0333934,0.42691502,1
-0.5771324,-2.0843482,2
-0.69045436,3.039442,1
-2.64431,1.2113758,1
-1.5199392,-1.5947479,0
-1.1789117,-1.5845022,2
0.3135525,1.4978751,1
-0.021311045,-2.259899,0
-0.8672344,-1.7119105,0
-0.64378726,3.7928135,1
4.4917755,0.067062795,2
-2.5797353,0.06797433,0
-0.52788806,-2.2366602,2
2.0815516,-1.022862,2
-0.22196764,3.9666908,1
-0.44300026,-1.3442534,1
-0.59360677,3.9217556,1
0.009441376,2.583673,2
-0.9203658,2.9548202,1
-0.76604867,3.8577816,1
-2.6047354,0.5847442,1
-1.4217855,-2.1316955,0
-1.8312565,-1.7826478,0
-0.5971549,-1.41296,2
-2.1893811,1.0986271,0
-2.1445217,-0.50744534,0
-2.854506,0.026503444,1
1.6053756,0.5191251,0
-1.341849,2.9318607,1
3.1478786,0.022284746,2
-1.5968946,-0.43138212,1
-1.2915146,2.9585571,1
-1.0139623,-1.9373857,0
0.17256969,0.8793901,1
-0.5347738,3.1885784,1
-1.9198222,-1.3187957,0
-2.798132,2.3775191,1
-1.827873,-1.6045451,2
-0.24549702,-2.0707705,0
3.298616,-0.0035362542,2
-0.107293755,-1.5303335,0
-1.0822451,-1.7577457,2
-2.5429134,1.3724017,1
3.0256367,-0.051725596,0
-1.5877105,-1.7415124,0
2.089713,0.37902406,2
-0.98615825,2.9991367,1
-0.012021959,-1.9105519,0
-1.6259054,-1.3301902,1
0.984352,-0.63049835,1
-1.9387242,-1.3953422,0
0.32780027,-1.0871302,0
-2.079276,1.0934278,1
1.0064733,-1.421846,2
-1.3092709,-1.9403017,2
-0.783309,2.9386244,2
3.7867446,-0.25110206,2
4.2038507,0.100744694,2
4.750858,0.37882623,2
-1.8169106,-1.7239331,0
2.2075114,0.5958085,2
-0.6687532,4.2539163,1
3.0100446,0.19503066,1
-1.5855532,-1.5697759,0
2.8337097,0.097893715,2
-1.852711,-1.6337494,0
-0.22206217,-1.665992,0
-1.0212058,3.7228634,1
-1.5008526,-2.0259304,0
3.8518581,0.14967355,2
-1.956316,-1.9192449,0
-2.2503214,-1.2906638,0
-1.2299774,-1.937445,2
2.5750527,-0.4760192,0
-0.50042874,-2.0052817,0
-2.519393,1.2968569,1
2.7845936,0.5367081,1
0.25261784,2.5799923,1
-1.1074233,-1.6244096,0
4.1007643,-0.044992715,2
-1.3638816,-2.2082455,0
1.8718704,-0.402425,2
-1.7433257,2.8028712,1
-0.5336468,3.2383373,2
-2.4813404,-1.0998812,2
3.9147267,0.18477222,2
-2.4823613,1.3150272,1
2.5139842,0.2770864,2
-0.7556292,3.8204844,1
3.0838652,-0.3383153,2
4.362924,0.15367863,2
3.5080123,0.25376263,2
-2.3325827,0.09365243,1
4.233514,0.2905126,2
-0.69678426,3.3663805,1
-2.1665046,0.79009867,1
-2.687294,1.497329,1
-2.3861146,0.90577567,1
-0.59890026,3.304931,1
-0.5194436,3.3628802,2
2.1943817,0.047200203,0
-0.15533656,-2.0720575,0
-2.5909228,0.876637,1
3.0724611,-0.6482576,1
2.6470232,-0.292884,2
2.4080248,0.40169767,1
-1.9797398,-1.8588588,0
-0.22227776,3.525049,2
-0.6884804,-1.2498559,2
-2.2417574,-1.9281673,0
-0.6119797,-1.9015191,0
0.60802317,-1.4280807,0
-1.2320504,2.8302093,2
-2.0559251,-1.282525,0
0.21724123,-1.7767993,0
-1.3774856,-1.6918986,0
0.17589033,2.5657656,1
-1.5950102,-2.0601606,0
1.2838542,0.77373755,2
-0.6889591,-1.8662101,0
1.916622,-0.0315696,2
-1.3702548,-1.7237442,0
1.735545,0.78849995,1
-1.0468853,-1.0610547,1
2.2800555,-0.43787447,2
-0.27102724,2.676729,2
2.3810763,-0.3354982,2
4.477231,0.2094684,2
-0.33201677,3.4126954,1
-1.6272299,3.45533,1
-0.08837277,1.4055316,1
-2.1830752,1.7983991,1
1.0777209,-1.7753016,0
-1.0754995,2.8107626,1
-1.1996843,-1.7970744,0
-2.596693,-0.8750544,0
0.947448,-1.793353,2
0.5742284,-1.5819387,2
-1.9960452,-2.104127,0
-1.4979817,2.5574362,1
-1.248824,-1.60799,1
-1.3150842,4.287658,1
-2.4870634,1.237802,1
4.2729053,0.47525492,2
-0.6043582,-1.7532564,0
2.816226,-0.56549513,2
-1.4166133,-1.9975504,0
-2.3796685,-1.1681381,0
-2.1689057,0.7324532,1
-0.8767104,3.1493478,1
-1.3834603,-1.8807318,0
1.5892001,0.8811799,1
-1.1894839,4.0393443,1
0.07343298,-1.6308199,0
-2.4051383,-0.67461145,1
0.9441656,0.8701997,2
-1.4995437,-2.1681404,0
-0.09770024,-1.7612679,2
-2.0193663,-1.8719305,0
3.3821092,0.032758832,2
-1.2184911,-1.9169879,2
-0.9261708,-1.2373663,2
3.8658228,0.19684252,2
-2.1621995,-0.9658483,1
-0.5394336,1.3066825,2
3.0760446,-1.0253707,2
-1.449321,-1.915853,0
-1.5434301,-1.0609534,0
-0.2898191,-1.7301253,0
2.8966951,-0.6010842,2
2.1276703,0.32217893,0
-0.5324441,-2.089716,0
-0.6674737,3.8749802,1
-1.7345996,-2.261528,0
1.8060378,-1.3866866,2
-2.2115664,-1.1600769,0
-1.3638253,-1.855048,0
-1.0497556,-1.7909406,0
-1.5312241,-1.9249783,0
3.1842427,0.46657106,2
0.16721904,-1.9391549,0
1.6817003,0.68130744,1
-1.7527381,-1.1779934,2
3.7762675,0.5987575,2
0.22967964,1.5839937,1
-0.6158021,-1.2967459,2
-0.5424571,-2.050634,0
-1.0219486,-1.7129067,0
1.0808638,-1.105853,0
3.805934,0.38968173,2
-0.4312635,3.3654668,1
4.113105,0.022356778,2
-1.9572622,-0.15209416,1
-2.2101042,2.0953367,1
-0.6444268,3.4613576,1
-1.7580582,-1.8357723,0
3.7092242,0.081796825,2
-2.4974818,0.9619038,1
3.4759274,-0.24146554,2
-2.1530523,-1.0046307,0
-0.8037305,3.469607,1
0.9779837,-1.5654868,2
-0.80097014,2.7888093,1
-0.64569485,-1.0884613,0
-1.7621928,2.597448,1
-2.401374,1.3275021,1
1.2867548,0.48248097,1
-2.6727061,0.44405583,1
-1.132355,-1.2053127,0
-0.7253679,-1.4667298,2
-0.9673538,3.9637969,1
-1.0823121,2.0019212,1
2.1211,0.62077856,0
0.44869006,-2.00977,2
-1.1342889,-1.7922962,0
0.8086202,-1.6396179,2
3.9685574,-0.031891942,2
-1.3147223,-2.049578,1
-2.6640134,-1.016958,0
-1.8668373,1.752133,1
-1.6930848,-1.9077606,0
-0.27657813,3.7085574,1
-1.7669863,3.2015681,1
-0.39938313,-1.0933721,1
0.51213133,-1.2475936,0
-2.53752,0.35066417,1
4.207529,0.2733899,2
-1.059385,-1.7983915,0
-1.4783773,-0.96102893,0
-1.3891091,-1.4914683,1
3.7962203,-1.1335784,2
-0.2579821,-2.0480537,0
-2.0213237,0.6572671,1
-0.96896744,3.499358,2
-0.4854289,-1.7885629,2
-2.3981602,-0.84012157,0
5.2349634,0.21005657,2
-0.574436,3.8906505,1
1.6746396,1.1065148,0
-0.6544448,-1.5086749,2
-2.5398502,1.342247,1
-0.15742117,3.1748233,2
-0.5309927,-2.1120641,0
-2.7413254,1.1963346,1
-0.16202855,-0.37023896,1
-1.4053245,-1.9661275,0
4.128093,0.6665201,0
-2.706841,0.020407498,1
-0.73419046,-1.612172,0
3.072598,-0.03067121,2
-1.9693935,-1.2815019,0
-2.125702,-0.22131668,1
-2.631393,-0.7470057,0
-2.5746264,-0.1584496,1
-2.648521,1.5209023,1
-3.221871,1.0451224,1
-1.3347908,-1.7575421,0
-0.63132143,3.3424993,1
-1.7858902,0.83826673,1
2.7061248,-0.45482856,2
-2.660326,1.0322063,1
0.53053045,-1.6661216,0
3.8437037,0.21150455,2
-1.6072873,-1.5643617,0
-0.15615693,2.3865447,1
4.4201636,0.2579067,2
4.5474553,0.102595,2
-0.64918375,1.2309217,1
2.4109645,0.52319574,2
-2.7048802,0.9175942,1
-1.0175257,-1.9456551,0
-0.16449898,4.043866,1
-1.5066547,-2.2062728,0
-1.8978404,-1.751019,0
2.4600816,0.108584315,2
1.4573408,1.2081759,2
2.7518072,-1.0309612,2
-3.0788898,0.7760478,1
-2.313199,-1.3465302,1
0.14270592,-1.8966264,2
3.8113322,0.24579206,2
-2.5849361,-0.6958148,2
4.2216787,0.002598524,2
0.09573907,2.0256073,1
3.4333916,-0.3073839,2
3.2145,-0.8600205,0
-1.9912466,0.09543857,1
3.0021777,-0.7889496,2
-2.5189714,-0.69592327,0
-0.49002883,3.518222,1
-1.5585581,2.5431957,1
-1.6502094,2.8798337,1
-1.2766068,-1.7305733,0
-2.3804774,-0.12704107,0
0.25368017,-1.955985,2
3.0217233,-0.8240485,2
0.23809755,-1.4039685,0
-1.5419681,-0.088097155,1
-0.24052238,3.1740735,1
-0.1354715,3.2200491,1
-1.8852011,-1.6302963,0
-2.3615317,-1.443078,2
2.9141417,-0.1269328,2
3.5976315,0.12687114,2
-0.356884,2.5144236,1
-1.587802,-1.3118961,1
-0.5418918,3.86845,1
-2.7241607,1.2412666,1
-0.547649,3.1837108,1
-0.6576676,2.4371114,1
-0.32926822,-2.0242374,2
3.7153163,0.24624667,0
1.5778366,0.23690358,2
-0.5869493,-1.5571868,0
3.5298433,-0.29010952,2
-1.6130948,-1.9736425,0
-1.1162753,2.3895524,1
-2.3293557,1.2405367,1
-0.6218565,-1.5094872,2
-0.53788906,3.612674,1
-0.053973675,-2.0344565,0
-1.3049079,-1.763054,0
1.1522576,-0.3717535,2
-1.855491,-2.1531777,0
-1.5148382,-1.8266057,0
-1.6310865,-1.8579348,0
2.080387,0.90128005,0
-1.1959023,2.7618825,1
1.148537,-1.9760479,2
0.4518063,-1.7341763,0
2.0109882,-1.3211269,0
0.15582728,-1.2983949,1
-3.2907772,0.85694027,1
-2.1346598,-1.2817824,0
-1.4926817,-1.881183,0
3.391808,0.1764448,2
4.1985345,-0.063835025,2
4.359932,0.22572502,2
3.0746288,-0.12216544,2
3.8392925,-0.24733515,2
0.6540841,-1.5500412,0
-0.67727804,3.4467206,1
0.5769943,-2.0903363,2
-0.5589094,3.1127503,1
0.77351594,-2.1169794,2
-2.1825993,0.92167354,1
3.9124098,0.2313681,2
3.2206764,-0.85851264,2
-2.192309,-1.623295,0
-0.22892767,3.2455974,1
-1.4032278,3.5291612,1
3.2616596,0.14247343,2
-1.3490365,-1.7979301,0
-0.6564941,-1.9513361,2
-1.8783575,-2.248404,0
-2.4277585,-0.04915437,1
-0.30702674,-1.9248426,0
3.442946,0.11887035,2
-2.0382376,3.1186142,1
-1.2606921,-1.9879141,0
-1.9950076,-1.8529106,0
3.5778756,-0.2892055,2
3.3037443,0.20539519,2
-1.2817948,-1.8365532,0
4.9371786,2.6607,0
2.420332,-0.94891465,2
-0.4624314,3.5444155,1
-0.73315036,3.5635242,1
0.8675903,-1.9496734,2


==> figures/esoteric/pca/p158/4/nnUNetTrainerNoDAV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
-0.36774853,-0.563908,0
-1.08549,-1.4713473,1
-0.99617183,-1.5095282,1
1.6943083,-0.33929902,0
-0.882478,-1.3743429,2
-2.518615,0.9233294,1
-1.2101297,-1.5690973,1
-0.014239222,-1.3243394,0
-3.1258156,1.6799259,0
0.44180068,-1.2769115,0
1.466335,0.23953053,2
2.680538,0.84734875,2
-0.842432,-1.4194891,0
-1.7571408,-0.46087092,2
1.827098,-0.4456393,0
-3.1839588,1.681958,2
-0.6400635,-1.3629096,2
-1.399874,-0.45910716,1
-0.66951466,-1.3699644,2
-2.526774,5.2708297,1
-0.845227,-1.374804,0
-2.1631575,0.59149086,1
3.4593194,1.05829,2
-0.15068349,-1.4136088,0
0.43716174,-1.1075284,0
-0.4040515,-1.4776645,2
-1.2047287,-1.0072036,1
1.7259878,-0.4110629,0
5.066168,1.6158192,2
-1.0549352,-1.3199141,1
-2.9534044,1.7698653,0
-1.030627,-1.4210169,2
-0.6962478,-1.05967,1
-3.000547,4.0385895,1
-1.0268205,-1.3775916,1
4.829916,1.6768539,2
-3.7496881,3.171716,1
0.8636123,-0.7995537,0
0.67339903,-1.0396097,0
1.5446262,-0.48001796,0
-0.4723194,-1.2683814,0
-1.244284,-1.5183988,1
-0.7792492,-1.2048225,1
0.9735186,-0.81514996,0
-1.2850287,-1.5297816,2
-0.5830698,-1.3739839,1
-0.7403208,-1.248261,1
4.383082,1.5865657,2
-0.66385114,-1.3656678,0
-0.88673747,-1.6608384,0
-0.92079854,-1.3655174,1
-0.85177326,-1.2510252,1
-0.48690292,-1.3714921,0
-0.73405886,-1.2958894,2
5.2153254,1.6752148,2
-0.7051513,-1.5337689,2
1.4650245,0.20772174,0
-0.69177926,-1.1565933,1
0.901697,-0.53185964,0
3.6109629,1.2409995,1
-6.916711,5.5155354,0
-2.8538272,1.2349124,0
-0.22289589,-1.2582126,1
-2.2736628,3.8894181,1
-0.15940353,-1.0147674,2
-0.7913666,-1.5698917,2
-0.7423451,-1.3165486,1
-2.9387531,3.1125946,1
4.8033986,1.6966581,2
-0.4822692,-1.3785546,2
4.8860135,1.5324814,2
1.7806888,0.33597028,2
-1.2579898,-1.6749256,2
3.4491017,1.1326954,2
-2.175793,0.146478,0
0.5484183,-0.58065873,2
4.6621695,1.4409876,2
-0.87933457,-1.2109151,1
-0.5027205,-1.3875198,0
-1.1323342,-1.4860592,1
-0.66141844,-1.4080813,2
-1.4741145,-0.7722687,0
-0.65507686,-0.78059465,0
-1.4903733,-0.54962647,1
-0.40055677,-1.171545,2
-0.7029538,-1.4017079,2
-1.8345429,-0.42255226,0
4.8795147,1.6077592,2
1.524629,-0.7537591,0
5.9542427,1.960177,2
-0.10246715,-1.205044,0
-4.037186,3.3291593,0
4.054047,1.202743,2
3.4563239,1.238687,2
-1.9606696,-0.1607345,1
-2.496974,0.7610474,1
-1.7451602,0.025243491,0
-0.43108454,-1.2715027,0
4.3151426,1.4940517,2
0.8295667,-0.26580614,2
-0.6928283,-1.1735098,1
-0.22098061,-1.1419566,2
-0.5333419,-1.3491163,0
-0.85109794,-1.2908094,1
0.28976113,-0.99330586,0
-0.95506334,-1.4216995,2
1.4939731,-0.4558357,0
2.394918,-0.19972676,0
-2.7357152,1.4432478,1
5.315624,1.7067709,2
0.81789124,-0.25497866,1
-0.03793502,-0.9902241,2
2.923065,0.9210103,1
4.878697,1.6210515,2
0.6941811,-0.35834968,0
2.2545946,0.6669905,1
-0.5095563,-0.93213487,1
2.6231728,0.8855576,2
-1.0697576,-1.2932291,2
-0.7287781,-1.431804,1
-0.8954121,-1.3336093,0
0.8248525,-0.81028646,0
-0.8037056,-1.3693948,1
-0.65329444,-1.3054364,2
0.9398315,-0.10130909,2
4.9568176,1.6164563,2
-0.031846404,-1.0895662,0
-1.9632093,3.019589,1
1.8563945,0.45538545,2
3.9579,1.3056931,2
-3.747871,2.0884335,1
-1.7862128,-0.07528974,0
-0.7076248,-1.3703449,2
3.1497307,1.0985808,2
0.2413089,-0.61561835,0
1.2538176,-0.3803553,0
0.29286858,-0.57587683,2
2.407414,0.7494678,2
-5.411645,3.6899834,0
-0.3395861,-1.2290108,1
5.462937,1.9726777,2
-0.13674107,-0.67626595,0
-2.2225113,0.624761,0
-3.4714844,1.5415502,0
-1.1044095,-1.4521,1
3.9970334,1.2881405,2
-1.4949518,-0.32970238,0
-0.36634198,-0.994192,2
-2.2517738,1.7457757,0
-0.2700875,-1.2315054,1
-0.51534534,-1.416266,0
-0.29307625,-1.2913623,0
-3.4924686,1.8589292,0
-1.7657772,0.23344123,1
-1.5340688,0.36404896,2
-2.5770745,1.0432763,1
0.31465384,-1.075053,0
-1.0273163,-1.2072121,0
-0.73150325,-1.440381,0
-1.5127977,-1.2200948,1
2.1065774,-0.42454734,0
-2.369856,5.0729814,1
-0.4143689,-1.3476634,0
-2.5847163,-0.10309538,2
-0.53562725,-1.2119417,1
3.7780695,1.104636,1
2.1507413,-0.3197803,0
5.841969,1.9147539,2
-0.5962882,-1.2181106,0
-1.9393786,-0.28365082,1
-0.78613317,-1.5038185,0
0.70578825,-0.9498914,0
1.0009794,-0.8224198,0
-0.7966006,-1.2544111,1
0.004823327,-1.0790131,0
-1.0613261,-1.4903529,1
1.5240518,-0.029919788,0
-1.1126264,-0.8007339,0
2.5859888,0.60905355,1
-0.7626332,-1.4389286,0
-1.6211671,0.04490319,1
-0.33196905,-1.0808837,2
-0.093476325,-0.10686393,1
-0.7705798,-1.5128651,2
-0.4216946,-1.3130872,0
-2.1813965,-0.31886256,1
-0.29601714,-1.2793791,2
-0.9559274,-1.3266437,1
-3.20358,1.9689987,2
-0.62034905,-1.4167814,2
-0.9489397,-1.4378982,1
-0.85918796,-1.3480573,0
-2.7495594,1.3338947,0
3.824057,1.4328799,1
-0.7264532,-1.1543142,1
1.1829227,-0.7313204,0
-0.7946261,-1.4774103,1
-2.3994272,0.7195314,0
1.2875988,-0.50979567,0
-1.5714217,0.95323163,1
-1.0341363,-1.4666109,1
-0.9882202,2.5020456,1
-2.3586457,4.993328,1
0.34438112,-0.58908826,1
-1.1731216,-0.63165367,0
-0.48224697,-1.546026,1
-0.55202603,-1.2687602,0
-2.5230625,2.7653608,1
0.3042677,-1.064264,0
-1.2960846,1.5069358,1
4.040519,1.1948323,1
-0.7265136,-1.5546999,1
-0.6092175,-1.50301,2
0.45039988,-0.5355947,2
-0.82922566,-1.4510648,1
-0.16684762,-1.2243049,1
-1.0609496,-1.2596323,1
1.3001952,-0.27696773,0
0.6144297,-0.19573532,1
2.0288196,-0.25419173,0
-1.0511703,-1.7460847,0
0.2136897,-0.76995546,0
-0.43808398,-1.4709024,0
-1.5297691,-0.60460675,0
2.324182,0.63898045,2
1.7480648,-0.4394437,0
0.18637782,-0.835072,2
-2.6164646,1.6030109,1
1.275009,-0.6093782,0
-0.5052459,-1.4979737,0
-0.5994427,-1.0359927,0
4.4671984,1.3731472,2
-2.3087058,0.6411429,1
-2.214704,0.36404753,0
-0.34499368,-1.2595246,0
-0.84927,-1.5297148,0
2.2917955,0.6411523,2
0.93225527,-0.20856613,2
4.4884815,1.368751,2
0.032478243,-0.8075583,2
-1.8811616,4.0450296,2
0.84392273,-0.89581877,0
-1.7783376,-0.45134708,1
1.2669128,-0.7062409,0
-0.5751339,-1.3953762,0
-0.6906638,-1.3923998,2
-1.9422864,-0.9278999,1
-2.8979757,0.7161495,2
-3.2151153,6.6062174,1
-1.4278332,-0.6818275,1
4.419823,1.3563168,2
3.1739132,1.0560973,2
-0.16505995,-1.0189967,2
4.1507926,1.23875,2
2.194707,-0.28268456,0
-0.15693757,-1.2567637,0
-0.9239731,-1.6216457,2
-1.2356002,-0.8324474,0
-1.926093,3.5047255,2
3.2080626,1.0352342,2
-0.1758112,-1.0481787,1
-0.6568079,-1.4858804,0
-2.3897564,4.4674315,1
-0.10069731,-1.0079303,2
-0.685763,-1.2558844,0
-0.23729977,-1.2749984,1
-0.19627967,-1.3455107,0
-2.4082158,5.129878,1
-0.7981156,-1.4209504,2
1.8703724,-0.4718906,0
-0.49039772,-1.425575,0
0.40402645,-0.4838707,2
-1.878085,-0.2997669,1
-0.19304755,-1.19835,0
4.814021,1.5346744,2
-0.3162903,-1.1006844,2
5.1277714,1.6421428,2
-0.9009372,-1.3942113,2
0.34940302,-0.5078205,2
-2.0106459,1.6608155,2
-1.6459788,-0.87696815,1
-2.9255393,1.7963798,1
-0.5285188,-1.2475369,0
-2.1154892,1.8246434,1
-0.39584622,-1.2288251,2
-0.8753078,-1.269628,1
-0.69761765,-1.3608336,0
-0.13899788,-1.3268263,0
-2.5010972,0.7165228,0
-0.3961564,-1.2591796,1
-3.158768,1.5507727,1
-1.0440211,-1.4399796,1
-0.6063124,-1.2123531,1
-0.48013338,-1.2780483,0
-0.58071935,-1.2318846,0
-2.6945248,2.293152,2
-0.79705167,-1.2846832,0
-0.11775455,-1.2544239,2
5.20169,1.7701366,2
2.6603863,0.9018982,2
-1.2001274,-1.4795351,2
-2.26751,-0.1231565,1
3.5181146,1.0731564,2
1.6824018,0.40641874,2
0.06333271,-1.4013789,0
-0.76342106,-1.5905166,2
-0.5448909,-1.1289768,0
4.2598896,1.2963786,2
-2.4213,0.7386915,0
5.242912,1.7207406,2
-0.69716465,-1.4650512,0
1.2250849,-0.86367935,0
-1.1327227,-0.9416064,1
-3.186311,1.5751617,1
-0.72603035,-1.2383745,2
-0.8263452,-1.469986,0
-0.49440017,-1.6229601,0
-2.5380309,5.3878603,1
-3.983955,2.4039629,0
1.5416906,-0.30842423,0
-0.66963816,-1.171263,0
0.67644584,-1.0157247,0
0.3893209,-0.30139777,1
0.39567527,-0.46956536,2
-0.93865216,-1.3443816,1
-0.6926837,-1.3218532,2
-0.1745027,-0.86940694,2
0.25526646,-0.5028859,1
-1.0284077,-1.3798623,2
1.21486,0.16085875,1
1.4476172,-0.5988024,0
-0.14683595,-1.0481336,0
-0.759717,-1.2687194,1
-0.7365849,-1.3023431,2
-1.0223413,-1.1651487,0
-0.94926906,-1.2531838,0
4.8849626,1.5344534,2
-0.60806906,-1.3056319,0
-3.8594098,2.7323704,1
1.1116933,-0.8027532,0
-1.218842,-1.5153694,1
-0.45102343,-1.2664337,0
-0.5147991,-1.2705562,2
-0.9667238,-1.0351131,1
-0.639791,-1.2579179,0
-0.719409,-1.5745206,2
4.11074,1.2368314,2
-2.7113068,0.8666622,1
-0.9826342,-1.1580606,1
-1.1563495,-1.3667505,1
-0.8655621,-0.5441794,0
-0.2672957,-1.3424015,0
3.204038,1.1437237,2
0.05552873,-0.9651864,2
-0.7942878,-1.5886598,1
-1.0489805,-1.5615797,1
-0.40596846,-1.4655178,0
4.2267714,1.2920904,2
-4.864178,3.462973,0
1.2624662,-0.011031136,2
1.5265594,-0.68487585,0
-1.8417009,3.5189753,1
3.4677045,1.1214297,2
5.099014,1.6720071,2
3.1394703,1.0494597,2
-1.0998533,-1.0067309,0
4.108307,1.2209635,2
-0.31619093,-1.3198564,2
-0.7973796,-1.2657819,0
-0.743992,-1.0037688,0
-3.0970094,1.3177869,0
0.37583417,-1.1189457,0
-3.0149071,6.304423,1
-2.444806,0.32943887,1
-4.299751,2.4962373,0
-2.9105523,0.9949096,1
-0.62992394,-1.2470298,0
-0.1378673,-0.93815404,2
-1.788406,2.3453772,2
-2.2769303,0.54889,0
-0.31537363,-1.5323656,0
-0.58197033,-1.3080788,0
0.072057486,-1.1479782,0
-1.2744772,-1.0506513,1
-0.6304312,-1.5525684,0
2.5914896,0.77707857,2
-2.0136304,4.41361,2
-0.7401078,-1.4660792,2
-1.5185343,-0.8410248,1
0.26785594,-0.79746157,2
0.8338654,-1.0958266,0
-2.4945738,1.2903304,1
-2.632819,1.2018297,0
4.194458,1.2573943,2
-0.96266305,-1.6886196,2
4.349492,1.3832865,2
-1.1023886,-1.4014938,2
-0.08460167,-1.0738615,0
-0.28925636,-1.0067393,1
-0.23236129,-1.3655946,0
-0.2044119,-1.278373,0
4.2823787,1.412857,2
-0.27886268,-1.3639076,2
-3.4185197,1.993283,0
-0.74584234,-1.4568076,1
-0.37989005,-1.2069371,0
4.2175117,1.2804775,2
1.8506743,-0.13781488,0
-0.9738765,-1.4782681,2
-1.2465622,-1.3836153,1
-1.1040394,-1.5102963,1
-1.310629,2.9873383,1
-0.86262906,-1.2693748,2
-0.16803274,-1.2204306,0
-0.6704899,-1.4076238,1
-2.3020735,4.815224,1
3.8531423,1.1152349,0
4.8900456,1.5935483,2
4.350672,1.4097092,2
-0.8348713,-1.3229277,2
0.67863446,-1.1884639,0
-0.43200406,-1.2603772,0
-0.29735473,-1.2301856,0
0.24962029,-0.7027221,2
2.4330204,0.856458,2
-0.18401453,-1.1581161,0
4.370032,1.5342877,2
-0.43799767,-1.4533837,2
1.7334057,0.4334128,1
-0.08151838,-1.0979621,1
0.4331677,-0.43466854,2
-0.6801847,-1.3698468,0
-1.1985708,-1.5025592,1
0.45977074,-0.56018066,2
-2.6716888,5.614499,1
-0.09613934,-1.4692271,0
4.1911187,1.3946395,2
-0.77399015,-1.2886498,0
2.1764886,-0.36790097,0
-1.167812,-1.5240722,1
-1.8120245,-0.2920605,0
0.33166665,-0.50208473,0
-2.5118306,5.3181343,1
-0.4586322,-1.2068167,0
-2.7321835,0.6732945,1
4.5759616,1.4669161,1
-2.141218,0.53402275,1
3.9876633,1.2013509,2
0.14628032,-1.0573165,0
0.43938792,-0.9873222,0
-0.98136985,-1.3755174,2
1.0372958,0.13682571,0
-4.2626734,2.707528,1
-0.31729928,-1.4384894,2
-2.5220115,5.3736844,1
-0.8719622,-1.2075129,1
-0.5128063,-1.3192503,0
-0.9017725,-1.3878675,0
1.5233951,-0.7303611,0
-0.6636076,-1.6499145,2
-0.84216714,-1.4017625,0
-0.93246937,-0.42892575,0
-3.2136583,0.55289364,1
4.839869,1.6701,2
-0.39035347,-1.2603197,1
-0.9151925,-1.3918543,2
1.5199996,-0.3389098,0
-2.3848503,-0.08826524,0
1.2956251,-0.5107409,0
0.4726126,-0.6027789,2
-0.6751807,-1.2196398,2
0.052140117,-0.8168052,2
1.5637921,0.2869208,2
1.3070508,-0.70151657,0
-0.84305584,-1.4577258,1
5.8196692,2.1230938,2
-0.029945552,-1.0728083,0
4.642437,1.4348094,2
3.774757,1.2364914,2
-0.5694932,-1.4347916,0
4.5147424,1.5219088,2
-0.57221663,-1.2769542,1
-0.7073482,-1.3338695,2
1.1431018,0.067029625,2
-3.2434275,2.1566744,1
4.424953,1.3960044,2
-3.219491,6.5656796,1
0.4202655,-0.57449186,1
-0.42229375,-1.4076476,0
0.3540434,-0.50016993,2
-0.80442715,-1.3479869,0
-0.4942982,-1.4524429,0
-1.4712442,-0.26193455,1
-0.06636831,-0.52345103,0
-1.6109928,-0.6201924,1
-1.1601541,-1.1160889,2
-1.2916472,-1.8813334,0
-2.9670472,6.1769667,2
-0.42611858,-1.3030674,2
6.3533854,2.1214955,1


==> figures/esoteric/pca/p158/4/nnUNetTrainerV2_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
5.241632,-1.3107921,1
-2.137893,-0.99533534,2
-2.0273123,-1.0352118,2
-0.41920856,0.5901935,0
3.073677,-1.1260288,2
-1.5500722,-0.5099633,1
-0.5529594,2.8007314,0
3.7053175,-1.0087045,1
-0.6817894,-0.17105544,2
2.4769228,-0.15529686,0
-2.652603,-1.6420066,2
4.4243546,-1.213028,1
-2.8348227,-1.7786307,2
-0.8927113,2.4931219,1
-0.70569974,0.25983253,2
-2.107364,0.86951834,0
-2.5403306,-0.7716799,2
-0.41932577,0.58206236,1
-1.7571931,1.0680152,2
4.575154,-1.8761089,1
-2.2918565,-1.1237799,2
-1.5520502,-0.6142814,1
3.2859335,2.211873,0
-0.86385584,1.5418185,1
-0.82521063,2.7156298,0
-2.4572914,-1.3123175,2
0.56670684,0.46199647,0
3.4079714,0.89101213,1
-0.6196089,2.7254581,0
2.954766,-1.0748117,1
2.0255327,0.011308074,0
-1.3583245,1.8314373,0
-2.4077938,-1.3831233,2
0.111576855,-0.28037715,1
0.84013647,1.3753042,1
3.8965645,-1.3751516,1
-1.2720621,-1.114828,0
-0.51382023,0.20807503,1
-0.9045696,2.9409401,2
4.764808,-1.0538114,1
-0.8063558,2.7880716,0
2.6282356,-1.0256261,1
-1.4195232,1.822084,2
3.9580398,-1.0576996,1
-2.4637983,-0.32724857,2
0.41645938,-0.12184763,1
-2.883468,-1.8093181,2
4.424375,-1.299126,1
-0.16798553,1.5590048,1
-2.5555449,-1.5644108,2
3.6136656,-0.96411574,1
0.13008076,2.2748098,0
0.9375282,0.30138373,0
-2.0255294,2.1563878,0
-0.3210584,3.1663768,0
-0.57556415,1.6556939,1
-0.64261574,0.33660537,1
-2.1606877,-0.62090766,0
-0.4101158,2.6816237,0
-3.0091667,-2.0127366,2
-1.242755,0.19078316,0
2.0275304,-0.79904544,1
-0.44819966,2.8594522,0
-1.9970546,0.30954567,0
2.4959283,2.8309429,0
-2.8786929,-1.8613198,2
3.6227093,-1.1977118,1
-2.7416255,-1.3874981,2
-2.6847227,-1.4280186,2
4.0202,-1.3284243,1
-2.8963592,-1.7212408,2
3.3380623,-1.288589,1
-2.443632,-1.2671852,2
3.7372403,-0.59565365,1
-0.23430419,0.6052357,0
4.121724,-1.1284757,1
-0.73663104,3.1172576,0
-1.1787496,-0.14763767,1
0.973087,0.24902542,0
-2.842804,-1.4827877,2
-2.338429,-1.1226933,2
1.0679278,0.34947255,0
4.850698,-0.8386874,1
-1.3164067,-0.08273667,0
-2.9314158,-1.9178367,2
-0.9712437,2.243283,1
4.3110805,-1.3268571,1
1.9554014,-0.7094203,1
-0.5394936,2.9438362,0
-1.3320479,0.118878216,0
4.3724275,-0.97833705,1
-2.0479786,1.1179107,2
3.334388,-1.2867206,1
3.3280227,-0.9572078,1
-2.3631134,0.67630506,2
-2.2928975,-1.1379198,2
-0.803924,0.30359384,0
-1.141406,2.3244748,2
-2.3459268,-1.3661654,2
-2.2967186,-1.0557212,2
2.0998113,-0.18054247,1
-2.1748438,-0.17798609,0
-2.8969707,-1.7999892,2
-1.133472,1.983714,1
-1.0199596,0.34071684,0
-0.84546584,0.14725503,1
-0.8034751,2.9688315,0
-2.300368,-1.1194595,2
0.61984867,2.2116272,2
0.5687861,0.36375803,0
-0.66503656,2.3352427,0
4.395524,-1.1623454,1
3.0899286,1.3489144,1
-1.3980551,-0.46734202,1
-0.6079936,2.181077,1
-0.29100206,2.093606,0
-0.26919988,2.7342126,0
0.65079623,2.5582228,0
3.5298615,-1.0206753,1
-1.707639,-0.7421628,2
-2.4172733,-1.3727876,2
-2.1691556,-0.51925933,2
-3.0586228,-2.0597014,2
-1.0705646,2.2619545,0
0.86451846,-0.17099273,1
-1.0141022,0.29396966,0
-2.0365336,-0.3668173,0
-2.66571,-1.481564,2
-2.6403654,-1.6077064,2
-2.2352817,-1.1258335,2
-2.88457,-1.8738582,2
0.17806005,0.46568182,0
-1.1882724,-0.74024177,0
-2.2793775,-0.9902903,2
-2.253651,-0.25481486,2
-0.43070263,0.63017887,0
1.4331636,-0.52572596,1
2.482011,2.669576,0
-0.045495927,0.6322073,0
-0.46897894,2.8716037,0
-0.41714603,2.9486053,0
0.30960244,1.5126109,2
-0.5992305,0.5934643,0
3.4850087,-1.1902096,1
-2.1817656,-1.1258318,2
1.2789862,2.0864778,1
-2.723396,-1.4067528,2
-2.795609,-1.8151414,2
4.5019255,-0.92212474,1
3.2839973,1.0395483,1
4.2574873,-1.5528579,1
-0.7738245,0.2900443,0
-0.96476555,2.6632497,0
-2.7172341,-0.9200374,2
4.223524,-1.2621958,1
-2.4801629,-0.57886946,2
2.1306288,-0.7432096,1
-0.33201525,0.60868424,1
-2.4389365,-0.5703673,2
-2.262553,-1.120714,2
-1.6108813,-0.6378536,2
-1.576816,-0.05484003,0
-0.83652997,0.40705568,0
1.5300887,0.18040496,0
4.79089,-0.84615684,1
5.292535,1.0918024,1
5.0283585,-0.9125546,1
-0.5657864,-0.21850598,1
-1.7715836,-0.7961203,1
0.88015455,1.9435004,1
3.3099499,1.6669533,1
-2.4649146,-0.69456935,2
5.365371,-1.3072286,1
-1.2190325,2.4898162,0
-0.7984406,2.8097658,2
5.0127487,-1.6369054,1
-2.9473689,-1.8736548,2
-0.68174183,0.25762272,0
-1.3157463,-0.18133533,0
-2.7502048,-1.3044068,2
-2.9022365,-1.891362,2
-2.3659172,-1.3775187,2
3.797831,-1.3758541,1
-1.4885913,-0.9965886,0
-1.7928138,-0.6427146,2
4.4934087,-1.2565266,1
-2.458587,-1.4412,2
4.5238442,-1.2088627,1
3.0043623,-1.2024351,1
-1.9647651,-0.8700603,2
-1.0532751,1.6889794,0
-1.6210093,-0.6892619,2
0.61378413,2.8495722,0
-2.7095392,-1.5101572,2
2.75022,-1.0818038,1
-1.0782611,-0.02655837,1
-2.4087183,1.8114522,0
-3.1254916,-2.1189895,2
-1.1523845,-0.013529867,0
4.380431,-0.9449085,1
-1.6862566,-0.7553309,1
-2.676933,-1.5876206,2
-2.995222,-1.9725599,2
-0.47233835,2.7972593,1
-2.2426252,-1.0986689,2
1.399353,0.15081441,0
-2.9462814,-1.7101624,2
-0.60271287,1.9704796,0
2.194274,2.3754115,1
4.3120656,1.2096357,1
-2.2685845,-1.2103881,1
-1.5563219,-0.38745022,0
-2.860659,-1.837004,2
-1.1720152,0.53666246,1
-2.2035806,-0.8663429,2
-0.67642874,0.59857076,0
-0.23272076,3.4550045,0
-2.7305899,-1.6888976,2
-1.663029,1.6355029,2
-0.55748105,0.61850286,0
2.272397,-0.87359595,2
1.7556267,-0.68660593,1
-1.6890597,1.6544087,0
-1.969691,-1.0012429,2
-0.53518003,0.61264837,0
0.7210359,0.07798633,1
4.5522194,-1.0038762,1
-0.9830265,0.62333786,0
-1.4330919,1.4331872,0
-2.405116,-1.1885103,2
-0.15167919,0.27427405,1
4.20372,-1.1822851,1
-0.91489553,2.7857413,0
-1.9382904,1.6231554,0
-1.0915828,2.3791573,0
-2.3926756,1.5442533,0
-1.8596601,-0.9009527,2
2.5926795,-0.9377065,1
-1.8672588,1.7165173,2
-1.0389402,-0.26429528,1
4.624679,-1.5723722,1
-2.3258667,-1.2146792,2
-0.721755,0.33947638,0
-2.5236964,-0.5229341,2
-2.7433913,-1.7418947,2
0.31798083,0.4547838,0
-2.702348,-1.3935689,2
1.8562939,-0.7301384,1
-2.7277431,-1.4853891,2
4.8457255,-1.2658874,1
-2.0791545,1.7241839,0
-1.6283383,1.832431,0
1.2813594,0.351801,0
-2.2693906,-1.3068141,2
-0.8310584,0.25116283,0
-2.6377313,-1.1802897,2
-0.5832362,2.7115088,1
2.7407987,-0.12443912,0
-3.1636915,-1.3642997,0
5.194132,-1.3419093,1
-2.1739662,-0.9353709,2
-0.52180004,0.5285131,0
-2.8080902,-1.7662783,2
-0.59710777,2.3831015,0
-0.47427237,3.2999413,0
3.5508595,-1.441148,1
2.8431797,2.087604,1
-2.2890532,-1.0984023,2
-0.34243634,0.5609045,1
4.1051097,-0.86518383,1
-0.51465595,1.9849641,1
0.4406101,2.8551726,0
1.4824753,2.6919436,0
-2.688518,-1.6415,2
-2.638312,-1.3587353,2
4.852101,-1.2871561,1
-2.4362879,-1.4561616,2
5.120128,-0.9378476,1
-1.7511756,1.6260407,0
-2.9263442,-1.9008617,2
-2.5654788,-0.61518764,2
2.2243168,-0.7716805,1
3.6626492,-1.2370179,1
4.343474,-0.80647385,1
-0.63072306,2.3697505,0
3.8266191,1.1038263,1
-2.6112702,-1.6229882,2
-2.2012262,0.012412608,2
-0.99571,1.2533333,0
-1.8019459,1.3285979,2
-1.4475956,-0.050176054,0
1.9779634,-0.7611979,1
-2.441257,-1.2284666,2
-2.0168297,-0.97296476,1
-2.06856,-1.1180812,2
4.4862585,-1.1164883,1
-2.3920062,-1.3088927,2
1.4867678,0.15453221,0
-2.3029156,-0.35922045,2
-0.0056020617,2.6302474,0
-3.0381107,-1.853339,2
-2.6083615,-1.6312156,2
-2.556121,-1.5521007,2
3.3312142,-1.278825,1
1.3417406,-0.32789862,1
5.7411532,-1.6343825,1
-0.73087454,0.30079886,0
-1.5061941,-0.5773066,2
-2.7015533,-1.6959381,2
3.637404,-1.312524,1
-1.6570189,-0.5238491,2
4.875838,-1.454069,1
-0.52792937,0.49737084,0
-0.68659115,3.3177154,0
4.3359637,-1.6563406,1
-2.4194155,-1.1318973,0
-2.367488,-1.3593361,2
-0.7308989,2.7387362,0
-1.1680126,0.17599382,0
2.7695065,-1.1061977,1
2.4296074,-0.9680673,1
4.932471,-1.3455613,1
-0.059951425,0.68962955,0
-2.2478077,-1.2527663,2
0.46642357,2.5457933,0
2.3402715,-0.7296827,1
3.354629,-0.33453625,0
-2.673134,-1.4774742,1
-0.41042602,2.71253,0
0.64084905,2.723045,0
-0.8335187,0.47307685,0
-1.3923721,-0.4072646,0
-0.79141647,0.2950047,0
-2.8810036,-1.8652229,2
-2.9699442,-1.9532535,2
4.014869,-1.2862386,1
0.73366314,2.1436348,0
4.013096,-1.1305358,1
-2.7432103,-1.7432368,2
2.138055,2.331869,0
-0.46879834,0.5340357,0
-0.17013633,2.438696,0
-2.0588024,0.4705843,2
-1.2492576,-0.19162768,2
-2.3730216,-1.1992123,2
-0.63364434,2.79113,0
2.8888469,-0.33796537,1
-0.98997563,2.2538772,2
-2.2182806,1.8913443,0
-1.8844526,-0.80795443,2
2.6816547,-0.4297256,1
-1.5491322,-0.49863744,2
-1.2674642,-0.23219365,1
-2.639493,-1.5743283,2
-2.231514,-1.0749427,2
-0.7724582,-1.3208532,0
-1.242506,-0.31165195,2
-2.192112,-1.0710635,2
-0.98710847,0.048644423,2
-1.5604905,-0.5672214,1
2.6971338,-0.3931232,0
-1.2816961,-0.022555083,0
3.2104285,-1.279119,1
-1.9239299,-0.9204966,1
-0.8684722,0.33411407,0
-0.7504155,0.40200558,0
-0.33513525,0.8142617,0
-1.0884492,0.2775097,0
3.136538,-1.0334364,1
1.0984015,2.808561,0
-0.83460736,0.14811558,2
-2.200247,-1.2372787,1
-0.690391,0.4701834,0
-1.1599073,-0.046744704,2
-1.9659078,-0.90462184,2
-0.5004686,3.037259,0
4.9564214,-1.1039339,1
-1.7284234,1.255822,2
5.55769,-1.4551991,1
-0.49852148,0.755281,0
-1.3659492,1.3396746,2
-2.4697816,-1.4485683,2
-2.4352489,-1.2217265,2
2.9244823,2.2382457,0
-2.9959304,-2.007376,2
5.687421,-1.0964706,1
0.526936,2.673196,0
4.903563,-0.79330266,1
2.1144443,-0.833127,1
1.29582,-0.48046255,1
-2.9126585,-1.8912587,2
-2.4677393,-1.38588,2
3.326033,-1.056424,1
2.2111495,-0.7532042,2
-3.1438777,-2.115864,2
1.4330988,2.6636546,0
0.93734556,0.29681063,0
3.5596151,-1.2536838,1
1.8036087,2.2192929,0
-2.1040244,-1.1482892,2
-2.317362,-1.3417562,2
-0.9249654,2.6143045,0
0.7917629,-0.25902367,1
-1.7502513,-0.4375754,0
-0.22806367,0.7361698,0
-2.6320434,-1.4276118,2
3.1609452,-0.60887134,1
-0.49551123,0.4894162,0
-1.2931402,1.6773772,2
2.76295,-0.3978914,1
-3.074715,-2.0674438,2
-2.7085202,-1.3786632,2
1.436413,-0.5145451,1
-0.7497232,0.5636786,0
-2.5957696,-1.5642256,2
-2.9872885,-1.9978774,2
-1.1858907,-0.23529059,1
-1.1900783,-0.18550968,2
2.5356746,-0.7274895,2
0.98479813,2.9051652,1
4.173837,-1.2444645,1
-0.6236636,2.932179,0
3.6339645,-1.0540612,1
0.17874151,0.5838286,0
1.7657661,-0.16628748,1
-2.8743858,-1.4820647,2
-1.6281037,-0.2577924,2
-0.020419657,0.6424835,0
3.863253,-1.0011113,1
-2.3471596,-1.3709515,2
-2.5301704,-1.5168881,2
0.9889861,-0.24517101,1
-0.69038844,2.824091,0
-0.45241874,3.018992,0
-0.836619,0.16733056,1
-0.23427832,-0.08475265,1
-1.227737,-0.17545033,2
-2.2826838,-1.1640412,2
-1.6791306,-0.73935735,1
3.6941514,-1.4368844,1
-2.6503832,-1.655541,2
5.6190705,-2.003475,1
-0.9877354,0.032047212,2
4.014911,-1.0195444,1
-1.0206213,0.1545948,2
3.1212056,-0.3051952,1
-0.9646133,0.15182328,0
4.144743,-1.3262434,1
-2.3749607,-1.3928363,2
-0.9410868,1.4471682,0
-0.9983531,1.6727947,1
-2.6684856,-1.5898678,2
-1.0913217,2.6173694,0
-0.51137197,0.4777366,0
1.4668698,2.6610324,0
4.64492,-0.95698035,1
0.069474936,3.1228273,0
-1.289396,1.8508453,2
-1.3985174,0.05879447,0
-2.6853778,-1.0077753,0
-3.020329,-0.9758657,0
3.7244124,-1.5009507,1
-1.5288422,0.013976157,1
-1.2948651,0.22463231,0
3.5373693,-1.0319895,1
3.5572848,-1.0679724,1
3.4739342,-1.2677056,1
-0.6383129,0.7228701,0
-0.77264833,-0.80894446,0
-2.7791708,-1.7323968,2
-1.9087293,-0.6828433,2
-1.935883,1.3145444,2
5.224987,-1.9355147,1
4.303079,-0.982342,1
-0.33269912,0.22675356,1
4.6311007,-0.96598065,1
-0.6230548,0.57824594,0
3.7730045,-1.1234866,1
1.1350887,-0.41499007,1
0.115499854,0.7238521,0
-1.8344793,-0.90859103,1
-2.9677444,-1.7900288,2
-2.5451717,-0.37358826,2
-0.019316077,0.9330919,0
3.122599,-1.1375569,1
-2.7482715,-1.6818917,2
-0.54137707,2.8604953,0
2.3059618,-0.89081573,1
1.4370072,0.05591747,1
-2.645134,-1.5551252,2
4.473673,0.77125764,1
-1.0614458,2.645539,0
-2.661318,-1.6725001,2
2.5401304,2.4485445,0
-0.22776061,0.72014356,0
0.3703392,-0.110669315,1
1.9822767,-0.21702874,0
3.3695357,-1.2063159,1
-0.643302,-0.17660272,2
-0.46774513,2.5773594,1


==> figures/esoteric/pca/p158/4/nnUNetTrainerV2_MixUp_AFA__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
2.3018947,1.2854805,1
-1.2973998,-0.7678584,2
-0.14973369,-1.4772677,2
-0.60076195,-2.2765458,0
-1.5183839,0.23675418,2
0.4778164,-2.4377446,0
0.24715534,-2.01451,0
3.455398,0.46658093,1
0.43129158,-1.2009059,0
-1.1851197,0.7946599,2
-0.5655583,-0.47528613,2
2.0011501,-0.445303,1
2.992416,0.6948891,1
-1.2657533,0.82785016,2
-1.870917,1.3249123,2
2.5505404,1.2058794,1
1.1331295,-1.8017976,0
3.24972,1.1998415,1
2.0244741,1.7638462,1
-1.814789,0.517544,2
0.26278484,-1.4847507,2
-0.8650551,1.5728986,1
1.2160224,1.1531527,1
1.2460845,-0.649237,1
-1.5977448,0.8642625,2
2.2117558,-0.66627187,1
-0.15832356,-2.1364884,0
3.6335683,0.078134775,1
1.0766511,-1.6224706,0
0.9875582,0.785693,1
0.26742187,-1.1362711,1
-0.18072334,-1.9881132,0
-0.49323028,-1.5410042,2
-0.010028303,-2.6640353,0
1.9996767,1.5328467,1
-0.81591916,1.06427,2
1.4671649,2.1414049,1
1.8939048,-0.8014475,1
1.0168661,-2.1750298,0
2.7785807,1.8768363,1
-5.728737,5.6069226,0
-1.7361635,0.09436065,2
-1.7772579,0.95060486,2
-0.4177413,-2.8016436,0
-0.4715696,-0.9699318,2
0.8317329,-1.5866706,0
-1.5431458,0.8360209,2
-1.994723,-0.112502456,0
-1.9111196,-0.73540735,0
-3.7067966,2.0307496,0
3.4073315,1.3288565,1
-0.75447553,-0.7240491,2
0.0624061,-2.1566613,0
-0.70260787,-1.0452914,2
0.2258234,-1.7974622,0
-1.7885952,0.9820064,2
-2.0125675,2.4667027,2
2.079649,0.6551829,1
-2.082098,1.8295994,2
0.2518704,-1.7200613,0
-1.1553477,1.1622398,2
-1.9836134,1.151089,2
2.1548872,1.4536073,1
0.413517,-1.939935,0
-0.81538826,1.1223094,1
-1.4921912,0.44137174,2
2.41045,1.5285165,1
1.0387902,-2.1071868,0
-0.03907004,-1.8925879,2
1.9811518,-0.12460515,1
-1.5733318,0.79960674,2
-1.5008346,0.6415381,2
0.5740336,-2.2355642,0
-1.6473435,1.3755937,2
2.8492618,2.0662684,1
-1.0251402,-1.9586,0
0.39646012,-1.4286671,0
-0.8757266,0.38511258,1
-0.46603352,0.62247366,1
-1.465352,0.24247253,2
2.1459403,2.4289799,1
3.1161542,0.3068002,1
-1.0229996,-1.902921,0
0.46293783,-1.8455017,0
2.0875702,1.073247,1
-2.1928916,1.8798363,2
-0.08197144,-2.0169804,0
-0.19829586,-1.60063,0
1.0375161,-2.0716226,0
-0.9837003,0.29386628,2
2.556365,1.4253807,1
-0.55734986,-1.8242576,0
1.2813003,-1.8378055,0
-1.6320091,0.8255802,2
1.5782845,-0.57763875,1
-1.9913946,1.9030817,1
-0.7636205,-0.5542192,2
-1.9644712,0.1257931,0
0.23619981,-2.3206294,0
0.12075472,-1.853576,1
-1.9962054,0.122146845,0
-0.8469248,-1.6489227,0
-0.55785,-1.8033996,0
-0.6826879,-1.661896,0
2.747233,1.9291875,1
-0.069648564,0.15274936,1
0.35926878,-1.8381228,0
-1.8866934,1.3524048,1
0.20511363,-1.5211594,2
-0.28871778,-2.1615248,0
0.75114983,-2.4085865,0
0.10202231,-2.130821,0
-1.2588055,-1.3919967,0
0.20073977,-1.8952281,0
2.1728103,2.4558916,1
2.7508569,-0.071937084,1
1.4369559,-0.9690366,1
3.0924354,0.1896503,1
2.590427,1.8112984,1
0.8211886,-1.4114796,0
2.2035065,2.0177987,1
-1.7800913,0.93308014,2
1.649533,0.6371327,1
-1.9498357,1.2193322,2
-0.7871972,0.52862865,2
-0.7909787,-0.6089778,1
-0.23944998,-1.2009692,2
-0.17474088,-2.0861077,0
-1.696471,0.25863177,2
2.7142496,3.0469007,1
-0.7427889,-1.8583138,0
3.0958815,3.1184943,1
0.96950966,-2.0633237,0
1.8957597,-0.18191922,1
0.23309346,-2.305246,0
-1.3656746,0.5200111,2
1.8922467,-0.74098504,1
-2.0399175,1.3919439,1
0.38279825,-1.8719299,0
-0.83707154,0.5793689,2
-0.97215605,0.7578983,2
-0.07846615,-2.1343198,2
1.183913,-0.54136306,1
-1.7163328,0.5071638,2
-0.083878696,-2.4343348,0
-1.4683597,-0.09934968,2
0.12362704,-1.9635942,0
-1.2594982,0.57656735,2
0.5580578,-2.1273837,0
0.019159019,1.4879885,1
2.178572,1.8343742,1
0.15066738,-2.0864868,0
2.3307052,1.5572739,1
-0.87736,-0.8590248,0
-0.30606523,-1.5221364,1
-0.9235221,-1.8979621,0
-1.170989,1.2589841,1
-0.41586202,-1.7466643,0
1.8971387,1.6882915,1
-1.7044739,0.4453941,2
0.6440889,-1.865741,0
2.3942432,1.5315065,1
-1.3218205,1.057822,2
0.6314715,-2.022324,0
-2.377334,2.0555182,2
3.265264,1.8316343,1
3.0764966,1.2215474,1
-0.34801364,-1.853586,0
-0.28536594,-1.5647635,0
-0.13994047,-0.70863324,1
-1.5364599,0.6469267,2
-1.1901567,0.42661864,2
1.6161033,1.1939328,2
3.103949,1.1005943,1
-1.7905823,2.2294595,2
1.6219298,-0.7916081,1
-0.4266013,-1.2927141,2
1.232338,2.0423145,1
-1.9580232,0.90544873,2
-0.9953135,-0.8738142,0
2.5538812,3.1181524,1
0.47482985,-1.8701205,0
0.40611324,-1.2396033,2
0.7052576,-2.1736145,0
3.9640446,2.1447299,1
2.9695592,1.8715968,1
-1.3753982,0.47710973,2
-2.2848444,0.41040272,0
0.98914367,-1.5328882,0
-1.6179672,-0.7771868,0
-2.2805967,1.8006208,2
-0.004197061,-1.6626465,0
-1.1714033,0.48324645,2
2.6868038,1.5536745,1
2.3154063,1.496546,2
2.4858942,0.5823954,1
0.93798363,-1.7760451,0
0.0023996234,-1.642205,0
-1.7208201,0.65016943,2
0.016269207,-1.8974695,0
-1.5034618,0.97338384,1
2.8448825,1.7245233,1
-0.8338609,-1.0165277,2
1.9505246,1.7533808,1
0.13979667,-2.2946374,0
2.0980344,2.050451,1
-1.8512245,1.5548091,2
3.4571009,2.1794395,1
0.39481622,-2.1859448,0
0.6128359,-1.9404144,0
3.0388684,1.9551847,1
-0.5830173,-0.9163265,2
2.670206,1.3856859,1
-1.0137026,-0.55599415,2
3.3925085,2.7669802,1
1.869557,-0.3976775,1
-2.1811466,-0.1669043,0
2.3764029,1.923933,1
-0.0007074475,-1.6818609,1
1.1418275,-1.0611693,2
-1.3724248,0.5271061,2
2.9394832,1.177208,1
2.3817348,0.8744231,1
-2.525957,0.6059455,0
3.119604,2.588126,1
-0.11990845,-1.5819969,2
-1.3792802,0.9084093,2
3.2530055,1.7657773,1
-1.5551212,0.44102114,2
1.7118424,-0.61010724,1
-1.0603886,-0.74734545,2
-0.2161685,-2.3194752,0
-0.2554845,-2.018841,0
2.9998884,0.38213903,1
3.5958505,1.6887326,1
2.4939609,1.2721813,1
-1.6478983,0.75009197,2
0.45485607,-1.3659306,0
-6.332058,7.250865,0
2.1772132,2.7023451,1
-2.206438,0.25084907,0
0.6745688,-0.9793595,1
3.4494352,0.8080031,1
2.7657146,-0.18965757,1
-1.3391609,1.1662562,2
-4.1347713,2.9057574,0
-1.6734242,0.03939104,2
2.2646408,1.127768,1
1.894168,3.2918637,1
2.3662167,-0.44228888,1
-0.0245025,-2.4443417,0
1.1684437,-0.4228726,1
1.9590174,1.4686532,1
1.9305216,2.0969806,1
2.0759225,1.7238238,1
3.7446399,1.8614478,1
-2.2776003,2.0744665,2
0.37462986,-1.7983084,0
-1.109214,-1.4490821,0
0.08924603,-1.6056433,0
-1.5452873,0.5653383,2
1.6448634,-0.62182,1
-1.320806,-0.9761314,0
-1.7136338,0.43408144,2
-1.7929897,0.8194694,2
0.4900814,-1.3311386,0
2.8416624,-0.012461245,1
0.4434945,-1.316426,1
1.7962686,2.6700377,1
1.0222206,-1.4704323,0
-1.1204036,2.0556583,1
0.8399992,-1.9320946,0
-2.12752,-0.7845442,0
-0.2550445,-1.7247899,0
-1.243997,0.7440812,2
0.30637616,-1.5758235,0
0.2935417,-2.0089743,1
2.8198934,2.6041214,1
-0.2800605,-1.4621658,1
-2.125307,1.4752676,2
-1.0697104,-1.0967083,2
1.4570882,-0.67073417,1
-1.2199944,0.27340466,2
1.2583696,-0.68311214,1
0.8575919,-1.8215268,0
-0.6165936,0.2111575,2
2.2360315,1.153976,1
-1.6498467,0.97546154,2
2.9628472,1.821774,1
-1.8485397,0.8173321,2
0.588935,-1.2318931,1
3.187687,2.2196443,1
-9.000058,10.482032,0
1.664628,-0.24449478,1
-1.0510906,-0.6925266,2
-0.6738442,-1.2627499,2
0.634434,-2.0984502,0
-0.09986609,-1.5845127,0
-0.10129407,-2.4348288,0
-1.5450315,0.22867805,2
2.767537,2.2311232,1
2.4834971,1.0453403,1
-0.010522693,-1.7904768,2
3.3415413,1.0120568,1
-3.6687217,2.17881,0
-1.2419192,-1.0563314,2
-0.28484878,-1.5942712,2
2.4521928,0.50154907,1
-1.2006415,0.3220805,2
-2.1344743,2.2571166,2
3.1492047,2.4098384,1
-3.303249,1.9894223,0
2.7684994,0.3709222,1
-1.5936507,0.61813945,2
-0.6529133,-1.6933959,0
2.0708902,1.1129618,1
-2.1797724,1.8345089,2
3.2049341,-0.324628,1
2.772643,2.0157404,1
-0.6776426,-0.90419126,2
-1.2957522,-1.2913309,0
4.088317,2.7034104,1
-1.8341433,1.7350128,2
-1.4269854,-1.6849823,0
-2.3747382,0.629975,0
-2.1554875,1.794399,2
1.180448,-1.4146037,0
-0.61523616,-1.3949924,2
-2.4918504,0.72615725,0
-1.3511492,0.43284196,2
0.06629278,-2.2628944,0
3.0763006,1.1840723,1
2.459813,1.1661091,1
1.939579,3.3639057,1
-0.63383985,-1.8794425,0
-1.3978705,-0.18584964,2
-1.435793,-0.6230458,2
-0.17770028,-1.4137645,2
-0.07740238,-1.9668291,0
-0.94798577,-0.31679606,1
1.3916203,-1.2085208,1
2.4106998,-0.6158364,1
-1.9271985,-0.84412193,0
-1.8267404,0.51320547,2
0.24532442,-2.1257877,0
0.70582706,0.77741414,1
-0.3455161,-2.2041686,0
-1.6377059,0.6472842,2
-0.529315,-0.9255524,2
2.735148,1.932843,1
0.08137093,-0.84053934,1
-1.2652749,-0.3655088,2
-0.32791573,-1.2689266,2
2.562552,1.0177901,1
3.197475,2.8976862,1
-2.0005336,1.0862329,2
-1.2924219,0.19270277,2
-0.9031588,-1.9303858,0
3.4657092,3.1884599,1
2.0831773,1.514703,1
3.3255343,1.4046607,1
-1.3578348,0.83274835,2
-1.3364145,-1.2829337,0
0.23230448,-2.3077314,0
-1.2889124,0.3927253,2
-0.8914498,-0.8609235,2
0.24334683,-2.0964038,0
-0.44999236,-1.546406,2
-0.1779615,-1.7121775,0
-1.7429057,0.9770401,2
2.9870934,2.6939232,1
-0.8064386,-0.32286245,1
0.3486047,-1.9539814,0
-1.5715021,0.23020393,2
0.1783479,-1.841413,0
1.9915881,-1.6347437,0
2.2507758,2.715031,1
-0.5039876,-1.6144664,0
2.275444,1.2644308,1
-0.4785453,-1.0788528,2
-1.3150682,-1.2705252,0
3.2736883,1.1217787,1
-1.4793786,1.498517,1
0.14749517,-1.0635097,2
3.2455978,3.2132926,1
-1.8526639,0.035260737,2
1.679698,0.8940887,1
2.6847453,3.1184452,1
3.0396872,2.9843724,1
-1.821308,1.5421941,2
1.7141515,1.7272794,1
0.1884051,-2.0549862,0
-2.0468102,1.4859016,2
-0.9500407,1.5982525,1
-0.40855074,-1.2411671,0
-2.013927,0.13721687,0
3.2506208,1.0307248,1
2.7317953,1.8623354,1
-1.103252,0.53339094,2
-1.405741,-0.7864056,0
0.6636379,-2.0587804,0
0.04533665,-0.6098988,2
2.2879448,2.0364144,1
3.3714623,3.3577154,1
0.93908274,2.1659458,2
-1.8361522,1.5625594,2
4.10294,2.7981374,1
0.30237982,-1.7335684,0
-1.7522991,0.87779003,2
-0.4661308,-1.6777399,0
-1.8226658,0.6366636,2
-1.5781317,0.33605373,2
-1.8478912,-0.1402936,0
-0.43983537,-2.2288544,0
-1.2814287,1.030134,2
-1.4897459,0.003963977,2
1.5110176,1.5027523,1
2.8864884,-0.14444903,1
0.6055381,-1.6453679,0
-3.6574006,2.1495008,0
0.31801638,-1.9702654,0
-2.2101097,0.07832241,0
0.93965733,-1.0145488,1
-0.25209728,-1.1119845,2
0.335061,-1.1358703,0
1.0169033,-0.79645383,1
-1.7491223,0.6175949,2
2.152574,1.8376839,1
-1.4643238,-1.2107042,0
-1.8604926,1.137044,1
0.42642897,-1.6689005,0
0.30984646,-1.9977272,0
2.6679306,2.819592,1
-1.6040875,-1.0435481,0
2.5982046,2.2342668,1
-2.4913163,0.6200424,0
2.939845,3.0389013,1
1.6573582,-0.8598968,1
0.62380594,-1.558912,0
2.860457,2.132944,1
1.773694,1.2749248,1
2.8855472,1.3730793,1
-0.014808282,-1.4889041,2
-1.147445,-1.3467078,0
2.394835,1.6162901,1
-0.257072,-1.096922,2
-1.0591192,-0.15499318,2
-4.8404503,4.0603285,0
1.4648376,-1.4212705,0
-0.5901018,-2.2296832,0
-0.1493611,-2.29716,0
-1.8421825,-0.06749186,0
-1.6132354,0.3308097,2
2.199934,-0.7042664,1
0.76938915,1.8113964,1
-0.35211712,-1.5925202,2
-1.5114945,-0.5578585,0
2.7907987,2.3952997,1
-0.5492571,-0.89213,1
0.6169826,-1.4700563,0
1.916415,1.7772791,1
0.10140237,-2.6870344,0
2.6352415,2.222504,1
-0.51832116,-1.9401438,0
-2.4121928,0.104080856,0
2.3939323,-0.5268675,1
2.674209,1.2804713,1
2.3227644,1.3896871,1
2.9533153,1.962399,1
-1.8889416,-0.8194847,0
2.8990912,3.2727442,1
3.000669,1.9449794,1
-2.074534,1.0179293,2
0.20839359,-2.1066835,0
-0.3511272,-1.6276138,0
-1.6203704,1.8470733,2
-1.6723088,0.9444056,2
1.3541112,-1.908967,0
-1.0047266,-1.5120747,0
-1.4690604,0.3975597,2
2.4827194,1.4669807,1
-0.5832336,-1.4639384,1
-0.7702754,-0.85075307,2
3.2776866,-0.26662058,1
-0.18095547,-1.1353803,2
0.42355856,-1.8203561,0
0.49382097,-1.4441185,1
0.615407,-1.7867379,0
-1.5049512,1.1444664,2
0.7829616,-1.3060446,0
-0.016477332,-2.2338095,0
-0.46215755,-1.4280083,2
-1.0986207,0.74509484,2
0.0636025,-1.8279612,0
1.6055787,1.6560881,1
-0.40696466,-2.4297454,0
0.7072708,-1.5562768,0
3.0255804,1.9450121,1
-1.1478553,0.15190935,2
0.85837865,-0.5032986,1


==> figures/esoteric/pca/p158/4/nnUNetTrainerV2_MixUp__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
1.0064081,-0.84539807,2
2.0759518,1.4322996,2
1.3016826,0.6050881,2
2.342057,2.0135112,2
-2.7886052,0.88301635,1
-0.32627386,-1.321159,0
2.8132415,1.8891805,2
1.7424332,0.93982327,1
-0.34171617,-2.863236,0
-0.1991652,-1.4200588,0
2.6736012,2.0705385,2
-0.7154665,-1.5065812,0
0.68541384,-0.34879434,2
0.17073926,-2.1137702,0
-0.8902368,-1.2210443,0
1.1809753,1.033277,2
0.56393176,-1.1601852,0
-2.5369923,0.9987763,1
0.14744228,-1.3568574,0
2.260144,1.3486304,2
-0.21880686,-2.3363829,0
1.1485078,-0.1254583,1
-0.7882207,-2.0544896,0
-0.25895217,-0.67020226,0
2.1532886,1.4140701,2
-1.3093033,-0.15615582,1
-0.65211576,-1.4560925,0
-2.9104455,0.8203472,1
1.8101482,-1.1684216,0
-1.4927113,1.5271548,1
-0.24728712,-0.6115128,0
1.9093553,1.8202288,2
0.016481102,-2.5027342,0
-0.05633885,-2.2270284,0
-0.9407568,-1.158233,0
-2.775768,1.0322952,1
1.3860806,0.23583595,2
0.57173914,-1.8365992,0
-2.4400141,0.49570137,1
1.5565442,0.72047555,2
0.10875402,-1.1573883,0
1.1434962,-1.2172567,0
-1.8199579,1.2148204,1
1.8868426,0.5212401,2
1.7889336,1.2006433,2
-1.9817231,0.7849275,1
-0.3385517,-1.3764559,0
0.04549005,-1.4513891,2
-1.0309801,-0.98362744,0
-0.042738065,-1.2298007,1
-3.0508645,1.1895651,1
0.94190866,-0.60434127,2
1.4390492,0.24386194,2
2.4651399,1.5379273,2
-3.5917575,2.0757186,1
-3.2199452,1.2080808,1
-1.8027923,-1.2700142,0
-2.1407933,0.65342665,1
1.4286853,1.2438375,2
-1.883932,0.9193078,1
1.7710537,0.53008926,2
-2.1247823,2.2161448,1
1.8109146,0.849571,2
-3.0798092,1.6497185,1
-0.8525477,-0.9330534,0
-2.5631788,1.662353,1
2.2808435,1.1285177,2
0.04345443,-2.0442524,0
-0.091932826,1.3830012,1
2.216777,2.0238209,2
0.8036899,1.7088296,1
-0.5948564,-1.5709925,0
-0.8225222,0.27235568,1
2.956949,2.0030348,2
1.1636233,0.36880893,2
2.832331,2.0616968,2
-0.26609808,-0.12731844,1
-3.1517062,2.1936269,1
0.5382694,-0.49975213,2
-2.7104838,1.6573622,1
-0.74218357,-1.1405703,0
1.8510776,0.97267663,2
1.8943396,0.8311584,2
-3.1139386,1.0284954,1
2.7552307,1.7319673,2
1.6317885,0.16312142,2
0.52338886,-0.11302869,2
-0.41042718,-0.47902313,1
-1.0250114,1.8020264,1
2.245052,1.4158953,2
1.6074396,0.28262052,2
-0.74616176,-1.3736109,0
2.0860221,1.7196219,2
-3.8597958,1.8472916,1
1.0552256,0.019914702,2
-2.5645723,0.762998,1
1.6347824,0.40091065,1
-2.7870414,1.0415999,1
1.7389519,0.5749473,2
-0.4904531,-1.0555627,0
1.1649085,1.260891,1
1.8005389,0.82578015,2
-0.68456435,-1.0709313,2
1.8815045,1.8125303,2
0.2993006,-2.2427104,0
2.2155564,1.4042566,2
-2.9547517,2.4896438,1
1.5671488,0.31290478,2
2.6558821,1.6985894,2
0.61243826,-1.6724129,0
1.9463242,0.42573863,2
-2.593676,1.0818706,1
1.1421168,0.39972892,2
1.6062473,-1.492964,0
0.82729995,-1.8696526,0
1.0783865,0.73704326,1
-0.102776244,-1.8801264,0
1.146042,1.1483988,2
1.6101943,-1.1347593,0
-0.5273352,-1.1908776,0
1.4685913,-0.1958369,2
-0.13440055,-1.571027,0
-0.39522052,-2.5734537,0
0.8844145,-1.5238425,0
1.8511485,0.4278408,2
1.8567082,-1.0566665,0
1.0179366,-1.7074337,0
0.08540907,-1.9647506,0
1.8719958,0.8328166,2
2.0787027,1.3339487,2
-1.0019803,-1.1350439,0
-0.58490545,-1.1796187,0
-0.6686758,-1.945552,0
-1.979107,-0.17637753,1
0.79101074,0.29119807,2
0.67922014,0.91068435,1
-1.1474735,-1.3029296,0
2.0857012,0.7600095,2
2.8065724,1.882086,2
2.0195735,1.0966502,2
0.7022042,-0.61965466,0
0.111711256,-1.722235,0
2.7111335,-0.70745754,0
1.9394635,0.83853304,2
-3.1112893,1.1499444,1
-2.3237343,1.6649674,1
-2.7619781,0.9605608,1
-2.1717477,1.3841891,1
0.15231487,-1.5929471,0
2.0254169,1.6916807,2
1.9079484,1.0442451,2
-2.4801075,1.7860116,1
0.7716847,-1.6718302,0
1.7473178,0.7830131,2
-0.44439092,-0.9609214,1
1.6758904,0.65227604,2
-2.8459823,0.93026924,1
-0.503179,-0.611585,1
-0.2667588,-2.634811,0
-0.038575284,-0.6798917,1
0.15940052,-2.1445265,0
-0.25062922,-0.37669775,1
-1.1964271,-0.57702243,0
0.35179827,-1.7983246,0
-0.5694302,-0.038575113,1
-0.36202154,0.1272675,1
0.26141042,-1.6328208,0
2.1704133,1.5117478,2
-0.613235,-1.1638414,0
-1.3844371,-0.16275176,1
-0.48540536,-0.60696054,0
-2.5580204,1.43586,1
-0.2699463,-1.8999966,0
-0.310924,-2.1770852,0
-1.2985007,-1.1277678,0
-1.3688352,-0.12734962,1
2.28478,1.3582327,2
1.2648373,-1.0690945,0
-1.0972757,-1.1639546,0
0.9427468,0.060836315,1
-0.7936862,-1.0215979,0
-2.8346496,1.821506,1
0.9113899,-0.7745404,2
-0.18304044,-0.3503387,2
1.3557757,1.5176246,2
1.6309125,0.2552096,2
2.6874957,1.8977215,2
0.0421476,-2.0968418,0
-0.24097586,-0.879163,1
-0.25546008,-2.1301441,0
-1.4612377,-0.09808716,2
0.03784863,-2.6068044,0
-0.28081113,-1.4990966,0
-0.95367116,-0.25203148,0
0.63532317,-0.19325006,2
0.010336749,-1.9081985,0
0.29315367,0.09553287,2
-0.57738674,-1.166359,0
-0.75898665,-1.3086678,0
0.27546343,-1.4395247,0
0.54525864,-0.49184498,2
1.5103126,0.15564388,2
0.18899292,-1.9670419,0
0.75731987,-1.7754834,0
-0.5970843,-0.90631187,2
-1.1794275,-0.022835493,1
0.7063491,-1.7782751,0
-0.17583078,0.52309024,1
-2.491934,0.7409322,1
0.22369066,-0.91129243,0
-0.2513698,-0.99750924,0
-0.46676114,-0.8343506,1
0.7472064,-0.01878719,2
-0.6996311,-1.5468976,0
1.1908542,-0.20780635,2
-2.561561,0.5279135,1
0.8116877,1.0214969,1
-2.7210991,1.9289942,1
-2.4810054,0.79412913,1
-0.71688426,0.5675975,1
0.5886882,-0.021800086,2
0.44875523,0.768124,2
-0.44899663,-1.430468,0
1.2157284,0.72444725,2
0.89962846,0.17262991,2
-1.1422228,1.5614393,1
1.2813735,1.4902239,1
0.89362544,0.07692615,2
-1.6057256,-0.1950058,1
0.2610734,-1.7327359,0
1.5942262,1.6385088,2
4.536887,2.4264715,0
1.996795,-1.0878515,0
1.3074062,0.6979042,2
0.3580906,-0.26427737,2
2.7979195,1.9069537,2
-2.7282257,1.6868896,1
-3.3899858,1.2329421,1
-2.4901361,1.6503513,1
1.3448037,2.2819538,2
0.078205176,-2.2127569,0
-2.0828497,-0.002715245,1
0.14593053,-0.841509,0
-0.40165046,-0.94752204,1
-0.10649107,-1.5529189,0
1.9858524,1.3771923,2
3.3722916,-0.3041808,0
0.5197117,-1.8836423,0
-0.67827475,-1.8638583,0
-3.4870517,1.4273303,1
-2.6527462,1.1360527,1
-0.1156227,-1.8549143,0
-0.3158083,-0.9557036,0
1.7017958,1.0361854,2
-3.2713132,1.1659389,1
0.11669768,-1.8252022,0
0.9996169,-1.4637121,0
0.42389163,-0.29822573,2
-0.14336666,-2.6754096,0
-0.17471455,-0.12436153,1
-0.40740126,-1.652597,0
-0.21503916,-0.33899334,1
-0.07412473,-0.603902,0
-2.448387,1.6883647,1
-0.42455882,-2.028584,0
-0.7421041,-1.4528792,0
2.7552826,-0.22343013,0
1.6211601,-1.1463828,0
-1.4434333,0.50809216,1
0.549299,-0.4556575,2
0.26397446,-1.2036449,0
-0.46008718,-1.5532236,0
1.7117652,0.9027295,2
-0.31348473,-1.2865757,2
1.8894993,1.5226735,2
-3.284784,1.3353074,1
-0.0069829524,2.6732514,1
2.2250688,1.3401908,2
-1.0569928,-0.79273903,1
1.338355,-0.31758267,0
0.09853872,0.20156097,1
-1.6398889,0.47991282,1
-0.97507614,-1.3160543,0
1.2377844,1.3686299,1
-0.76099616,-1.8927509,0
-2.3613334,1.283258,1
-0.8857168,-1.1910965,0
2.654018,1.7326205,2
-0.056427516,-1.4319283,0
0.5483002,-1.4296043,0
2.6047537,1.7082629,2
-0.62435335,-0.46042648,0
0.5256892,-0.33043617,2
1.5796909,-1.2497842,0
-0.029690608,-1.407394,0
0.33602825,-0.63367224,2
-0.86486363,0.5135848,1
1.3513099,0.5086392,2
1.8454056,0.5517769,2
4.349154,-0.50617075,0
-0.8124714,0.24098882,1
2.2033608,1.9146231,2
-1.7491676,1.7113447,1
-3.1974,2.1240606,1
2.0996358,1.347006,2
1.5540408,0.799073,2
-0.4274772,-0.9151579,2
-2.179809,0.7260829,1
1.9296027,1.3433282,2
-1.0896062,-1.2353293,0
-0.17671391,-2.6429067,0
1.543169,0.5571944,2
-2.365163,1.7295438,1
0.06700174,-0.39064416,1
-0.742871,-0.93520796,0
1.8569783,1.4399953,2
1.8344016,1.1056774,2
-0.345155,-1.898415,0
0.04090891,-0.8040347,1
2.6842883,1.7794381,2
0.71887225,0.3064172,2
1.9883925,1.3484751,2
1.3818513,0.99799454,2
-2.6877735,1.0650265,1
0.6593798,-2.10302,0
2.6923077,2.0413904,2
-2.7933402,0.9165447,1
1.2923627,-0.17159209,2
-0.31660745,-0.61583555,1
-0.76328826,-1.8539659,0
0.17448655,-1.536439,0
2.3192964,1.7838495,2
1.4142413,-1.3223101,0
0.021870486,-1.3682885,0
1.0470784,-0.57840455,2
-0.2783921,0.20640507,1
0.346861,-2.0621066,0
2.0825064,0.9293952,2
0.0321498,-2.0157065,0
-3.484905,1.6627783,1
0.3493594,-1.1179792,0
0.2541571,-0.8367629,2
-1.0465968,-1.1987686,0
0.30913764,-0.7413287,0
-2.125344,0.65304744,1
0.14556324,1.8522289,2
-3.4626951,1.6102735,1
1.990903,0.7703959,2
1.0066645,-0.11779931,2
-0.14720282,-0.14554256,2
-2.5242684,1.3471215,1
1.1353793,0.84975314,2
-2.4840255,1.633082,1
0.7246456,0.13774118,2
2.19505,1.0621995,2
2.5475097,1.8222003,2
2.0191534,1.1528492,2
0.66087943,-1.7497883,0
1.8748437,1.3287925,2
-2.7197716,2.0821211,1
0.4244893,-1.9639043,0
1.8881775,0.48741266,2
-1.9933592,0.14444293,1
-0.6931567,-1.4062153,0
1.863316,0.67416227,2
2.5795069,1.7773043,2
1.9054142,0.72528136,2
1.6563449,0.90513396,2
-0.3363258,-0.5131209,0
-0.05990689,-1.4421082,2
0.07342117,0.18441366,2
0.5940347,0.986725,2
-2.9010038,1.7997364,1
-0.14890666,0.03618838,1
0.26284575,-0.048036054,2
0.877788,0.33657795,1
1.446451,-1.2236191,0
-3.1039724,1.4135364,1
-0.0202128,-2.4642944,0
-0.053531166,-2.1955595,0
1.7397175,0.64493346,1
0.760337,-0.10679212,2
1.5270194,0.9968798,2
-0.81113255,-1.739952,0
0.7131871,-1.6698993,0
2.3639214,1.9449345,2
-0.368458,-0.86450064,1
-0.33060712,-2.0295203,0
-2.2852361,0.84273434,1
1.7758441,0.4060658,2
0.122858085,-0.4972029,0
-0.040555418,1.7283454,2
1.1880218,1.7309619,1
-0.95437235,-1.2349392,0
-2.6390038,1.1626049,1
0.77803147,-0.00856486,2
1.3760884,0.20218667,2
-2.6714985,2.3196719,1
-0.19300354,-0.8986081,0
-0.14969833,-1.226619,0
0.17806768,-0.37370762,0
-0.15222505,-2.8244746,0
1.8953315,0.8339474,2
0.26955843,-0.27242026,2
-2.3335078,0.58748627,1
2.4383192,1.6292686,2
-1.1275504,-1.1973569,0
-3.086936,1.1296237,1
1.7673991,0.99210155,2
-0.53471524,-1.1791325,0
0.9039994,-0.0027690977,2
0.82150805,0.016976953,2
-0.430732,-2.586794,0
1.5275689,0.9754896,2
0.3922143,-2.2265637,0
1.9807984,0.8365941,2
-0.124987096,-1.636435,0
-0.4781572,-0.60646594,0
-0.33441308,-0.6110754,1
-0.05349196,-2.170466,0
-2.6105204,0.9135065,1
0.28754947,-1.6105832,0
-1.9070123,0.03829696,1
-2.5118768,1.1049889,1
-1.4794372,-0.42160508,1
-2.1946986,1.415206,1
2.0919871,1.4115,2
1.4472598,0.075194895,2
0.7214934,0.55737644,1
1.774873,-1.1824424,0
1.9421777,0.85786295,2
-3.2102401,1.2108233,1
2.1995926,1.1289805,2
0.10888348,-2.5509574,0
-0.17504501,-0.51429176,1
0.08670571,-1.1352364,1
2.388224,1.4167497,2
-1.9450649,-0.1661897,1
-0.60881823,-1.7368474,0
-0.21587263,-0.6914284,1
0.5921372,1.6964813,1
-0.049344204,-1.5387186,0
-0.7592026,-0.43241867,1
0.4798436,0.047161847,0
-0.0894485,-0.24567801,2
-0.05239648,-1.9475385,0
1.088685,0.10910408,1
-2.1620567,0.59373534,1
-1.4383506,-0.5347731,1
-3.134514,1.0624088,1
2.2060351,1.0909042,2
-1.4265323,1.0436106,2
1.2242495,1.0594903,2
-0.7274517,-2.0165632,0
0.28214872,-0.6754693,0
2.2930603,1.9866074,2
-0.2399407,-1.1082915,0
-3.9290664,1.8469378,1
-1.3623563,-0.6274986,1
-0.77629787,-0.294883,1
0.009889834,-1.6675781,0
-2.8805356,1.6582243,1
0.012317032,-2.0134912,0
-2.8973222,1.6058794,1
-0.8279193,-0.39387724,1
-1.8400109,1.4263232,1
1.8333358,0.84088826,2
-2.624098,0.7296262,1
-3.0607448,1.1003038,1
1.8803971,0.9972924,2
1.0768433,1.397236,1
-2.5130842,0.82749414,1
-0.2468544,-1.9001878,0
-2.5455976,1.6721047,1
-0.87270826,-0.9511632,1
-2.4013314,0.5706856,1
0.2635447,-0.76289475,2
2.8880184,2.0349433,2
1.9177684,0.93346417,2
2.1002758,1.4345908,2
-0.8787585,-1.1113943,0
2.175318,1.1908371,2
0.093348034,-1.3584324,0
0.9918384,-1.5127213,0
2.1878476,1.2989078,2
2.0984976,1.2057617,2
2.2295911,1.4536808,2
-2.7000809,1.2209356,1
-1.6998621,0.06275666,1
-1.3757249,-0.1646379,0
-0.079566106,-1.2749686,0
-3.1859977,1.7313738,1
-0.028276302,-2.685206,0
0.13138783,-0.059429884,1
0.081370346,-0.97120273,0
0.17618215,-1.0169352,0
0.6994996,-0.90826845,0
1.773316,0.845134,2
0.20059147,0.0879492,2
-0.8103341,-0.05962409,1


==> figures/esoteric/pca/p158/4/nnUNetTrainerV2__nnUNetPlansv2.1_esoteric_depth=0_severity=5_pca.csv <==
PC1,PC2,label
3.5270174,0.71567595,2
0.009920418,-1.3555632,2
4.1271753,0.44731015,2
-2.9197702,-0.28706387,0
3.4146326,0.6488292,2
-2.001638,-1.6514605,0
-2.3649685,-0.2509553,0
3.4549959,0.5691713,2
-1.1213751,-2.291823,0
3.1060505,-0.03549868,2
-1.559729,-1.8154479,0
-2.3709767,3.734509,1
-2.4293985,-1.2260978,1
-1.9823804,-2.2246082,0
-0.41759324,-0.52925205,0
2.7729576,-0.0010885596,2
3.301071,0.5443506,2
-2.3737016,-1.8063848,0
4.1878786,0.93105364,2
-2.898485,1.5525529,1
-1.9284621,-1.8871207,0
-2.0796432,3.0823393,1
3.2426782,0.2811513,2
-0.9666461,-2.071931,0
3.3054824,0.23088986,2
-0.48688245,-2.6047761,0
-1.6856931,3.6523643,1
-2.0766425,3.6977234,1
3.13783,-0.25711554,2
2.8642647,0.46030366,2
-1.816708,3.5704684,1
-2.0200377,-1.246541,0
-2.6941168,0.8114152,1
-1.0739775,-0.94259,2
-1.5788283,-1.965718,0
0.69897366,-1.7293843,0
-1.6687871,-2.6068022,0
1.885936,-0.6466672,2
-2.365924,3.224969,1
-2.1952686,1.0264568,1
1.9718075,0.30087125,2
-1.2792447,-2.1817048,0
-2.7434719,0.42891008,1
-3.2277534,-0.77412915,0
-2.6781485,-1.0680805,1
1.4466665,-0.91980076,2
-1.8727516,-0.18179053,1
0.9820101,-1.2200117,2
-2.6511874,2.9968984,1
-2.3851833,-1.0027903,0
0.79928124,0.85438585,2
-2.0124865,2.2107425,1
4.505131,0.5736636,2
1.5141385,0.85543156,2
-0.8178768,-2.028275,0
2.559727,1.208491,2
3.1444745,0.540486,2
2.245813,-0.13908046,2
-2.1121845,-0.3883704,1
2.6151319,-0.1904921,2
-2.136025,3.4901671,1
-1.6922902,-1.4394803,0
-2.1114087,-1.3369327,0
4.295657,0.58633745,2
-2.4737005,2.7650182,1
-1.1025536,-2.155016,1
2.2290514,-0.466586,2
0.4145471,-0.87243277,0
3.687054,0.9425367,2
-0.924116,-1.6907246,1
-1.9646183,3.5134149,1
-1.7870543,0.7864181,1
3.2475312,0.23037225,2
-0.9913155,-2.6137888,0
-2.4619727,-1.357456,0
-1.2581353,-2.1998806,0
1.2149527,0.7235236,0
-1.9536754,2.4297514,2
1.5200856,-0.28079873,0
1.6152797,-0.85269845,2
2.2163188,1.6488955,2
-2.3423672,0.733026,1
-0.9200771,3.4516478,1
-1.7677586,-0.67990434,1
-0.18309027,-2.3819137,0
-1.6222533,-2.0300355,0
-0.68722045,-0.875155,2
2.6678264,-0.14601001,2
-1.2387325,-2.327558,0
-1.6309725,-2.055229,0
-0.6725919,-1.3469286,2
-0.63821787,3.0023024,1
-0.4287277,-2.0147688,2
-1.4217799,-2.427887,0
0.25352365,-1.9781821,0
-1.7574072,-1.9817175,0
-2.0977077,2.7879303,1
-2.8890204,-0.7878386,0
-2.4490519,-1.465313,0
-1.2726464,-1.607732,1
-2.0241933,-0.3979417,1
4.463277,0.8559834,2
-1.7715147,-1.5527164,0
1.955394,0.65137863,2
2.7568257,0.8236755,1
-2.7849762,-0.37913632,1
3.7249,0.76126134,2
3.9515283,0.9399277,2
-1.0791087,2.512213,1
-2.8344042,0.48112524,1
2.9592922,0.3090272,2
3.377774,0.04304427,2
-0.80629915,-2.3110752,0
3.9667323,0.6307498,2
2.9584093,1.5781155,1
2.248384,-1.2153082,0
-2.4554443,-0.56003714,1
2.957581,-0.22783372,2
-0.97474146,-2.3579464,0
3.684521,0.89563155,2
3.4220269,0.9110712,2
1.830842,2.1256466,1
3.4294283,0.8647045,2
-2.3979862,4.064423,1
-2.3208768,2.4008675,1
-1.9097335,-1.5409193,0
1.0415978,-0.48049515,2
0.5982622,-1.5520426,0
-2.1233459,4.02519,1
-2.1195972,1.9797597,1
2.313263,0.6270654,2
-2.7281485,-0.8061869,1
-1.7689698,3.4394238,1
4.2537384,-0.8643915,0
-1.6394548,-1.9019669,0
-1.7488606,-1.8711953,2
2.121133,0.4234652,1
2.7532394,-0.042073607,2
3.720948,0.5760541,2
-0.8981575,-2.0823355,2
-2.707188,2.994588,1
-1.7628239,-1.0415986,0
2.056659,-0.9277468,0
1.6901867,0.54551876,1
3.822399,0.6065079,2
-2.3147209,2.4874532,1
3.9331138,0.6127846,2
-0.1085684,-1.9187725,2
-1.5112479,-1.0116178,1
-2.7633488,-1.2557962,1
0.0447917,-1.900769,0
-2.4161663,2.1879585,1
-1.4174808,-0.949644,0
4.122591,-0.7424332,0
0.5951222,2.2340066,1
-0.8390999,-2.3235989,0
0.32559502,-1.3263216,2
3.6778944,0.3871007,2
-1.2245536,-2.378941,0
-1.8532221,-1.8178003,0
-2.2204185,3.4536052,1
3.1821477,0.36295402,2
-1.3688719,-2.3029969,0
3.8986094,0.21338147,2
4.1426888,1.148081,2
-0.88373685,-2.1576562,0
-1.7169113,-1.764553,1
-1.2543826,-2.427146,0
3.2156568,0.34744948,2
-2.0344167,-1.2358079,0
-2.171413,-0.99170274,1
-2.9623544,-0.37872368,1
3.528392,0.72702634,2
0.2018761,-1.849126,0
-2.1953835,3.283463,1
-2.7341487,3.1253917,1
-2.6749167,-1.4008482,1
3.843448,0.85670936,2
3.5019233,0.90873826,2
-1.2460707,-2.3110337,0
4.885854,1.2541205,2
3.104887,1.1901518,2
-2.9581852,-1.1138523,0
-3.2308218,1.4523654,0
-0.09259549,-1.3486114,1
-1.1272734,0.95582163,1
-1.2102966,2.2545743,1
-2.3759155,-1.0615959,0
4.2607546,0.92476654,2
3.87414,0.8083503,2
-0.54374754,-2.242375,0
-2.43499,0.007648468,1
3.5670807,0.59498847,2
-1.8472797,-0.8368992,1
-1.4945574,3.6826882,1
-2.6427867,-0.76276785,0
-2.4486837,3.9322243,1
2.1018,-1.3021669,0
-0.1977897,-1.9286876,0
1.8984218,-0.45804706,2
-2.235584,3.5279765,1
-2.4595766,2.1642592,1
-2.1210594,-1.9727515,0
-1.9515498,1.3666159,0
-2.2835126,2.220023,1
-2.1207557,-1.8563783,0
-1.2614918,-2.3140998,0
-2.058557,-1.6924882,1
-1.5305631,-2.1354024,0
-3.2183788,1.0048795,1
3.826451,0.73053145,2
3.6263263,-1.0973082,0
-0.65360105,-1.9032393,0
-1.9893752,-1.0787237,0
-1.1832149,-2.5610843,0
-1.683568,1.1478887,1
1.6283793,1.0189714,1
-1.2401483,-1.8137683,0
-2.414936,-0.29424578,2
-2.2697358,-1.7271646,1
-1.7747962,0.59511507,1
-1.7666088,-1.8541831,0
1.8554556,0.9836205,2
-0.68650746,-1.8050486,0
4.1517534,0.7810925,2
-1.2895203,-2.110898,0
4.8676577,-0.65490067,0
-2.10695,0.5114273,1
3.9694116,1.1214951,2
3.5960958,1.3912059,2
-2.2175126,1.2802299,1
-1.5106539,2.7346764,1
-2.3013206,3.1119652,1
0.49545252,-1.6204169,0
1.3820012,-0.66950315,2
2.1011431,1.0217087,2
0.095442474,-1.5598834,2
-2.9863644,-0.62233853,1
3.750746,0.56268144,2
4.4065905,1.1904898,2
1.4417114,-0.44769174,2
-1.9604589,3.4913192,1
2.468766,-0.23073328,2
-2.3339176,2.054453,1
-0.84366536,-2.4406276,0
-2.373865,3.6458592,1
-1.6723596,-1.9567066,0
1.0781549,-1.3168383,2
-1.5002637,3.174739,1
-2.5939426,3.6517658,1
-1.9888963,2.9180157,1
-1.1773431,-2.246367,0
2.26591,1.2849755,1
3.4148383,0.56397164,2
-2.137227,-1.0998611,0
-1.5851848,-1.7298685,0
3.4387195,1.6299009,2
-2.0781174,-1.4442115,0
-0.7132471,-2.0380182,0
-2.2022746,3.0714924,1
-2.1033247,2.852321,1
1.1623789,-1.1346354,2
-2.0806324,2.5592022,1
-2.3897958,-1.1343088,0
-2.7181234,-1.1003432,1
-0.68580705,-2.0843523,0
-3.1215749,3.9923348,1
-0.83994365,-2.0374694,2
-2.2785451,2.3257043,1
3.4757783,0.7633889,2
3.2544827,0.31896842,2
-1.9628992,3.1586735,1
-2.5096946,2.882606,1
2.8366377,-1.1123102,0
4.09795,0.99193835,2
-2.1595273,2.8725352,1
-2.5651178,0.1059891,1
-1.5847526,-2.044083,0
-0.05422789,-1.6125504,2
-2.5240993,2.6815357,1
-2.0322616,2.8670697,1
-1.1304307,-2.1590962,0
-2.0238037,-0.34503266,1
2.6492143,-1.2341304,0
-2.5188155,3.940816,1
3.8817909,0.5403904,2
-2.7310574,3.7135592,1
-1.9113477,-1.5707318,0
-2.2056146,3.006289,1
-0.44105795,2.685093,1
0.7333486,-1.8213079,0
-0.35051763,-1.4803424,2
-2.340378,2.4001424,1
-1.6514928,2.730456,1
1.5239701,-1.3591548,0
-0.807992,-2.2215881,0
-1.7550149,2.572218,1
2.5827408,0.76894164,1
-2.9469216,0.7959559,1
-0.68101764,-0.9897282,2
3.1713784,0.64237845,2
2.1149898,-0.23656946,2
3.0079758,1.2456807,2
-1.3787973,-2.146338,0
1.8480663,1.4697573,1
-1.1169586,2.2016275,1
4.173501,0.58343625,2
-2.1338818,3.5306125,1
-2.3702843,-1.2386205,1
4.026433,1.0290967,2
2.6262782,-0.24784595,2
-1.9094416,-0.79531324,2
-1.1735415,-2.580927,0
4.0505047,0.65322614,2
3.1206756,-0.054897547,2
2.609099,-0.13259295,2
-2.8007731,-1.977745,0
-2.782302,-0.16815943,1
1.0617639,-1.3265337,2
-2.6346703,-0.7200043,1
-1.6312296,-1.8728296,0
3.8944452,0.8489475,2
-1.77577,2.211563,2
-2.462512,3.399596,1
3.096148,-0.069484115,2
-2.5126338,3.580061,1
2.6536384,1.7617018,2
0.5769174,-0.84649456,1
-2.2690797,-1.6412113,0
-1.4566526,-2.7402816,0
-1.2867147,-1.1460965,0
2.9634845,0.06099105,2
-2.6511965,-0.12737542,1
-0.22143933,-2.1377773,0
1.2242981,-0.92018425,0
-2.0103583,-1.4082502,0
-2.0281415,-1.501524,1
2.740492,1.5090468,1
-0.39873266,-2.0156999,0
0.3510338,-1.0543646,0
-1.5161682,-2.2395697,0
-1.1441118,-2.1875305,0
4.942753,0.9004811,2
0.91914856,-0.31035966,2
3.7574937,0.6054195,2
1.2833432,2.5472028,1
-2.704485,1.4240186,1
1.6449401,-1.3877594,0
-2.4078407,-0.53271633,2
3.937548,0.9368931,2
1.3596591,0.863592,2
3.4425657,0.68781054,2
-3.139295,-0.79543436,1
4.1029825,0.95021534,2
3.5311882,0.0789991,2
3.375936,0.38661468,2
-2.264792,3.9102173,1
3.5379703,0.091258824,2
-2.7611332,0.1386258,1
-2.1642914,-1.1814384,0
1.9414225,-0.19611448,2
-2.4817247,-0.74520606,0
-2.4069505,-0.44390464,1
3.371283,0.51530886,2
-1.6036706,2.9154332,1
2.2081108,1.0320609,2
-2.0705166,2.0953922,1
-2.0884933,2.989973,1
3.2253828,0.2342959,2
2.949003,-1.0134778,0
1.5718241,-1.3667706,0
-2.1749558,-1.4952619,1
-1.1851124,-1.7188952,0
0.25614202,-2.0092177,0
-1.9640518,-1.5306612,2
-2.2153869,-1.3620751,1
2.641575,0.074722886,2
-2.5802484,3.431135,1
3.8187287,0.74425805,2
-2.4397955,0.410383,1
-0.9936563,-1.7076104,0
2.48003,-1.186655,0
-2.4250443,-0.6969466,0
-1.1903754,-2.0427773,1
-3.072247,0.44871557,0
-0.41100848,-1.7913331,2
4.0029945,0.8979385,2
-1.4749374,-2.1644554,0
2.1097245,0.28429323,1
0.8879529,1.6110473,1
3.1572576,0.45701504,2
3.9101164,1.0666721,2
3.6147854,1.341221,1
-2.6555655,3.130862,1
-2.0733905,-1.3966086,0
4.6484795,1.2405239,2
-2.3845558,2.5257854,1
2.1497703,2.1441588,1
-1.5724838,-2.2222219,1
2.6094224,0.4789194,2
2.0232093,0.1551804,1
2.488386,1.9563572,1
3.8359144,0.9917631,2
1.8199153,1.7231052,1
-0.19262886,-1.6491256,1
2.0630097,0.60498166,1
1.5219448,-1.4351032,0
-2.3811183,3.7092762,1
-2.0149028,3.9555092,1
-0.421852,2.644957,1
-1.032414,-2.401433,0
-2.50875,3.0600104,1
1.2686465,-1.6187148,0
0.82964313,-1.7828771,0
-2.1808825,-1.0116587,1
3.1270885,0.21789312,2
-1.7003982,-0.3889349,2
-0.5050829,2.2273643,1
-1.9882424,-0.66878223,1
0.38067698,-1.9060907,0
2.8818657,-1.190397,0
-2.4471614,-2.0427055,0
-2.25661,2.9330387,1
-2.3059788,-0.08585614,1
-2.5398116,-0.6714176,1
-2.211451,2.2348607,1
-1.9896818,-1.7078931,0
3.6759841,0.26817548,2
3.8074958,0.6543435,2
-2.644191,-0.2848118,1
0.030241132,-1.117302,1
3.5268075,0.7991322,2
0.51457226,-1.1707281,0
-2.3678932,-1.4723617,0
-1.0762428,-2.4048233,0
3.5514343,0.6823888,2
-2.4750948,-0.33013374,1
1.5502,-1.2085478,2
-1.8612853,1.1851708,1
2.5648549,1.3518658,2
-0.28591388,-0.90286857,1
-1.1059912,2.7200782,1
2.0118954,-1.332051,0
3.041719,0.040671527,2
3.2689934,0.16385698,2
2.3975253,-0.36930758,2
3.7479904,0.31871563,2
-2.4304266,2.260338,1
2.5717657,-1.1382682,0
-0.52582425,-2.2407987,0
-2.480496,2.5808554,1
-1.739995,-0.9781449,1
-3.2632883,-0.69250935,0
1.8476195,-0.75535095,0
2.2809854,-1.1859494,0
-1.0232823,1.543072,2
3.2161145,0.4054414,2
4.614295,1.0585827,2
2.2061691,1.3256998,2
-1.7059633,-1.7159926,0
-2.0983987,-0.79644555,1
-1.1127445,2.9268732,1
-1.5368785,3.2679026,1
-1.9475006,2.2945418,1
1.7331843,-0.3733874,0
-1.2932957,-2.3326979,0
-2.2231143,-0.88955665,0
1.6775119,-1.3156476,0
-1.5812124,-1.9503614,0
-0.51999134,-1.9830569,0
-2.661831,-0.3328135,1
3.812659,0.67915154,2
3.1705732,-0.10919297,2
-2.506495,3.3076992,0
-2.5183692,3.3433387,1
3.2955685,0.40396577,2
3.4060583,-1.2017026,0
2.8591557,-0.104364604,0
0.12547946,-1.3688055,2
-2.1165514,-0.1667434,1
2.955013,-0.15985069,2
3.8776057,0.46225,2
0.21751773,-0.5792826,2
-1.4843168,-2.5186205,0
-2.4924197,-1.1427912,0
-0.40788835,-2.08321,0
-0.8459779,-2.190902,2
-1.3421171,-1.7492985,0
0.27009052,-2.013695,0
1.3693353,-1.6104035,0
-1.2077367,-2.2017746,0
-2.4250596,-1.4714267,1
-1.1130023,-1.9494439,0
1.485513,-1.0488187,2
0.1392309,-1.0915337,2
-1.7000122,3.7250648,1
-1.6404194,-2.8709512,0
3.4597175,1.1877935,2
-2.43497,-0.9699166,1
3.163467,0.8256278,2


==> figures/esoteric/pca/p158/AFA_esoteric_depth_0_pca.csv <==
PC1,PC2,label
1.1596851,-2.427645,0
-1.8736153,2.548654,2
-1.1051095,-2.0032928,0
1.7316970999999999,-0.8862779999999999,1
-0.9626897999999999,-0.3752451500000001,1
-0.7087277,-2.9136467,0
-0.06580935,-2.8263307,0
-1.0263649,1.8670372,1
0.32389343,-3.1277294,0
0.9156693,-2.5352192,0
-0.8234485,-0.6135676999999999,1
2.3874149,1.4168438,1
4.919682,2.2039088,1
-2.5211906,2.773602,2
0.71411486,-1.156847,1
4.078276,0.99798524,1
-2.2355783,2.5454102,2
-2.206912,0.59735715,2
-1.5572205,-1.72737,0
-1.979142,-1.1687516,0
-2.0225627,-0.6156933,2
3.3614628,0.96418977,1
3.8177593000000005,0.5970886950000001,1
3.6125220999999996,2.1271781,1
2.8052597,-1.1472384,1
-1.7101821,2.122332,2
2.4716823000000003,-1.1068159,1
-1.7269074,0.58557296,0
-1.8759813,-1.0499716,0
-1.3192064,2.1135406,2
-1.8459849,2.775127,2
-1.0126679,-2.3872638,0
4.5304165,2.310805,1
-0.8147262,2.4544992,2
5.2724786,3.123754,1
0.26655734,-2.457611,0
-2.295972,0.78204405,2
-2.0010116,0.592767,2
-1.2741265,-1.9691385,0
-1.5088902,-1.5858127,0
-1.8420763,-1.2316704,0
-1.7556838,-1.963827,0
-1.9637308,2.6982155,2
-1.9599234,2.674561,2
-1.6765647,3.7009516,2
4.9204993,1.534509,1
4.70828,2.2791344,1
-1.6730672,3.1816187,2
2.9625103,0.10873854000000005,1
-1.2465822,2.7837634,2
-1.0413594,2.8112035,2
-1.453101,0.46886897,0
-1.1678077,-1.2916458,0
4.1962166,1.229082,1
2.1718447,-1.775351,0
1.136973,-2.1597276,0
-2.1665733,0.6215849,2
-0.9234941,-2.4415221,0
5.420795,1.5848539000000001,1
-2.4090889,0.8656002,2
-1.628105,2.4799585,2
-0.4577396,-2.582815,0
-2.4433024,0.9647808,2
2.391871,-0.8494154,1
-0.29240942,-1.5283562,2
-2.3647125,1.3720282,2
-0.97772163,2.0209918,2
-2.2841434,0.57341707,2
1.8837326,-2.3463116,0
3.6384463,0.527090311,1
-1.9736167,1.4234773,2
1.0187665,-2.277433,0
-2.686584,1.2854589,2
1.6584513000000003,-1.6022729999999998,1
-0.52815056,-2.6463,0
-1.6150216,-2.0006676,0
4.643936,2.568871,1
5.0710096,2.7558193,1
2.5789003,1.4349362,2
3.6276076,0.129327,2
3.136137,-0.31738126,1
-1.7504671,-1.7943436,0
3.7005143,1.8342041,1
-2.0797415,1.5787748,2
-1.7248926,-1.8879557,0
-1.8195133,3.3256311,2
3.8944151,2.0134028,1
-2.3131132,1.0470288,2
-0.6396744,-2.280908,0
3.2435944,-0.020054800000000095,1
1.7805421,-2.148748,0
0.42542863,-2.5128684,0
0.409438,-2.4650679,0
-2.0355334,2.7581406,2
-2.2504687,0.59392,2
0.13550732,-1.822588,1
-1.7222577,-1.3922038,2
0.93949634,-1.1781856,1
4.424605,2.4755589,1
-1.3144754,-0.38715515,0
-1.8812517,0.91430104,2
1.4161335,-1.0915463,1
-0.40577483,-1.875402,0
-2.2279904,0.73106134,2
-1.716988,2.790938,2
-0.25381958,-2.797668,0
0.51504683,-2.2790036,0
-1.7983009,2.2284021,2
4.5512085,2.2807337,1
-1.2860378,1.6999274,2
0.11300670000000002,-1.640695,1
-1.7845961,2.502954,2
-2.0206616,2.3556938,2
0.69998217,-2.6174874,0
-0.35547364,-2.713615,0
2.0794137,-2.1573098,0
4.4743938,1.8182963,1
4.7928185,2.2028583,1
-2.2352266,-1.1042373,0
1.9386956999999998,-1.2283087,1
-1.301605,3.05056,2
0.38578767,-2.3671305,0
-1.8217336,-0.10975212,0
0.29444975,-2.4073424,0
3.8115256000000004,0.9784695999999999,1
0.33746458999999995,-1.5777137,1
-1.4943503,2.768341,2
-2.2745974,2.1720562,2
-2.1713839,2.587624,2
4.2773497,1.8829314,1
5.3025875,2.745226,1
-1.9317329,2.8049278,2
-1.3187108,2.532164,2
-1.9422038,-1.36446,0
-1.7267172,2.4181728,2
3.8010012999999994,-0.7928123,1
0.8774705,-2.1436872,0
4.325230100000001,1.9118971,1
-2.0890453,-0.8319266,2
-0.22863182,-2.4768226,0
5.1685433,2.8054485,1
2.218115,-1.5644689,0
-1.8953649,0.5186814,2
-2.3111062,0.86633444,2
-2.0466592,3.3443265,2
-2.3317711,0.7430582,2
4.218341000000001,1.42016745,1
4.6370864,2.4739975000000003,1
1.8345923,-1.833854,0
-1.9170446,-1.6746469,0
4.5473795,2.2222396,1
-1.1851832,-1.835792,0
-1.947699,3.3248043,2
-2.1968427,-0.96500003,0
-1.5553709,0.9029124,0
-1.2944521,2.5703168,2
-1.7672639,0.3116256,2
4.6999907,2.0583159,1
-2.0356076,-1.3912729,2
0.57430303,-2.3709888,0
-1.6976676,-0.9122736,0
-1.238883,-1.6287825,0
-2.258174,1.770743,2
1.2589668,1.0834897,2
-1.7445741,2.9954515,2
-1.2333412,-2.7919493,0
-2.0752175,2.8574777,2
3.8820952999999996,0.8210425400000001,1
1.5136774,-2.3713443,0
-1.7721695,1.9825135,2
-1.7407029,2.686925,2
-1.9853929,3.6898847,2
0.312481,-1.1094272,1
-2.2036188,1.8611513,2
-2.0270832,2.689434,2
-1.0022882,0.20254174000000003,1
2.3341908,-1.335574,1
1.9068615,-2.2695386,0
-1.0508204,-1.9139872,0
3.3003812,1.5955936999999998,1
3.2766972,-1.1140395,1
-1.8186251,2.7784371,2
-0.5535447,2.3774033,2
-1.5627264,-1.0506558,2
4.115925600000001,1.1225232,1
-1.6199611,2.9946823,2
1.2854939,-2.4637866,0
-2.5525017,1.7907385,2
3.7975767000000005,1.8425516000000002,1
-1.4183469,-1.9843016,0
3.2987933,2.3625864,1
-0.7480363,-2.5552185,0
4.1787152,1.1883975,1
-0.462294,1.3775958,1
-1.7995986,1.1392233,2
4.3093686,1.6256365000000002,1
-1.3202995,2.4721727,2
-1.3296714,-1.59484,2
-1.9833251,2.3973646,2
4.114685,2.0934452,1
-0.932007,-1.0883292,1
-1.5015059,-1.4026905,2
-2.3160489,0.94654155,2
-0.9720477,-2.0849476,0
3.3860672,0.42266976999999994,1
4.2200718,1.9240671000000003,1
-0.8395417,-2.5816255,0
2.8377016,1.6864463,1
5.3321276,3.060668,1
-2.2457397,2.267499,2
3.9042609000000006,2.0621406,1
1.2765788,-2.407596,0
3.3216584,0.5012031794,1
1.1071788,-2.4336288,0
-1.8401548,2.4125223,2
4.4711075000000005,1.7275873000000002,1
-1.7078763,0.27847362,0
-1.9343269,-1.417451,0
-2.2131171,2.2275066,2
-1.5918523,-0.7820647,0
1.756201,-2.4940758,0
-1.8301178,2.2458467,2
-1.9572823,3.8231492,2
2.1302133000000003,-1.5430647999999998,1
-1.9415159,-1.2935576,0
-1.9416273,-1.5081491,0
-1.7144005,3.3922997,2
5.024381,2.3100368,1
-1.7112426,0.34444916,0
2.7109985,-0.9878146999999999,1
-1.6380507,0.41873372,0
-1.2907292,3.4289064,2
-0.8237804,-2.3829436,0
1.34642744,-1.8288445000000002,1
-1.2014642,-1.9131012,0
1.6115663,-2.1514218,0
-0.69669455,-2.569868,0
-1.0301322,-2.072321,0
2.0543578,-2.2848487,0
-0.12701297,-0.35601879999999997,1
3.9455361,1.3310899,2
0.35488153,-2.4255872,0
-1.7702192,2.215815,2
3.3298433,0.04894050000000005,1
-2.3976388,1.6071724,2
-1.9681431,2.945251,2
-2.2120092,3.632906,2
-1.4383233,-2.058835,0
0.61012687,-0.9704161,1
4.341456,2.1630212,1
0.40279923399999995,-1.4499758,1
-1.3367474,-1.0284579,2
-1.8962219,3.0445838,2
-2.240633,-0.6202033,2
1.1589956,-1.4253889,1
-1.6337095,2.5355878,2
-1.4994944,2.6303272,2
-1.0482167,2.534783,1
-0.18536639,-1.9478886,2
4.7967663,1.7227491000000001,1
-1.2430725,0.30795473000000007,1
-1.579501,-1.3626144,2
-1.833283,-1.7792373,0
-2.1638737,-1.3639367,0
4.2217867,1.6187813000000002,1
-1.7672839,2.7379928,2
-1.245371,-1.5939839,2
-0.996474,-2.2559648,0
-0.25747395,-2.1284328,0
1.6974194,-2.528058,0
-0.8359167999999999,-1.1844419,1
-1.7711751,2.6765494,2
0.39183062,-2.679659,0
3.494846,1.7321952999999999,1
1.4006673,-2.1045442,0
-1.9790813,2.832734,2
-1.8914987,3.021265,2
-2.100842,3.1404657,2
3.3231313,0.64630783,1
-1.8957056,-1.3507414,0
-1.9379194,0.9517237,2
-0.8713483,-1.7988255,0
4.852498,1.7329675,1
2.326777,-1.991707,0
-1.9759922,0.49384737,2
-0.9811608,0.07111501999999992,1
-1.9749825,-0.4755325,0
2.613897,-1.2173399,1
4.4546108,1.10381925,1
-2.0487473,-0.8840773,0
-0.37643757,-2.5531387,0
4.1688483000000005,2.657683,1
-1.4693096,-1.7895141,0
-2.2080815,1.7375208,2
1.0709792,-2.3934247,0
-1.0672598,-1.6956651,2
0.25510693,-2.5628948,0
-1.4398086,-2.1878595,0
4.4301744,2.2987729,1
-0.44196904,-2.4940712,0
1.2213929,1.5637251,1
-1.7983186,2.4865198,2
-0.19221808,-2.5771103,0
-1.8917198,-1.4345095,0
-1.0480852,-2.2652717,0
4.1666696000000005,0.7886680399999999,1
-1.7391791,-1.6015753,0
0.47172564,-2.076896,0
-1.413088,-1.9455965,0
-1.1166723,-2.1953206,0
-1.0203519,-0.6784139,1
4.7249675,2.1535686,1
-0.5433954999999999,-0.7844964999999999,1
-2.5285494,1.8036531,2
3.3166404,-0.7715856999999999,1
2.9262106,0.004600229999999983,1
-1.515205,-1.6829923,0
-1.8158422,-1.1308389,0
-0.88102555,2.54216,2
-2.0659037,1.5741643,2
1.5402862000000002,1.740703,1
2.1015917,-1.4156301,1
-1.8258752,1.4033517,2
-2.2705836,0.7117801,2
1.1883185,-2.1991277,0
-0.27703047000000014,2.9027424,1
-1.7158898,2.3132753,2
-0.98411226,-3.0523572,0
0.34380584999999997,1.8179515999999998,1
-0.2465659,2.8411894,1
4.440640999999999,1.44904566,1
3.0932112,0.005803764,0
1.2761077,-2.1769686,0
-2.0653355,1.9314634,2
-1.7593017,-1.0109205,0
-2.0578578,0.0018704534,2
4.3069313000000005,1.01656413,1
0.19903116,-2.2220259,0
-1.449302,2.2820868,2
-0.9458382,-2.2151074,0
3.9890575000000004,0.72588086,1
4.2437704,2.3289720000000003,1
-0.7082299,-1.0848376,1
4.8046494,1.8947889,1
1.3847584,-1.9792856,0
2.5416913,-1.3137813,1
-0.909899,-2.200933,0
-2.233992,2.7151875,2
-2.6208756,2.521093,2
2.054726,-1.9841632,0
3.6229665000000004,1.6529639,1
-2.419025,3.541122,2
-1.6187818,-1.6935427,2
-1.9757377,-1.2697982,0
0.9358487,-2.3716688,0
-0.2498919,-1.2326063,1
3.2750726,0.27949959,1
-2.0100927,2.8939357,2
2.245803,-1.3516539,1
-0.44531316,-2.7484202,0
1.0698087,-2.452415,0
-2.1890469,3.3434978,2
4.2629366,1.41183984,1
2.9088955,-1.439297,0
4.0539505,1.3191079,1
4.6415877,3.3567967,1
-2.340545,2.2184553,2
4.4110703,1.5223231,1
2.1287987,-2.5193076,0
-1.5837704,-2.1281366,0
-1.935953,-1.6519338,0
-1.5357621,2.242599,2
-1.2494621,3.1823015,2
3.1946807,0.015079139999999991,1
-1.0485685,-2.649228,0
-2.2320158,1.7886728,2
-0.9380975,-0.9040744000000001,1
3.5522456,0.6334545,1
-0.3215745,-2.2132545,0
-2.0227404,2.6707153,2
-1.1791062,-2.1369658,0
1.6559758000000002,-1.188999,1
1.8679322000000003,-1.5448353,1
-1.3352548,-1.8197834,0
4.0854292,1.6356701,1
4.5718126,1.9647272999999998,1
-1.7187045,0.393129,0
4.7994127,2.357062,1
-0.036268999999999996,-1.4469953,1
-1.7294457,-0.64859414,2
0.96363288,3.2229047,1
-1.1654855,2.299903,2
-1.9956143,0.23933792,2
0.2533337,2.0598192,2
3.8892736,-1.467186,0
3.6102748,1.7900919000000002,1
-2.0780563,2.6814113,2
-2.01848,3.0297923,2
-1.1502389,1.820685,2
-0.82060057,-2.8292236,0
-1.6306775,2.1558304,2
-2.2473474,-1.1019521,0
5.27791,1.22852695,1
-1.9731224,-1.6645701,0
-1.5403914,2.5554438,2
-2.0159738,0.93227434,2
2.6055646,-0.3370410000000001,1
-1.0535142,-0.8052769,1
2.8635607,-1.3272136,1
-2.2093716,0.7813724,2
1.7241198,0.42175585000000004,1
3.8977462999999997,0.43819564600000005,1
-1.1466234,-2.0020792,0
2.9161825,0.14741539999999997,1
-2.1296504,-0.73916346,0
-1.9452903,0.13192725,2
-2.485252,1.4783925,2
2.6395233,0.5340747239999999,1
-0.80500585,-2.2865682,0
5.0130267,1.9455026000000002,1
0.33318501999999994,-1.0947666,1
4.4078236,1.7989038000000002,1
-0.40858614,-0.3159406,2
2.0267062,-2.2635112,0
-1.6343267,-1.7077137,0
-0.71391356,-2.228585,0
-1.5361843,2.5199747,2
-0.4363723000000001,1.0891247,1
-0.23013586000000003,-1.3404182,1
-2.0366883,1.7345611,2
4.867797,2.4388877,1
-1.7959217,2.6716828,2
-1.5477079,2.9187732,2
-1.6166499,-1.8264757,0
1.4162066,-1.843185,0
0.82237285,-1.170687,1
-0.7201216999999999,-0.775129,1
-0.18470271,-2.5037913,0
0.9212396700000001,-1.6606503,1
-1.3794702,-1.8694822,0
-1.5784655,1.9124652000000002,1
-1.6634446,0.41716766,0
0.38097852,-1.0497327,1
-1.8930831,-1.2159526,0
1.4217299,-1.4721796999999999,1
-2.042313,2.912355,2
4.4384933,2.6951432,1
4.450451,2.3388513,1
-0.4124169300000001,3.2891235,1
-1.0132952,0.9114634,2
-1.70168,3.786491,2
1.0467521,-0.29714394,1
2.661226,-1.6656151,0
-1.7167637,1.3568925,2
4.6972227,2.5007505,1
-1.1060573,3.6028023000000005,1
-1.7547756,2.207374,2
-0.46732134,-2.3551576,0
3.9896227999999994,0.5374244450000001,1
-1.9942197,2.0020928,2
0.09865564000000004,2.5576115,1
-0.032786130000000024,-1.3578387,1
2.1971245,-1.5419772,0
-1.5065775,3.1637716,2
-2.3122764,0.807557,2
-0.14469084,2.4888535,2
-0.5198758000000001,-0.2191440500000001,1
2.5979254,-1.2685095,1
-1.0976136,-2.271574,0
1.8796062,-1.8091816,0
3.9878902,1.25665927,1
1.3852196,-2.074692,2
-0.51735395,-2.6081324,0
-0.5440523999999999,3.7409996999999997,1
4.0590186,1.31278086,1
-2.078951,2.19974,2
-0.97804755,-2.0600085,0
-1.6279482,-1.8986841,0
4.598026,2.3298672,1
-2.0493288,2.5696568,2
-1.7052765,3.1880789,2
-2.7215345,1.3996543,2
-0.8351048,-1.0204525,2
-1.9026259,3.0913882,2
-2.0032957,0.44095814,0
-1.4323434,1.444822,0
-2.0089378,0.17263442,2
1.5677677,2.846095,1
-2.1178408,3.0337253,2
-1.1307104,-1.4992435,2
3.5213248999999998,-0.2349251,1
-2.1010513,-1.2095929,0
-0.8878712,2.9242506,2
-0.82036823,-2.2757275,0
-1.0472405,-1.098121,0
-1.677412,0.22497022,0
-1.3212732,1.7577327,2
5.095214,1.5669026000000001,1
-1.841328,2.8497567,2
3.9888171999999997,1.7606102,1


==> figures/esoteric/pca/p158/Base_esoteric_depth_0_pca.csv <==
PC1,PC2,label
-1.1799996,-1.6990361,2
0.8385191,-0.15579823,1
-2.0652678,-0.3869611,0
3.7304435,1.1128695,1
-1.9120439,-1.1997776,0
3.3321,0.54501206,1
4.327085,1.7846389,1
-2.4255257,1.3279791,2
-2.0710225,2.3156903,2
-2.5991583,0.81967825,2
1.5522004,-1.522877,1
-2.6949496,1.9930322,2
-0.21553817,-2.075662,2
-0.46989205,-2.370383,0
3.747407,1.8392646,1
-1.9956812,-0.29203835,2
-2.3852282,2.4931679,2
-0.1621275,1.2473385,1
3.101213,0.38575226,1
-2.395235,2.5861738,2
-1.9986962,3.269526,2
-0.3573472,-0.47051805,1
4.690652,2.1031756,1
-1.3995383,-2.127557,2
-1.8151555,2.589632,2
-2.3098998,2.7621574,2
1.316062,-1.3990943,0
-0.64834946,1.7478402,2
-2.297701,1.2380815,2
-1.2778761,-0.77978766,0
-0.7940507,-2.7163372,0
-0.3663333,-2.508522,1
-1.0925221,-2.0107763,2
3.444231,0.74604994,1
-1.955346,-1.445468,2
-2.209202,2.32374,2
3.8419914,0.45267695,1
3.6767883,1.6677761,1
-1.5922326,2.378113,2
-2.5663266,2.9109418,2
-2.6012754,1.0689726,2
-1.7847432,-1.6706383,0
-1.9692451,0.06602144,2
-3.1281939,2.4685128,2
3.7477283,1.1481199,1
-2.3368235,0.3714394,2
3.5898352,1.7968225,1
-3.0709229,-0.44133377,0
-1.5417466,-1.3857207,2
-0.69087684,-2.1891434,0
3.6981978,0.09943855,1
-0.82863843,-2.3894627,1
4.41236,1.6004484,1
0.77825963,-2.3805141,1
0.75017715,-2.0932956,1
-2.418645,2.672917,2
3.3974957,0.95836276,1
-2.7130136,2.5732944,2
-1.989443,-0.4543155,0
0.36823434,-2.173962,0
2.823895,-0.7085463,1
-1.9678478,-0.39579815,0
-1.0025525,-2.1405847,0
3.7318368,1.961365,1
3.9542475,1.4477189,1
-1.4899229,-1.0845726,0
3.5774822,1.3478982,1
-0.1116257,-0.41295978,1
0.53250396,-2.6000624,0
3.357049,0.9539158,1
-0.26542667,0.3020938,1
-0.40964323,-2.7710207,0
2.498917,-1.0664973,1
-2.0845742,-0.0464243,0
3.8712397,1.3131473,1
1.7239019,-1.9047508,0
-2.1636252,2.8600636,2
-0.3645956,-2.6699636,0
1.1546264,-1.9377837,1
-0.39621377,-1.9650016,1
-2.0863695,2.4058,2
0.82505,-1.4619877,1
0.7969878,-2.5729887,0
-0.14803734,-1.5505214,1
-2.6373367,1.0539207,2
1.4332985,-1.9833555,0
-1.0457977,-1.9506824,0
-0.6744182,-1.5214231,2
3.7730832,0.13521022,1
2.8910222,1.110913,1
1.5878946,-2.1099355,1
-0.13440728,-2.324465,0
-0.051433206,-2.1533468,0
-2.0627027,2.925781,2
-2.1886501,-1.1670556,0
-2.3494608,-0.35872936,0
-1.6322494,-0.04718849,2
1.6632184,-1.8970091,1
-2.0823672,-1.3621693,0
-2.187148,-0.399541,2
-0.03816977,-2.4584053,0
-0.9671149,-2.0113876,0
4.2371955,1.9175568,1
3.7821507,0.8478791,1
-2.624977,2.1023624,2
-2.8664408,-0.872276,0
-2.1401687,-1.170588,0
3.615839,1.8679917,1
4.8034935,2.0090976,1
-2.1340132,-0.48455825,2
-0.66763175,-2.1864493,0
3.4641752,1.4769931,1
-1.5753497,-2.0046337,0
3.3635178,1.5474639,2
-2.6521125,2.3820994,2
3.945641,1.2600675,1
3.5690575,1.4366045,1
-3.3540306,-0.3799664,0
-0.70400023,1.3509583,2
-2.7288847,2.9514618,2
-2.613039,2.4148111,2
-1.4479655,-0.89251137,2
2.934381,-0.006979376,1
-2.479802,1.8552933,2
-0.41849074,1.8801503,1
-2.2917743,1.385848,2
-1.0048469,0.6618586,1
-1.4419174,-1.1374497,0
-0.34736055,-2.5745344,0
1.0911537,-2.2203934,0
0.10068393,-2.222806,0
0.84112346,-0.19604756,1
-0.33163187,-2.5857306,0
-2.306769,1.1176689,2
-2.3925993,2.5092,2
-0.6135602,-2.3215127,0
-1.7948263,1.4068148,2
-0.5270319,-0.7228177,1
-0.26841477,-2.3401744,0
-2.1628003,0.5113061,2
3.559311,1.4021728,1
-1.6537626,0.17954856,1
3.4257727,1.6913037,1
-2.2799382,1.9424584,2
-2.2814589,-1.0395346,0
-1.5002854,-1.8166382,0
0.90011656,-2.204835,2
-2.3113375,-1.4481709,0
-1.9248337,-1.4103507,0
-3.5847998,0.37504452,0
-1.7365414,-0.75985014,2
-2.8049536,-0.8978958,0
-1.8218496,-1.0717137,0
3.606883,1.3429236,1
-2.020527,0.86888486,1
-2.7832408,3.0177295,2
-3.313212,-0.44165844,0
-1.5352693,2.3055742,1
1.4809934,-2.0469174,0
-2.6961493,1.8606179,2
-2.2568934,-1.2383866,0
4.0211496,1.9013214,1
-2.5800476,2.4988725,2
-1.4140003,-0.36621583,1
2.7408652,-0.68551123,1
3.9460912,1.8271341,1
-2.4206836,0.8284686,2
-0.3608959,-2.6987462,0
-2.270074,-0.5552793,0
-2.8848825,-0.751162,0
3.6712108,1.3865151,1
-1.226773,-2.1274674,2
-1.3447182,2.0259247,2
3.396453,1.0873728,1
-1.8889538,-1.5636137,0
-2.5819268,-1.270277,0
1.4673709,-2.1661124,0
-2.0518327,0.28172475,2
-0.28409666,-2.2019913,0
0.047312677,-2.0873122,0
4.0494757,1.8078566,1
-2.6839218,-0.6654492,0
3.0943623,-0.43352163,1
4.2868257,-0.50535136,1
-2.6013374,0.5195271,2
3.4400096,1.3860424,1
3.569829,0.88089603,1
0.47640717,-2.4174197,0
-2.6019082,2.0665498,2
-0.12304431,-2.7953415,0
-0.7206443,1.9251537,2
-0.5274776,-1.7378931,0
1.9824768,-1.2585726,1
-1.5347748,-1.9255464,0
1.7813269,1.0533435,1
2.4771667,-1.8561163,0
-0.92994726,-1.8508656,0
0.8172575,-2.4427984,1
4.0834417,2.2397618,1
2.1345968,1.1541045,1
-2.3721576,2.4390697,2
-0.77472746,-2.0032122,0
-1.8349364,1.0694959,2
2.6593428,1.339453,1
-1.7133389,2.5193305,2
-2.9994707,-0.594888,0
-2.1871665,-0.40673214,2
-2.4441457,2.0575352,2
-0.3491934,-1.5239885,0
-1.5328597,-1.1635021,2
-2.8467903,0.3647555,2
-1.8456591,-0.86184496,2
-1.8823415,-1.2850792,0
-2.5175426,2.2839265,2
3.2074137,1.3648717,2
-1.961421,-0.5037794,0
-1.3121762,-2.0387776,0
0.5388503,-2.5632157,0
5.432723,2.5457375,1
1.8931116,-1.8582137,0
3.5388398,0.9950443,1
-0.14471245,-2.213662,0
-2.5200348,2.015641,2
-2.5557652,2.7720098,2
-2.1721072,1.1727638,2
-2.9757566,3.1836073,2
-1.1394806,-1.8848836,0
-1.9319617,-1.1357131,0
1.5584694,-2.1524036,1
-0.522139,1.7962339,2
-1.6561128,-0.73520976,0
-2.7028131,2.9537895,2
-2.5212584,2.5939085,2
-0.8924153,-1.8187172,2
2.6186352,-0.81038857,1
-1.6447977,-0.54722834,2
3.1546106,1.4961784,1
-2.1592605,2.8968732,2
-2.2537327,-1.2659427,0
3.418013,1.2988083,1
0.70779574,-2.2268088,1
-0.8642188,-0.04236567,1
3.5328836,0.7939318,1
-1.9307601,2.4446518,2
-2.0400286,-1.1346359,0
-1.1735653,-1.6961517,0
0.53247046,-2.0004578,0
1.7015134,-2.2380772,0
3.579689,1.3983767,1
-2.498866,2.3236485,2
-1.5791967,-1.7488596,2
-2.2219148,2.1035316,2
-2.9531665,1.7326672,2
-1.1287465,-2.0767753,0
-1.4162035,-2.1872787,0
-1.9581101,-0.9223733,2
-2.50214,1.170701,1
-0.040957958,1.3562508,1
2.749628,-1.942744,1
-0.9010668,2.1503766,1
-0.9618864,2.2544785,2
-1.9444584,-1.261895,2
-2.1746998,2.6124437,2
-0.7411358,-2.0392823,2
3.2128153,1.8250973,1
-1.7924917,-0.77278244,2
3.7580738,1.408848,1
4.2100215,1.7288179,1
-1.9281045,1.4998188,1
4.0077424,1.6537056,1
2.0618849,-1.2362213,0
0.6923797,-1.939564,0
-0.7725655,-2.266289,0
-1.3759844,-2.1048262,0
-0.95692444,-1.7875049,0
2.7105637,-0.6513748,1
-2.0355,-0.17958549,2
-1.9761969,-2.0738297,0
0.24889266,-2.0595818,0
-1.8549769,2.3289726,2
-2.7165895,1.8666482,2
-1.9981155,1.935672,2
2.952312,0.5140171,1
2.0097709,0.75420684,2
-2.13127,2.416279,2
-0.010163903,-2.2909095,0
-2.561829,1.9536438,2
3.054204,-2.071582,0
-2.4098895,2.4414701,2
-2.5385447,-0.120750844,0
1.0468285,-0.27866098,1
-1.5811011,-0.9934836,0
-2.9192176,-0.19390926,0
-1.5582639,-2.135639,0
1.7147216,-1.4290373,1
3.654491,1.554281,1
2.2861204,1.1795485,2
-2.5507674,2.193179,2
2.3086672,0.73425585,1
3.1181498,0.36893076,2
3.7907133,1.4882615,1
-0.9845794,-1.9109235,2
-3.1170735,-0.43448123,0
3.3178973,1.5877931,1
-1.3246824,-1.6975024,2
-1.7011507,-1.2767568,0
-1.5125492,2.3101735,2
-0.6417582,1.1078176,2
-0.9872264,-2.1305687,0
-2.782339,2.771395,2
-1.7173191,-1.1797678,0
1.0702969,-2.0262399,0
-1.1775806,-2.0003958,0
2.7076974,0.871787,1
-1.0793295,-2.4262083,0
3.9771385,1.8064122,1
3.054772,1.6405337,1
-0.017139077,-2.341414,0
-1.7680115,-1.5929875,2
-0.88565993,-0.3689009,2
4.080845,-1.6942959,0
-0.7328722,-2.2897182,1
-1.2345439,-1.9278598,0
-1.0726625,-1.8681536,0
-1.4010642,-2.3649068,0
-2.019483,-0.20004466,2
4.1977706,1.4805031,1
-2.6886306,-1.1873589,0
-2.127384,-1.3207884,0
-2.2353094,2.2127712,2
0.9232793,-2.4663532,0
-2.6133418,2.8404965,2
-2.5431213,2.8739989,2
-2.1071496,0.6981755,2
2.3947148,1.3864071,1
-1.2443848,0.37975276,1
0.9425472,-1.3799186,2
0.93886054,-1.5683193,1
4.1887836,1.9326031,1
-2.438025,0.6753804,0
2.4965382,0.7909705,1
-2.3068652,-1.6278243,0
3.7398467,1.3659561,1
0.096814096,-2.092246,0
-2.441297,2.6123962,2
-0.44809106,-2.6356688,0
1.0000798,-2.5570083,0
-2.1705256,-0.09286633,0
-2.7013392,2.8538296,2
-1.345465,-1.7146289,2
0.8998698,-1.3545665,1
-0.75782496,-2.450241,0
2.1697788,0.90856177,1
4.091752,0.9411977,1
-0.9765892,1.9011283,2
-2.4876263,1.0404053,2
0.08522582,-2.390557,0
-0.52319604,-2.5265691,0
4.4411926,2.1187253,1
-0.16926661,1.4171677,1
-2.0452785,2.3517632,2
3.303022,0.12106854,1
1.6916894,0.37032914,2
3.40271,-0.37617293,0
0.8594142,-2.152344,0
3.5541048,0.8448263,1
1.5725344,-1.643656,2
2.8995156,-0.9710236,1
-1.290246,-0.61888266,2
3.3716059,0.34370458,1
-2.4101014,2.2519093,2
-1.5424207,-1.9438465,0
-0.98067546,-1.2819917,0
-1.5786015,-2.1125953,0
3.8304834,1.3291433,1
-0.38859335,1.1520634,1
-0.10820535,1.4600351,1
-1.4278324,-1.5835736,0
-2.6534162,1.833,2
-3.3779488,0.34606725,0
-2.0311399,-0.6228621,2
3.3282824,-1.6846368,0
2.4324512,-0.72976637,1
1.3367813,-2.179937,1
2.6997252,1.0328984,1
-0.8494636,-1.8225105,0
-2.1038842,2.375892,2
3.519359,-0.7087986,1
3.7620606,1.4006069,1
-1.2268503,-1.4010181,0
4.157483,1.816838,1
-2.5200233,2.1812446,2
4.4220963,1.949868,1
-0.10503492,1.2507195,2
4.299201,1.9786401,1
2.9219031,-0.19183831,1
-2.7808585,3.338418,2
4.256881,1.2575219,1
-0.9910886,-1.5679212,1
2.5448117,-1.0306742,0
-1.7115892,-1.8647242,0
3.709826,-0.40012622,1
3.327558,1.4813366,1
-2.35714,2.648854,2
0.4480294,-2.0529292,0
-1.2619863,-2.090886,0
-2.0952146,2.7055619,2
3.348987,1.422535,1
-2.0388994,2.6347742,2
2.639442,1.5093861,1
0.07733548,-2.6773784,0
0.29165655,-2.2191932,0
-0.8593166,-2.512725,0
1.2446128,-2.0838163,0
-1.0696509,1.3314307,2
3.6830182,0.28105432,1
0.87640953,-1.892304,1
-1.1291198,-1.5747049,1
-0.7048537,-2.9208164,0
-2.6957164,2.108082,2
2.0308552,-1.7192826,1
-2.513871,2.6457572,2
-0.7892991,-2.3858888,2
-3.2919874,-0.5855797,0
3.63586,-0.6210105,1
-2.5529318,1.971643,2
3.1895428,-0.5433449,1
4.530132,2.098996,1
1.5931867,-1.7979481,1
0.9459208,-2.2898397,0
-1.6485665,-0.7352643,2
-2.8044186,2.0186887,2
-2.6092606,2.037492,2
-1.9166075,-1.5036061,0
3.5895233,1.4961867,1
-1.2077454,0.85668176,2
-2.5524402,2.6046307,2
-2.4909334,2.5756645,2
-2.3029006,2.6480196,2
3.4949222,1.5733778,1
-2.3030725,1.9286346,2
-2.273314,1.8496368,2
-1.5301769,-1.690587,0
0.6973839,-0.59924453,1
1.4032574,0.6862915,1
-2.7333994,3.037862,2
-2.5215592,2.9220512,2
3.7439094,1.4341755,1
3.8482423,1.3838422,1
-2.2719054,1.2686553,1
2.926867,1.4921725,1
-2.18785,-0.21954541,2
-2.619563,0.9429813,2
-2.1878977,-0.5297509,0
3.8279648,1.3441994,1
-2.882946,1.9820127,2
2.6002703,-1.6477087,1
-0.9477199,-1.9862435,0
4.0245934,1.8321059,1
0.39030492,-2.5129223,0
-2.327445,2.7351568,2
-2.6533723,-0.11589125,0
-1.151222,2.3312876,2
-0.8850866,1.488333,2
1.0271019,-2.2621088,0
4.437201,1.8760312,1
2.8766084,1.5032604,1
-0.88756657,-2.389266,0
0.44319236,-2.8723128,0
-0.9587675,-2.0765312,2
4.1479197,1.8608978,1
4.125228,1.8042939,1
3.0990872,0.011653215,1
1.7792779,0.62859946,1
3.443264,1.3811266,1
-2.3646073,0.48835313,2
-1.22,2.6394768,2
-2.4555254,2.8922698,2
-2.3538303,-0.23660554,0
-0.90035677,-2.3243284,2
0.71402264,-2.616515,0
-0.596663,-0.7605587,1
-0.6235733,1.5673473,1
-0.18015355,-2.4878097,0
0.6415936,-2.5558157,0
3.452723,-0.80672014,1
-2.4559367,1.641701,2
4.286618,-1.8598511,0
2.9650812,0.010255963,1
-2.3883855,1.1271791,2
-0.75714964,-2.0858965,0
1.969827,1.2456827,2
-1.765657,2.2499876,2
-1.8033674,-0.9071397,2
-2.30802,2.4978554,2
-2.0495286,1.6539109,2
0.32334888,-2.271331,0
0.83365524,-2.5389876,0
-3.1674852,-0.5754177,0
2.1904168,-1.6513951,1


==> figures/esoteric/pca/p158/MixUp_AFA_esoteric_depth_0_pca.csv <==
PC1,PC2,label
-3.0656183,0.62284976,0
-1.7236772,-1.6666522,2
-0.3233190999999999,1.9024078,0
4.3821857,-1.4555894,1
-3.8912852,-0.21255533,0
-0.3831996,2.1848993,0
2.995199,0.4821142,1
4.2903407,-1.399618,1
-0.84309071,2.5809975,0
-1.098135,-0.5267665,2
1.6259379,-1.0174625,2
2.45040005,-0.5665299,1
-2.2747022,1.682464,0
5.359793,-1.4609879,1
-1.36484104,1.6456304,0
-0.71529967,1.6728595,0
-1.8807368,-0.11588973,2
-0.90525967,1.8694363,0
4.6025784000000005,-1.5855858,1
-0.64122993,1.6543401,0
-0.60061955,0.8382927,2
-1.6565265999999998,1.4018112,0
-1.130588,0.64402175,2
-0.9192562,0.041808367,2
-0.6173688199999999,1.9345495,0
4.2719822,-1.1732764,1
2.3620948,1.1535898,1
3.8461463,-0.78507733,1
-2.9804115,0.4851656,0
-0.3857432,2.118043,0
-1.6029954,1.4148253,0
0.4747126,1.8359039,0
1.05158365,0.12290934,1
-1.2279261,-0.784431,2
2.6477120000000003,0.43690085,1
4.041587,0.042228878,1
4.1629974999999995,-1.0693659,1
2.7368875,0.5593902,1
-1.10778695,2.0130286,0
5.2098700000000004,-1.3539375,1
3.7463326,-1.1810268,1
1.8719691,-0.8275414,1
1.40180986,-1.3803284,1
-0.7085464,0.27304208,2
3.4383152,0.7114656,1
2.5295289,-1.0312378,1
0.3514101999999999,1.3843765,0
-1.990288,-1.2519968,2
-0.4873491500000001,1.9443218,0
0.3521346999999999,0.43951577,0
-1.8939252,-0.74899024,2
-0.90775558,2.5228043,0
3.5352066,-1.0539362,1
0.030209064,0.6495361,2
-1.9564426,-1.3703618,2
-2.0156438,-0.46733597,2
-1.6486912,-0.35248828,2
-1.29936108,2.1023293,0
0.11953771,1.4231201,2
3.3374369,-1.1733993,1
3.8659327,-0.9870377,1
-3.8649638,-0.5159397,0
3.9320045,-1.5320846,1
-2.4565444,-1.6151536,2
-1.7528284,-0.6020843,2
3.8257225,-1.2771211,1
-0.9957982,-1.2897875,2
-0.97963211,1.2951723,0
5.0425584,-1.6815013,1
3.0345473,0.85300136,1
-2.3263683,0.9914856,0
-2.8169124,0.60251224,0
-0.1113151,1.9910499,0
-0.32997316,1.2947986,0
2.756938,-1.1754751,2
-0.1481744,1.3056264,2
-1.3952358,-1.6476752,2
-1.23136047,1.8234471,0
-5.874183,-1.9173896,0
-4.359981299999999,-1.3904558,0
4.3909842999999995,-0.98173445,1
3.3027937,-0.99354374,1
-1.7798669,-1.0517874,2
0.45667917,0.6147795,2
2.3437889,1.0424436,1
-1.7059472,-0.834359,2
3.951183,-1.2836504,1
-1.7452073,-0.17286083,2
4.799412,-1.1438242,1
1.88033086,1.1838375,1
-2.6761777,1.4107776,0
-1.64501995,1.728982,0
4.6413763,-1.6387814,1
1.0165958000000002,2.249301,0
-2.1329045,-1.4314,2
-0.03602356,1.2384781,0
-1.47881645,2.051818,0
-0.4513605000000001,1.8875791,0
-0.4416701999999999,-1.6271769,1
2.3876521,0.68002707,1
0.05966407,1.294456,2
-2.312638,-1.8005972,2
-2.415636,-1.876769,2
-1.7680767,-0.49433628,2
-2.3895767,-1.4252945,2
1.7559776,-0.47261244,2
0.012412757,1.3512969,2
2.9924235,0.91685593,1
3.6494772,-1.176569,1
0.887785,1.3815366,0
-1.4998009,-1.174707,2
-3.4098816,0.03316866,0
-2.0106633,0.9752101,0
-2.521031,-1.404155,2
3.6521132,-1.011209,1
-0.5173999,1.3139831,2
-1.9327443,-1.1372633,2
-1.8079343,-0.6108453,2
1.70692253,0.89866364,1
-1.25444883,1.032503,0
-2.2101855,-1.6845455,2
-1.42426717,2.2159505,0
3.415225,-0.7275806,1
-1.7574325,-1.0712006,2
1.25870878,-0.20075497,1
-2.2596574,-1.408753,2
-4.2274215,-1.0343343,0
2.42813975,-0.7502174,1
2.5198374,-0.046994597,1
-1.9598083,-0.57675743,2
-1.21007949,1.2126828,0
-0.029078215,1.0967621,2
-0.90636724,1.092293,0
-2.2673023,-1.0279864,2
2.9409964,0.35310262,1
1.8154833,-0.84657395,2
1.2159628,0.9572768,1
3.6147723,0.54540634,1
3.8161693,-1.4230902,1
2.9940154999999997,-1.2101816,1
-1.6593964,-0.4989026,2
-2.304528,-1.9525502,2
2.9260824000000003,-1.0910805,1
-2.1137385,-1.9903343,2
-1.03630936,1.4293392,0
-1.4587152,-1.2753266,2
-1.698349,-0.30262375,2
-0.5140902,-2.0162692,2
-2.602637,0.84785616,0
1.1128733,1.6774778,0
1.63325986,0.93553436,1
-0.82406336,1.6661235,0
-0.4901663,1.3141942,2
2.5012486000000003,0.6664507,1
1.61897972,-1.0164807,1
-2.2506877000000003,1.0640126,0
-0.1576541,1.9286562,0
2.6838708000000002,0.35691842,1
-4.5292292,-1.088021,0
-1.35270774,1.2697697,0
-0.955631614,1.5707599,0
-0.24487346,1.9036843,0
4.5476882,-1.5433753,1
-1.834646,-0.7183997,2
-1.296772,1.6813841,0
-2.241201,-1.3715489,2
-0.8437671,2.0969653,0
0.74929297,-1.2777239,1
-1.3946698,-1.0177102,2
5.2253869,-1.8760347,1
-0.7251076,1.6229615,0
-1.82239354,0.7907777,0
3.623163,-0.77716976,1
-1.6572559,-0.34546605,2
4.480570999999999,-1.1330746,1
4.9271177999999995,-1.6373259,1
5.019337999999999,-1.3992007,1
-1.7784715,-1.2709254,2
-3.7353888,-0.6010841,0
-1.249424,-1.317568,2
-1.68589866,1.7007327,0
-1.7881793,0.7966557,0
-0.942550093,2.1806326,0
3.1256866,0.76360106,1
4.2516272,-1.0309939,1
-2.305599,-1.8207113,2
-0.1794374600000001,1.5599058,0
-2.6012704,-1.5605817,2
4.503418,-1.5597497,1
-1.9821732,-1.4389365,2
0.0406294,2.1556783,0
-0.2036753,1.5937309,0
-0.82136092,2.1860304,0
0.76487607,-1.70148,1
2.823214,0.4480769,1
-0.3572990299999999,1.0474515,0
-1.6649898,1.2449253,0
3.73884,-1.1440055,1
-1.7389419,0.6751747,0
2.0628332499999997,1.1168814,1
-0.83053851,1.8411099,0
2.5719142,0.7622856,1
5.4735062,-1.6952823,1
-0.4881029000000001,1.6240177,0
2.49928063,-0.85115856,1
-2.4031155,-1.743652,2
-1.20095393,1.289598,0
-2.2323449,-0.9238557,2
0.0699841999999999,1.8375514,0
1.1545699,0.7581917,2
-0.0083599699999999,2.6524715,0
-2.0586278,-0.748176,2
-0.57964218,1.4894392,0
-0.82489336,0.8460468,2
-1.9667988,-0.7050709,2
-1.57995033,1.929387,0
3.0382211,0.5577307,1
-1.8859208,-0.78059345,2
-1.2900829,-1.1672719,2
-1.9705861,-0.26909846,2
-0.5121530999999999,1.8117456,0
0.94906896,1.3076862,1
-2.1531477,-1.429274,2
-1.8271525,-0.60915345,2
-2.534066,1.6178576,0
-3.5507503,-0.3850118,0
-4.001075,-0.6969575,0
-1.8995278,-0.61669695,2
-5.4706573,-1.6131703,0
-2.1848832,1.4825698,0
-3.8171697,-0.5569334,0
-0.6776479999999999,1.4136361,0
3.4857731000000003,-1.1351904,1
5.3626273,-1.5986356,1
-2.280568,-1.6270132,2
3.8539019,-0.89993495,1
-0.86926657,2.6210275,0
1.04657504,0.18803135,1
5.0505700000000004,-1.5743136,1
4.2600975000000005,-1.4182332,1
-1.680989,-1.1883798,2
-0.3786254,1.8751912,0
4.2861469,-1.2065946,1
-0.5219338,2.4091554,0
-0.4681607,2.1144924,0
-1.4182355,0.18668267,2
-1.3600993,-1.8896053,2
-0.97016835,0.58015865,2
1.197155,0.76684904,2
-0.4405706000000001,2.7743611,0
-0.74364084,1.8735037,0
1.6911422,0.019833744,1
3.4570749000000003,-0.7748595,1
-2.2051194,1.6648506,0
-2.0137315,-0.676127,2
2.3157709,-1.1723576,1
-1.950063,-1.1140392,2
-1.38857806,1.9499544,0
-3.5986652,-0.36095417,0
-0.19874969,0.8289015,2
4.248215399999999,0.3216179,1
-2.5662646,-1.6988945,2
4.5548725,-1.3919734,1
-1.9667475,-0.5431297,2
1.53997889,0.24335703,1
3.7039921,0.5220257,1
2.7708526,0.30540195,1
-0.60577446,1.8074589,0
-3.5978494,-0.5339505,0
2.8242564,0.16694513,1
-1.3276232,1.525122,0
0.0031531,1.9032367,0
-1.8781723,1.2820381,0
2.7034445,-0.5691017,1
-1.2189285,1.4145052,0
-2.4235873000000003,1.6084536,0
5.4231508,-1.8288001,1
4.4105105,-0.24686736,1
4.4220483,-1.5361464,1
-1.5543799,-1.6658226,2
-1.8208477,-1.4952507,2
4.6497478,-1.1971111,1
3.4358155999999997,0.29391152,1
-2.0036201,-0.7415081,2
-2.4559894,-1.4578768,2
-1.7234991,-0.8663906,2
0.0472262000000001,2.0297189,0
2.826962,0.37767926,1
-0.4904127000000001,1.759132,0
1.1857343,2.2907195,0
2.8103902,-0.878028,1
-0.53195786,1.8966354,0
-1.29856524,1.6204922,0
0.26491326,-1.0909786,2
-1.2429609,0.08432934,2
5.371464,-1.3284472,1
-1.5495899,-0.25688392,2
1.26061562,1.1599941,1
-2.335193,-1.2583727,2
2.7393,-0.68579996,1
-0.35826468,0.3237186,2
-2.0460043,-1.0014067,2
-0.4773493,1.8144429,0
-0.67925692,2.2142172,0
3.5779781,-1.1293639,1
1.29426655,-0.43388665,1
-1.0650907,-1.4983875,2
-2.1428323,-1.5378011,2
-1.5473886,-0.14345199,2
-0.6436269299999999,1.3476783,0
-0.936843,-1.1050918,2
-1.29083633,1.0626358,0
4.709365099999999,-1.5081816,1
-1.39706573,1.5200366,0
4.8569724999999995,-1.3799741,1
-0.96942538,2.0937486,0
-1.0746344,-0.33442512,2
5.728607,-1.8825561,1
-1.7696235,-0.21911557,2
0.4086844999999999,-1.120743,1
4.0686336,-1.0807432,1
-1.8864379,-0.4610172,2
-0.1700533,0.5756718,2
-0.3288639,2.1777048,0
-1.9603992,-1.2700586,2
-1.1672962,0.016123071,2
-2.517571,1.2978694,0
-2.1346054,-1.5924509,2
-2.6027517,-1.8428229,2
4.8662078,-1.092916,1
0.0430515,2.2237515,0
-2.0586624,-0.6961888,2
5.1983607,-1.2161896,1
-1.6903293,-0.6525185,2
0.1802246999999999,2.1865582,0
-2.6763728,0.42924762,0
-1.0438216,0.103291005,2
-0.40886,1.5969031,0
-2.6152709,0.8050837,0
-0.88186583,2.6491919,0
-1.5065176,0.26139352,2
-0.96548462,2.4534388,0
-1.33985165,1.7857857,0
4.657856499999999,-0.38019508,1
-2.2103584,-0.94120556,2
0.14265229999999995,-1.0306436,1
-0.37474656,2.0709605,0
-0.044202954,1.3335083,2
-0.9681745,-1.579457,2
2.8803935000000003,-0.84183025,1
-1.4724011,-0.07412957,2
2.8288028,-0.87236947,1
-0.46445233,0.7638507,2
3.7017665,0.68231285,1
3.785288,-1.2681488,1
-1.607508,-1.835551,2
3.7355356,-1.0453837,1
4.5038712,-1.1570622,1
2.4766325399999998,0.391042,1
3.4773864999999997,-1.2067199,1
-3.0578997,-0.5394354,0
3.9350297,-1.235653,1
-0.05624172,0.29416716,2
-2.5036054,-1.6525241,2
2.7943871,0.2370311,1
1.405469865,-0.3346885,1
-1.97272384,1.2638904,0
-1.16694216,1.0844693,0
-1.44820094,1.7794183,0
1.67770582,-0.9736041,1
0.56517,2.120358,0
-0.9347745,0.21049911,2
1.512420505,0.06312074,1
1.3286383,-0.6825855,2
4.2327464,-0.90042806,1
-2.4799662,1.4449602,0
4.2327645,-0.8969705,1
0.933701,2.041089,0
-2.0033195,-0.6604683,2
-0.78803903,2.6226687,0
-0.89968377,1.4838716,0
3.8438113,-0.078973696,1
-1.059791863,2.0578952,0
0.0197572999999999,2.2400732,0
-2.145786,-1.3962576,2
-1.816154,-0.30880117,2
3.1166587,0.8197414,1
-2.0582204,1.711587,0
-1.46521652,0.90983343,0
4.626932399999999,-1.6557913,1
-1.6593876,-0.675362,2
1.5619969,-1.1572938,2
-2.1180243,-1.4508191,2
-2.3853998,0.13512003,0
3.6980035,0.52045757,1
4.5462596,-1.5214307,1
0.9111544,0.944353,1
-1.42375016,0.8654988,0
-1.25839573,1.5499705,0
-1.31213963,1.6184298,0
-2.2645056,1.1926749,0
3.4102874,0.2513878,1
1.7878114,-0.28897208,1
-1.853116,-0.6036047,2
-1.23010272,1.3517362,0
3.355242,0.8304001,1
-2.4618976,-1.8111317,2
-3.0033765,1.0223335,0
4.956289,-1.4911358,1
4.2249026,-1.2404416,1
-1.4222078,-0.13032551,2
0.0012962999999999,2.1416988,0
3.3167119,0.5316282,1
4.590733,-1.351325,1
-0.1443198300000001,1.5931792,0
4.2554870000000005,-1.1916629,1
4.5598996,-1.4018509,1
-1.6641095,-0.8696061,2
-0.94221103,0.53286326,2
2.2603204999999997,0.6147779,1
-0.71993,-0.9387005,2
-0.870444,0.6653367,2
2.6435091,-0.74552995,1
-4.8001962,-1.0383427,0
-3.68846,-0.13362424,0
-2.1034803,-0.6021981,2
-3.9857526,-0.3753577,0
-2.0599053,-1.0592854,2
4.242806,-1.2307167,1
-0.54997182,1.6108563,0
1.66729528,1.2476176,1
-2.1796887,-0.8755018,2
2.2673337,0.64796245,1
-1.7730694,2.0897126,0
-2.0149894,1.4587462,0
-2.2937229,-1.6965264,2
1.0859821,-0.8110769,2
-1.27717188,1.6133636,0
4.629402600000001,-1.2662339,1
-1.3459518,-0.91849774,2
4.1277360000000005,-1.2038676,1
-1.7753499,-0.4622821,2
-1.78055584,0.7024356,0
-1.7266978,1.4761238,0
0.16853055,1.4058808,2
-1.9360375,-1.7015234,2
-0.1270935,2.1758518,0
-0.1465029,1.8332263,0
-1.68853,-1.6672586,2
0.5723092999999999,0.8986331,0
-2.3900466,-1.770562,2
-1.5354038,1.1066976,0
3.8472655,0.20428622,1
5.3996937,-1.9007694,1
-0.14557377,1.0070896,2
-0.4052748,1.1343328,2
-1.6148152,-0.97395056,2
-0.60963905,1.8171127,0
-1.5060167,-0.7792466,2
4.216133,-1.67401,1
-1.5937948,-0.16435501,2
2.7272778,-1.1457326,1
-2.6031721,0.7844371,0
-0.2473498,1.2755865,0
-0.2159558000000001,1.3408121,0
3.9314592,-1.2193874,1
-2.0363297,-1.5482833,2
-1.7449386,-1.0873237,2
4.675981800000001,-1.0648539,1
-0.4316630999999999,1.6817986,0
3.3841571999999998,-0.15667048,1
0.3398862,2.0431628,0
3.417882,-0.8351608,1
5.1877978,-0.67835504,1
-1.23036829,0.96945417,0
-2.478711,-1.6025745,2
-1.5034223,-1.602125,2
-1.8263471,-0.19856903,2
-0.5457857000000002,-1.8119223,1
-1.4874153,-0.90150976,2
4.4588459,-1.4681374,1
1.528469592,0.3372033,1
-1.9162388,-0.093745664,2
-0.115126655,1.6451287,2
-1.8574991,-0.61414444,2
-0.23464614,2.1596708,0
-2.2718058,-1.8050321,2
-0.80322587,1.940992,0
-2.367362,-1.5708799,2
-3.5990014,-1.0125189,0
3.214854,0.91996527,1
0.9786205,1.2782387,0
-2.271242,-1.5728745,2
4.280095,-1.6488192,1
-1.3005286,0.06766528,2
-0.535704,-1.6964947,1
4.5674613,-1.4372078,1
-1.9272518,-0.45554075,2
3.9044795,0.01143983,1
-1.7933891,-0.63534105,2


==> figures/esoteric/pca/p158/MixUp_esoteric_depth_0_pca.csv <==
PC1,PC2,label
-0.18963403,-1.3782165,2
-0.16331361,-0.1304569,1
-0.22756925,-1.8476034,0
-1.619483,1.046152,2
-1.308125,1.1634036,2
1.383472,2.0408982,1
-1.0199883,1.0566045,2
-1.0831254,0.097583175,2
2.7100968,2.1366689,1
-1.3532674,1.3279607,2
-2.6502037,-0.488673896,0
-0.24183077,-1.3483136,2
-0.9373578,-0.60824215,2
2.4075742,3.1709223,1
-0.81815165,-1.9944472,0
-0.44375667,-1.0969951,2
-0.1527472,0.16620389999999996,1
1.0492089,-0.14884600000000003,1
2.7849689,3.0654752,1
2.0889876,1.98325324,1
1.3420391,-0.0951363999999999,1
-0.36510298,-1.3450079,2
-1.6144686,1.0770329,2
-1.29463285,-1.7749364,0
3.2073064,1.5630928,1
-0.44264465,-2.778901,0
0.1697454,-2.0263488,0
-1.7238865,1.3054585,2
-1.9609075,2.6433203,2
-1.0328782,1.7598674,1
-1.2687733,-0.040452182,2
-1.4951646,1.0513401,2
-1.6871912,1.5654254,2
0.4150952,-2.2310644,0
0.1956411,-2.4762219,0
3.8394337,3.4338505,1
0.16212295,-0.7370547999999999,1
-0.0027736574,-0.7947685,1
0.4494081,-2.3337415,0
2.879038,2.3715273999999997,1
-0.17756201,1.3803519,2
-3.3424413,0.36044073,0
-0.21669263,-2.3478769,0
-0.1261121,1.7718587,2
-1.1366863,-0.15294015,2
-1.6046371,-1.4015174,0
2.9254985,0.9109563,0
-0.8975010800000001,-1.9966089,0
-1.0418628,-2.4048841000000003,0
-0.67072105,2.3185987,2
-1.776835,-1.5808053,0
-3.2696712,1.2243338,0
0.49939665,-0.27500499999999994,1
0.107225396,-0.2016481000000001,1
2.7921698,2.2952068,1
1.7582526,0.09582674999999996,1
-1.5779302,-1.8337927,0
-1.0333548,-1.5728729,0
2.90639,2.5649834,1
0.7317815000000001,-1.8312727,0
-4.6435285,4.8001556,0
0.2881585399999999,-2.2257861,0
-3.9030292,2.9125302,0
-1.6940432,0.6797774,2
2.509715,2.1919796,1
-1.6583781,0.84383214,2
-0.63841385,-0.93397677,2
-1.6660943,0.88204885,2
-3.2640798,1.0404277,0
-1.2513529,-1.8600152,0
-0.29361248,-1.4578933,2
-1.5054605,1.2132156,2
-1.9661822,-1.1863785,0
-0.41218279,-1.8685474,0
-1.5358508,0.6165985,2
-4.0911303,2.8576033,0
-1.5075655,0.8723638,2
-0.08128388,-1.516429,2
0.3261635,-1.1430237,2
-1.4014642,0.6741977,2
-0.7506873000000001,-2.1409178,0
3.1485682,2.5891048999999997,1
1.674243,2.1186,1
-1.39191216,-2.0484861,0
3.646335,3.7558439,1
-0.9930745,-0.3821307,2
-2.3512697,-0.68722662,0
3.6887782,2.6598783,1
2.0354295,0.6266377599999999,1
2.6301715,1.85183597,1
-0.04489816,-0.033658100000000024,1
3.5348573,2.8618430999999998,1
-0.5726039,-1.1308591,2
-1.6157904,1.15393,2
3.4913743,2.7999272,1
-0.26408589,-2.4335697,0
-4.1779861,2.2690136,0
-0.21005026,-2.3617202,0
-0.1627289,-0.4290056,1
-0.7381795,-1.9920706,0
-0.050866775,-0.23488620000000004,1
-0.60179865,-0.24875696,2
-1.845546,2.292528,2
0.44004923,-0.6212806,1
-0.79501206,-0.9641347,2
-3.23664,0.37550914,0
-1.7277617,0.8367318,2
1.8543777,-0.2453866,1
2.806321,2.6090340999999997,1
3.4675155,2.0467585,1
-0.2556675,-1.0838423,2
-0.605517,-1.1851084,2
0.7348611,-0.42098520000000006,1
-1.634903,-2.0932612,0
-0.34787008,-1.6178609,2
-1.4986787,0.19178873,2
-1.2235622,0.44741428,2
0.0752266,-2.3770424,0
-0.47525078,-0.827245,2
-1.14862597,-1.7367296,0
-1.5438688,2.0348504,2
0.29971752,-1.0034729,2
-2.5012434,-0.528490752,0
-2.1441052000000003,-0.72476009,0
4.1263933,3.5348,1
3.3759658,4.2843368,1
-2.2505879,-0.88491356,0
3.1024575,3.5554843,1
3.5278997,3.0516293,1
-2.4395027,-0.85607716,0
0.50980836,0.14682249999999997,1
1.5731983,0.02357984000000002,1
-1.6987989,1.7470725,2
3.9539936,3.4341884,1
1.6745765,1.44865078,1
-1.7207603,0.86164284,2
2.8069215,2.3915424,1
0.6940632,-2.7565875,0
-1.4746962,1.4475021,2
0.6675237,-0.05587070000000005,1
-1.5005777,0.6435522,2
-2.934641,0.1224708599999999,0
0.096007586,-0.7290749999999999,1
0.6174166000000001,-2.2553688000000003,0
-0.437673785,-2.368434,0
-1.774548,0.5271399,2
2.5831382,2.1534618,1
-1.2634571,1.2260256,2
1.6781387,0.12893425999999997,1
-1.4649966,2.271045,2
3.7424335,2.2185175,1
2.6549182,2.2805888999999997,1
-1.4557433,0.2711662,2
-1.1083889,0.8031751,2
-1.8103199,-1.4364641,0
-0.76125765,-0.6425419,2
0.6750494,0.08392893999999995,1
-1.3722594,0.9870913,2
-4.3020844,3.8674097,0
2.5297835,1.8022201,1
-1.7812815,1.8069224,2
-1.6317737,1.5678737,2
3.168444,3.9442012,1
-1.2178848,0.9785118,2
-1.5508101,0.3627184,2
-0.17682764,-1.6783184,2
-1.2741326,-1.8548672,0
-1.3260956,1.9707353,2
0.7587603,-0.4490807000000001,1
-2.0855083,-0.99674413,0
-1.7579172,1.8371367,2
3.33784,2.2700118,1
0.092668846,-0.4349342,2
0.6478919,-1.3404057,2
-1.1293802,1.8330376,2
-0.0961486999999999,-2.9462733,0
0.45977432,-0.584222,1
-1.2139988,0.0638057,2
-0.6803921,-0.97048783,2
3.6783116,3.2161763,1
-1.6645021,-1.464352,0
-2.4070389,-0.93384716,0
-0.31740293,-1.4501383,2
-1.6723678,1.1937739,2
0.32431063,-0.5192313,1
2.5026052,3.324337,1
2.55819,2.4734699,1
-0.63934831,-2.3368787,0
-3.2283006,0.7362126,0
0.15920365,-0.8475999000000001,1
-2.0699174,-1.35790634,0
0.9092124,0.18331229999999998,1
-1.5403466,-1.67977,0
-1.8079629,-1.4553915,0
-1.9353282,-1.1015409,0
-1.4031255,-0.031249136,2
-1.4160237,0.016364247,2
-0.58823854,-1.1428242,2
-1.1510162,-0.38364267,2
-1.09692633,-2.4460862,0
0.6412643,-0.5667464,1
-0.8412602499999999,-2.1540471,0
-2.6422226,0.4196161,0
-1.4509349,1.6886852,2
0.15717113,-2.5872154,0
0.09559472,-0.5536334999999999,1
0.06941206,-1.1608267,2
-0.2203023399999999,-2.321984,0
1.7381387,-1.7200263,0
2.7797942,1.93312836,1
-0.35201403,-0.4491388999999999,1
-1.4953864,1.1969193,2
-0.08508314,-1.5843376,2
3.2802193,3.263131,1
-1.6294506,1.4869406,2
-1.6296558,-1.45088375,0
-0.8536382,0.06814659,2
-0.904324,-2.101627,0
-1.4599974,1.0014381,2
-1.4405994,1.2279882,2
-0.37688488,-1.4625449,2
-1.4073129,1.1382523,2
0.33626822,-0.3220894000000001,1
-1.7222397,2.0996957,2
0.37566215,-1.3709946,2
3.0512197,2.2789173,1
-1.5686867,0.91495407,2
-1.273778,0.46185333,2
-0.026103362,-0.7614722,1
-1.6901286,1.3178648,2
-3.5255923,1.3782897,0
-1.8623114,2.0030324,2
-0.4504623,-1.0581198,2
2.593088,2.6996093,1
-1.034651,2.7004807,2
-1.627281,0.9199338,2
-2.536846,-0.484746993,0
3.084763,1.95778334,1
-1.4649423,-1.3284584000000002,0
-0.8792715,-0.899245,2
-0.73924375,-2.0149451000000003,0
-0.08242565,-2.0372467,0
2.023432,0.42915106000000003,1
-2.2234352,-0.8863381699999999,0
2.5562706,1.08603066,1
-0.43235592,-2.0553234,0
-1.182143,0.32045287,2
-0.8557730299999999,-1.8246913,0
2.7914982,2.39281,1
-1.5875664,1.998364,2
-0.9542195,1.0826685,2
-0.1245836599999999,-2.3076606,0
-1.788337,-1.25637966,0
0.37104756,-2.4339104000000003,0
-1.6871719,-1.393738,0
-1.4655926,1.0384057,2
0.130899,-1.2489702,2
2.8892121,3.0309222,1
2.3941483,0.95197341,1
-0.5544343,-0.83722675,2
2.2732038,2.6703286,1
1.6133192,0.3549382,1
-0.963641,-0.84585834,2
3.3469634,3.0519588,1
-1.2985351,0.6411617,2
1.4460349,1.46622592,1
2.0063856,0.22187316,1
0.6935781999999999,-2.2265457,0
3.5382125,2.7724471,1
3.6812081,3.5247471,1
0.70299,-2.2779028,0
-0.08822498,-2.639031,0
-1.7542717,0.54633534,2
0.47871378,-0.23575619999999997,1
2.7995112,1.9659867,1
0.5841214,-0.6247654,1
-1.1462073,-1.4974677,0
-0.5915795699999999,-2.509366,0
3.285491,2.1954528,1
-1.0422125,1.825101,1
0.022651436,-1.6327384,2
-1.7731249,1.39407,2
1.227529,0.82108468,1
-1.6030126,2.2869935,2
0.8677095,0.6479239999999999,1
-0.9241576,0.9495367,2
-1.5633616,0.95099187,2
-1.3601489,0.7171687,2
-1.7553856,-1.5514303,0
-1.2913554,2.2629771,2
0.72083944,-0.3282803999999999,1
-0.12595762,-1.1459819,2
3.5455513,2.8283262000000002,1
-0.74913707,-2.1842084,0
-1.4306955,0.038502336,2
-1.9760699,-1.0328893,0
0.99208486,1.5033877,1
-2.1563628,-1.1139256,0
1.2214103,0.26998824,2
0.17963803,0.80083296,1
-0.8197725,-0.97777545,2
2.8385923,1.9067414999999999,1
-1.4489336,1.5846124,2
-0.7827837,0.8427124,2
2.894953,2.1345291,1
2.8886302,3.6248431,1
-1.8633971,-1.3803445,0
-1.648561,1.0676606,2
-0.08813733,-2.4541414,0
-1.3003471,-0.1066204,2
-1.4381053,1.4608896,2
2.010055,0.71966666,1
-0.7568941,0.036702454,2
-2.7530353,-0.47903955,0
0.5766685,-2.5779612,0
-0.2240049,-2.3914424,0
0.44054165,-0.44757099999999994,1
-0.35067168,-2.5036876,0
0.3483827,-0.4127307,1
0.3129294,-0.6234937,1
2.95722,1.7070252,1
-0.7518274,-0.534094,2
-1.4172206,1.3773319,2
-1.7883568,1.5810857,2
-1.3190451,0.16722071,2
-3.299541,0.8168694999999999,0
0.7409927999999999,-2.3962955,0
-0.35299823,-0.2260412999999999,1
-1.3797648,1.2271658,2
-1.9059911,-1.2513008,0
-0.66832614,-1.0784116,2
0.1326329,-2.5134661,0
2.6628385,2.2717931,1
0.20060797,-0.05357999999999996,1
-1.406178,1.017674,2
0.03639817,-0.7549931999999999,1
2.957153,0.976113975,1
2.4745324,1.9988723,1
-0.449342847,-2.3171393,0
3.164238,2.5561359,1
1.8879116,0.09151125000000004,1
-1.541559,1.3241872,2
3.5612192,2.5326820000000003,1
-1.5218177,-1.7138546,0
-0.0670331699999999,-2.3964055,0
-0.022138461,1.82454276,1
-0.14022906,1.9850029999999999,1
3.2226024,2.5707272999999997,1
0.3076263999999999,-2.1678462,0
2.0620847,0.61938256,1
-2.0790951,-1.5306449,0
-0.33848433,-2.4229956,0
2.63152,2.6255062000000002,1
2.8809953,0.41474515,1
-1.299053,-2.2998259,0
-2.8830888,0.0906544,0
-3.938948,3.0251853,0
-3.015769,-0.18786496,0
2.925186,2.6884668,1
0.9410994,-2.4216163,0
3.4055152,2.2925204,1
0.8678357999999999,-2.2050009,0
0.94463956,2.1443354,1
-0.57330739,-2.2691983,0
-1.5547929,2.140621,2
-0.58510625,1.5346999,2
2.5855176,2.1284091,1
-1.3834362,0.57453966,2
3.4629278,2.8933210000000003,1
1.7672572,0.20699860000000003,1
3.2200212,2.1632948,1
-0.41694757,-2.2822713,0
-0.0761890399999999,-2.4446701,0
-1.6443634,-1.5053279,0
0.1383678299999999,-2.2515582,0
-0.60946536,-0.7456696,2
-3.974326,2.0063963,0
-1.6707096,0.82499707,2
2.2205718,2.4187015,1
-2.6322045,0.6087108000000001,0
3.656248,3.2727273,1
-0.1611298299999999,-2.2391905000000003,0
-2.1390305,-1.4304867,0
-0.074345,-2.4360211,0
-0.88717806,-2.1556476,0
-1.3629057,-0.03895709,2
-1.1999295,2.2407513,2
0.5637301,-1.4563553,2
-1.1050687,1.20257103,1
2.3408103,0.26387805,1
2.7272565,0.65050626,1
3.1947002,2.9435313,1
-1.361222,0.5947231,2
0.49503645,-0.8328873000000001,1
2.306196,1.6045544,1
0.3258135,-0.14035529999999996,1
-2.3932669,-0.8708627,0
-2.1438558,-1.7056775,0
2.8474607,2.5255954000000003,1
-1.6274645,0.7854409,2
0.49046084,-0.3608127000000001,1
-1.8074651,-1.38597906,0
-0.9511055,-0.30855283,2
2.1672232,0.25514610000000004,1
-1.0889893,1.1843506,2
-0.8324858,-0.96958864,2
-0.81734294,-0.38526604,2
-1.5985167,-1.8511436,0
-1.098788,-1.6789207,0
-0.51575553,-1.2562733,2
2.8061845,2.3943792999999998,1
3.2336276,2.9056945,1
0.20056026,0.47628015,1
-1.1380749,0.59563196,2
-1.9349284,-1.39593756,0
-0.1067250699999999,-3.011675,0
-0.4605201,0.12062870000000003,1
-1.2223308,-0.63346034,2
3.2675471,3.118318,1
-0.35009636,-2.3406351,0
0.8660223,-0.05773000000000006,1
-1.5554624,1.0247899,2
-0.37556842,-1.4123437,2
-0.79583234,0.9231771,2
-1.5650077,1.1695368,2
-1.2063231,0.25312132,2
-1.3602469,-0.5840858,2
-1.5130153,0.7392175,2
0.49720874,-1.3054287,2
-1.9426513,2.6869695,2
3.0970194,2.4115599999999997,1
0.025046937,-0.4623208000000001,1
-0.56614328,-2.3908246,0
-2.2012374,-1.01738906,0
-0.65631205,-1.0240748,2
0.76585305,-0.10529520000000003,1
0.69588107,-0.06446269999999998,1
0.11368215,-0.0029063000000000283,1
1.7703686,2.6237006000000003,1
-2.9206185,0.1117920999999999,0
-1.8135328,2.2285697,2
-2.2672889,-1.2091295,0
-0.14744622,-0.7396320999999999,1
-1.1897123,-0.46917492,2
-1.3914137,0.6258631,2
2.906583,2.7552273,1
-1.5028441,0.356081,2
2.966024,2.1656991000000003,1
3.3448048,3.002782,1
-0.99928993,-0.42407128,2
-1.30887,-1.9803928,0
-0.0573689299999999,-2.1049824,0
-0.9286312,-2.4702269,0
-1.0568123,1.8305469,2
-1.3891505,-1.8726729,0
-1.5154111,-1.9101982,0
0.1543814999999999,-2.3582042000000003,0
-0.8275569,-0.9517039,2
-0.2364911,-2.30251,0
-1.733464,1.8932002,2
3.0831916,1.4248255,1
-0.460267503,-2.6668124,0
1.1483982,0.5649601,2
-0.445039,0.06946669999999999,1
4.20739,3.4226983,1
-0.60151482,-2.0153410000000003,0
2.5799572,2.2550516,1
1.1031291,0.5641918,1
3.8396764,3.5445664,1
-1.5467854,-1.44809926,0
2.1801472,1.5769621,1
-2.2722461000000003,-0.8292029000000001,0
-1.1044791,-0.5804169,2
2.730486,1.123590946,1
-2.4599993,-0.7063657999999999,0
0.00514024,-2.2619848,0
-1.5791018,0.5548167,2
-1.0982573,1.3449315,2
3.0020866,3.2118075,1
-0.05542969,-0.4294169000000001,1
1.4856286,0.90200651,1
3.2128627,2.2243556,1
-1.4652257,0.6058544,2
-1.1298337,0.9185356,2
3.1239243,3.3671365,1
-0.17075843,-2.474896,0
1.5906703,1.820315,1
1.2413797,-0.6658222,2
-1.1495497,0.36995828,2
0.4008857,-0.6078361999999999,1
-1.527133,0.8892714,2
-0.5273993,-1.1631856,2
-1.5122032,0.3654939,2
-0.4813776,-1.1060996,2
-0.73281914,1.42047054,1
-1.5925105,1.0166279,2
0.5127390000000001,-2.5705404,0
0.6592364,-2.471325,0
-0.6208451,-1.1059892,2
2.6327088,2.7918396000000003,1


==> figures/esoteric/pca/p158/No_Aug_esoteric_depth_0_pca.csv <==
PC1,PC2,label
1.0546948,-0.6863424,0
-0.9664965,-1.6056406,2
-2.9814098,0.94947493,1
2.101566,-0.8638803,0
0.42286783,-1.0590787,0
-3.2590363,0.74315345,0
-0.9137983,-1.0626047,0
-2.3967702,3.6550775,1
-2.0465775,-0.3670995,0
-2.2917478,0.07071754,1
0.6747545,-0.85072947,0
-3.3737974,1.0725195,1
-2.303212,-0.18755585,1
-1.0238221,-1.8626806,1
-3.6765392,1.2586603,1
-3.1132703,5.137367,1
-1.1431196,-1.0016466,1
-1.1712534,-1.7176257,1
1.5215137,-0.5687736,0
4.221041,1.3016177,2
5.049412,1.6302612,2
-1.0385478,-1.2086943,0
1.0814319,-0.6493541,2
-1.2044275,-0.9437479,2
-1.5577517,-0.6207758,0
6.119965,2.001236,1
-3.1227112,0.5741025,2
-1.9641201,-0.38324928,1
3.9040017,1.218553,2
3.840275,1.18033,2
-2.322537,3.0597398,1
-1.6599243,-1.130074,1
0.18690927,-1.2098851,2
-1.2013109,-0.672103,0
-1.9542084,0.19336107,1
-0.6258096,-0.96242666,0
-0.66615504,-0.2510086,0
-0.70754546,-1.0529519,0
-0.10907793,-1.3512216,0
4.7468596,1.5027527,2
4.321187,1.3398556,2
-2.0085254,0.20077133,1
1.0114743,-0.7213479,0
-1.4361708,-1.735892,1
-2.0188186,-0.31594,2
2.1241062,-0.54139006,0
5.431312,1.7820426,2
5.020412,1.6112334,2
-3.693782,1.6094688,1
-0.7152402,-1.5662707,1
5.8831344,1.9635192,2
-2.0371892,4.145422,1
-2.432274,4.7309785,1
-0.29636067,-1.4210556,0
-0.7135816,-1.4519827,1
5.278879,1.712592,2
-3.6370556,3.7868407,1
-2.3194957,-0.015636772,1
4.1553454,1.2498007,2
-2.6533828,0.01528576,1
-1.3767512,-0.9995128,1
-0.7980493,-1.7193469,2
0.89678067,-0.63751817,1
-1.5059648,-1.0947136,1
-1.3641479,-1.0057862,2
-2.9992585,5.858278,1
4.418113,1.3703371,0
-1.0804892,2.6795087,1
-2.1944377,-0.6276171,2
0.49762112,-0.96313715,0
1.4704535,-0.9651226,0
-0.6734224,-1.6947647,2
-4.026884,1.4904729,1
-1.6297703,2.5978587,1
-1.5719421,-0.5525451,0
0.09327346,-1.2471594,2
-1.6600683,-1.1041334,1
-0.068295956,-1.074382,2
-1.6122789,-0.5294806,0
-1.0387862,-1.6108768,1
-1.6394019,-0.6605413,0
2.1489565,0.17095259,2
-1.1320248,-1.9614397,1
-2.2414396,0.22361454,1
4.68918,1.6149291,1
-3.378642,0.84143746,2
-3.5449057,2.4980943,1
-2.6532524,-0.028733537,2
5.880865,1.9395534,2
2.5313087,-0.7965238,0
-1.4609573,-0.6360538,1
-1.0475221,-1.7870897,1
-0.78491133,-1.7003082,2
0.5632468,0.14966264,0
4.525032,1.4121053,2
0.40828478,-1.2805951,0
0.30287418,-1.4640868,0
-0.32217532,-1.5967807,2
-0.7643264,-1.71155,1
-2.3449173,-0.49349594,1
-1.1340649,-0.84289193,0
-2.4096138,-0.17515989,1
-2.0149436,-0.4416697,1
0.6228838,-0.7902559,0
-0.7959768,-1.7033602,0
-1.1993432,-1.140599,2
0.8290453,-1.238307,0
4.0233088,1.1752068,2
-2.11946,2.6327844,1
-0.84619063,-1.5910808,1
-0.62404805,-1.4242908,0
-1.8793697,-0.31110072,1
-0.94802827,-1.5284798,0
-0.5369286,-1.5747766,0
-1.9136477,-0.75711894,0
-2.6467683,5.1877937,1
-1.022852,-1.732978,2
1.140025,-0.6861111,2
-2.3293433,0.13344398,1
-0.018391788,-1.4166982,0
-3.1509452,5.7917247,1
0.542185,-1.3407435,0
3.6209333,1.0263298,2
-2.254982,0.4797382,0
2.78644,0.2376433,2
-1.4808078,-0.8445909,1
-0.6438429,-1.7099735,0
-1.7858443,-0.92594445,1
4.102388,1.2720367,2
0.37814602,-1.1347673,0
4.7977138,1.5227174,2
-0.15670317,-1.4362346,0
-0.89507896,-1.6967156,0
3.6072922,0.98220384,2
-2.26205,4.5220537,1
-0.62175864,-1.6723768,2
3.1967049,-0.25715378,0
-1.5787058,-0.92978525,2
-1.948046,-0.52484107,1
-0.034671664,-1.4248929,0
0.9524108,-0.7745992,1
-3.0500157,0.38644847,1
3.2394638,0.9098345,1
-0.9372527,-1.2831607,0
-2.6725826,0.14273188,1
-1.0382557,-1.2161721,0
-3.0938432,0.8012631,0
-0.9622895,-1.8008888,2
4.5888486,1.446426,2
-1.737632,3.4293127,1
-0.45303547,-1.7374551,0
0.27946493,-1.3974944,0
0.82233405,-1.0726435,0
-3.447171,0.2049863,1
-0.05175528,-1.4157093,2
-2.540622,0.36804453,2
-1.3871667,-1.3623884,1
-2.2437644,2.4720073,1
4.852198,1.5440006,2
-2.2359753,-0.22392377,1
-0.6272797,-1.8000591,2
-3.9551313,7.575022,1
0.34753156,-1.0549421,0
0.07583654,-1.3105457,0
4.5526175,1.4309565,2
-2.4280338,-0.39454353,1
4.6300173,1.4611965,2
0.8281795,-0.7490643,0
-4.216547,1.9233459,0
-1.5342195,-2.1863172,1
0.27515823,-1.0794685,0
-0.95347613,-1.7884021,1
1.8517485,-0.50393087,0
-1.2051404,-0.2940129,0
-2.4654193,2.6591296,1
-1.684175,-0.8593676,1
-0.9529986,-1.5099207,0
-3.1378891,0.4965941,1
-1.0415277,-1.4956752,1
-0.078825384,-1.3398678,0
4.7783346,0.01087442,0
0.23092934,-1.2358233,0
-4.3673697,0.98025227,1
-1.2720668,-1.1344445,1
1.0928681,-1.158135,0
-1.7915344,-0.6121509,1
4.7690997,1.4976323,2
-3.5758662,6.57441,1
-3.628453,1.3248594,0
-4.1866007,1.4509244,1
2.8310885,0.68130934,1
4.1332664,1.3140097,2
-2.6044908,2.0293207,2
-0.24132288,-1.2969035,1
1.1855102,-0.7230464,2
-0.4947759,-1.3099933,0
-3.129458,0.30196324,2
-0.72764784,-1.4054873,1
-1.1807523,-1.8253956,2
2.1368923,0.19817057,1
-0.72217494,-1.6618953,1
-1.808923,-0.31524414,0
2.2539477,-0.6682972,0
2.5960264,0.38451508,1
-0.7672332,-1.6967077,2
0.5550899,-0.8594887,2
-2.562634,0.56760645,0
2.9837134,0.687459,1
3.4895804,1.0050857,2
0.60309064,-0.92782867,0
2.3082283,0.27743003,2
-0.7485818,-1.2557809,1
-1.1622043,-1.2616506,1
-2.3160844,0.6377827,0
-1.9669499,3.4302547,1
-1.4447551,-0.83409643,2
-0.22689867,-1.5525769,0
-0.2661639,-1.5503781,0
0.88549495,-0.8283452,2
-2.0176744,0.19538382,0
-3.673918,1.599131,1
4.413444,1.3702326,2
-0.6859557,-1.5529243,2
4.519991,1.35785,2
5.410255,1.7726089,2
0.8365078,-1.2682729,0
3.735258,0.8887404,2
5.1530023,1.6952474,2
-3.9551218,1.2188817,1
0.40674832,-1.5416367,0
0.2613779,-1.4525869,0
-4.0600843,1.5871067,1
-2.0333147,-1.3558261,1
4.304423,-0.11553745,0
0.2729091,-1.221134,2
-0.22621304,-1.5202557,2
-1.3282623,-1.692666,1
-0.3187583,-1.3499178,0
4.230965,1.2878615,2
3.8557024,1.1867033,1
-3.2212753,4.984456,1
-1.2308838,-1.4690573,1
-3.7646792,1.1462885,1
4.534923,1.4153368,2
-1.9717462,-0.29792067,0
0.7443734,-1.302003,0
-1.9944613,-0.031041592,0
-3.3638837,0.69672215,1
4.8870044,1.5537461,2
-3.163437,0.67173004,2
-1.8764522,-0.7528751,1
-2.145735,-0.009639233,0
-1.9199905,-0.112739205,0
4.23956,1.2514002,2
-1.3682058,-1.1497159,1
-1.214071,-1.9516048,1
4.92569,1.5668851,2
-3.906411,1.014882,1
-0.78540367,-1.7235531,2
3.78784,1.12192,2
-1.2895229,-1.1417238,1
-1.9023969,-0.5269105,1
-2.0449991,0.05453366,1
-1.5234959,-1.4043328,2
0.6179963,-1.3424482,0
-0.8282097,-1.6583027,2
-1.7996314,-0.6037112,1
-1.3423855,-0.8778944,1
1.9311445,-0.10716711,2
-4.343072,2.5498672,1
5.9262495,1.9785608,2
3.29197,-0.27974394,0
2.8923512,-0.34408006,0
-2.6344895,4.910567,1
0.72983396,-1.2676886,0
3.685002,1.1430734,2
4.456235,1.3800391,2
-0.9338154,-1.8248909,2
-0.08517751,-1.4710716,0
0.51609504,-0.15841067,0
0.45085216,-0.91908777,0
-2.30526,0.13356996,0
0.07560694,-1.2883418,0
-3.8599088,4.554991,1
-3.7345421,1.1667864,2
0.3227759,-1.3239701,0
-0.5129541,-1.5184969,0
-0.38981563,-1.40118,1
5.0745106,1.6543273,1
0.17216396,-1.1413091,0
2.182351,0.16744342,2
-3.314288,0.0032162368,1
1.9812047,-0.13165519,2
-2.0521853,-0.7276919,1
-2.8600452,0.7561815,1
-1.0206397,-1.8717113,1
2.2645552,0.32106987,2
4.4777145,1.4307983,2
-0.23667037,-1.6697427,0
-3.0486836,5.233922,1
-1.9752007,-0.64308834,1
4.3337383,1.3937885,2
-3.0477948,5.2270584,1
5.1476316,1.6600273,2
-1.8481014,-0.5333322,0
1.9879973,-0.037093103,2
-1.6631496,-0.7487415,1
-0.5404629,-1.6449339,1
-0.78526205,-1.4887471,2
0.0512574,-1.3288985,0
1.3339832,-0.43217546,0
-0.18094802,-1.4789053,0
4.16985,1.2835718,2
3.8765354,1.1079726,2
-1.6035357,-1.190047,1
-0.85171,-1.7383785,2
0.59438443,-0.1537601,0
3.610646,1.0597805,2
3.0205011,0.5554546,2
3.8742635,1.1466697,1
-2.753834,0.26825306,1
-1.660574,-0.2373522,0
0.2231768,-0.8936001,2
-1.1951499,-0.9487276,2
-2.5617874,0.10457885,0
3.2410154,0.9138334,2
-3.467259,6.517539,1
-0.9168988,-1.5821668,1
-0.5527847,-1.6895474,0
-1.1614487,-1.2954924,0
1.365457,-0.39086503,2
2.074505,-0.9685719,0
-0.7111792,-1.5844796,1
2.0253568,-0.023947537,1
2.53975,-0.59880805,0
-3.2439802,0.9003836,1
1.6112022,-1.0166304,0
-2.6223838,0.83699024,0
-3.3390198,5.036925,2
-0.50552106,-1.2222307,0
-1.1064227,-1.6743783,2
-0.9366644,-1.6893932,1
-2.7957559,5.2396603,1
-0.6637258,-1.5777369,1
-2.177057,-0.67879975,1
1.744112,-0.9566988,0
0.28661484,-0.9177669,0
4.2744064,1.3426973,2
0.7739828,-0.885769,0
1.1321735,-0.72161174,0
-1.0646791,-0.8402209,0
-4.030851,7.633133,1
-1.3464279,-1.6995271,1
-0.7271604,-1.5641693,0
-2.3580017,4.311446,1
5.145875,1.6653582,2
3.501971,-0.41628033,0
-0.7901755,-1.7133479,0
-1.0352752,-0.9766178,0
0.083058,-0.95836914,0
4.5607533,1.4362267,2
-1.5740435,-0.99728024,1
-1.0198174,-1.8247007,1
4.5611596,1.4342303,2
-0.4849202,-1.4393579,0
-1.1480658,-1.7402648,1
0.15235156,-1.2060405,2
-2.3130822,4.285995,1
0.79017496,-0.6646348,2
4.035177,1.0593054,2
-0.15166855,-1.3961138,0
1.2350426,-0.9067278,0
-5.260248,9.585148,1
-1.4902418,-0.72025394,0
0.89717,-0.6906537,2
-1.8108141,-0.15179378,0
-4.8566856,2.1473765,1
-0.9790712,-1.6314355,1
3.7076719,1.038313,2
-0.3917933,-1.5431113,0
3.9761791,1.2110288,2
-1.4111006,-1.8834224,1
-0.6904276,-0.98139,0
-1.1532738,-1.3505645,1
-0.32107604,-1.5842869,0
-2.6837893,-0.058107093,1
-1.7240918,-0.34128654,0
-0.9330842,-1.772193,2
0.6734292,-0.96216846,0
-1.7591453,-1.2599008,1
1.402961,-1.0171264,0
4.8230753,1.5353492,2
-3.1636527,0.4683536,1
-2.8081532,4.886869,1
-0.34115154,-1.4643143,0
-2.6225426,0.56268,0
4.103976,0.028023899,0
-0.32752502,-1.3074521,0
1.2574039,-0.8959055,0
0.18453385,-1.0246093,0
0.87762237,-0.93915987,0
-1.7663026,-1.0288893,2
0.31809703,-1.3326005,2
-3.6407592,2.9468367,1
-1.401078,-0.66632366,0
-0.018736273,-1.222663,0
-0.25600153,-1.4848548,2
-1.4109504,-0.56061625,1
2.7125676,0.5426769,2
-0.41973007,-1.6366419,1
-1.7363439,-0.6052606,1
-1.9189088,-0.5436174,1
-0.8222038,-1.7779915,0
-2.1129937,-0.048183188,0
-1.8809221,-0.6757395,1
4.7432175,1.5125154,2
-2.747113,0.70240676,0
4.338075,1.3471755,2
-1.898241,-0.25367817,0
-2.17928,0.09579292,0
4.5602865,1.4145402,2
-0.84542185,-1.7366647,2
-1.0709655,-1.8896692,0
-1.5347583,-0.8895817,2
-2.7140872,5.03067,1
-0.060382456,-1.3376691,0
-3.8247335,7.181545,1
-0.67365366,-1.524875,0
2.9800863,0.68131995,2
-2.935505,0.24300316,1
-1.6511023,-0.70077896,1
-0.08374205,-1.3424013,1
-0.7212556,-1.5153475,1
-2.3409326,0.17317832,0
4.6888943,1.4617761,2
-2.038291,-0.09753537,0
-0.06364694,-1.469063,0
4.01647,1.1752379,2
-2.3772972,4.74573,1
-3.3520472,1.7463657,1
4.4146514,1.3668523,2
-1.9039865,-0.8212576,2
1.1978676,-0.34820348,2
-0.66975063,-1.0486693,0
-2.0086,-0.48935032,1
-2.2259583,4.3167286,1
-0.063025594,-1.1414557,0
-2.6455564,0.03792274,1
-1.3165636,-0.13994883,0
-0.27188766,-1.5131999,2
-0.8427598,-1.642855,2
-4.777143,2.8319542,1
-1.0007787,-1.442579,2
-0.7778153,-1.6540619,2
-0.81149226,-2.2563941,2
0.034301937,-1.1496931,0
0.22576322,-1.4701111,0
-0.6788655,-1.1781733,1
-2.4223583,0.055832982,1
5.339874,1.7414085,2
-0.7314537,-1.470393,0
1.307296,-0.3449303,2
-1.1848245,-1.5694932,1
-0.8824175,-1.5973188,1
-0.6398478,-1.6941341,0
0.43060768,-1.0839175,0
-2.4522653,4.881198,1
-2.5243762,-0.24633163,2
-0.44017714,-1.5969393,2
-1.1642406,-0.64319,0
-1.1687775,-1.5000842,2
4.903454,1.5187898,2
-1.0067315,-1.6697847,1
-0.96282715,-1.6945516,0
-2.664279,4.830778,2
-0.6804108,-1.6845309,1
0.7321269,-1.2398987,0
4.89438,1.5692046,2
-0.72798175,-1.6717217,1
1.7707608,-0.08693397,2
-4.0017447,7.5958915,1
-1.3649228,-1.1940577,0
0.51886636,-0.89649177,0
-1.3658195,-1.9170611,2
4.224718,1.3003335,2
3.4781733,1.0211567,2
-0.6051622,-1.5539831,1
3.6153123,1.0648133,2
5.120544,1.6741233,2
-1.1649468,-1.7808686,2
-1.7690313,-0.9282074,1
1.5129521,-0.069419846,2
4.5074706,1.4105134,2
0.8584416,-1.2472565,0
-1.4957187,-0.9376676,2
-0.88396233,-1.5660583,2
-0.522799,-1.174002,0
-1.482522,-0.9086889,1
0.61169153,-1.2459652,0
-3.868018,1.2287421,0


==> pgfplots/acdc/pgf_format_corruption_trends_AnisoDownsample.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8788049796333334,0.9160506139666666,0.9119407733666667,0.9130051517000001,0.9115086944333334,1
0.8540452247333333,0.8789701797666667,0.8889823826333334,0.8908804085,0.8925267560666668,2
0.8049603035666667,0.8002449458333333,0.8332753263466667,0.8467099671666668,0.8592470016,3
0.7505849235866666,0.68273268016,0.7543956657086666,0.7842328284666668,0.8098205836333333,4
0.6951417618216666,0.54370863221,0.6439224276733334,0.6920340738433334,0.7379974771333333,5


==> pgfplots/acdc/pgf_format_corruption_trends_BiasField.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8789818673333333,0.9206203118666667,0.9182077876666668,0.9229084548,0.9205949750333334,1
0.8343466398496666,0.9076652457,0.9148324582333333,0.9168387776333334,0.9187681453333333,2
0.7455027801133333,0.8606876575666668,0.9051440059666667,0.8745096392366666,0.9066631883533333,3
0.6315874096099999,0.7713963315766666,0.8731907601553334,0.7845746927133334,0.8692055409333334,4
0.5212733681603333,0.6695277000001667,0.8187390503333333,0.68121281328,0.798040645249,5


==> pgfplots/acdc/pgf_format_corruption_trends_ContrastCompression.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8904689855333334,0.9254397041333333,0.9198462182333333,0.9242640793,0.9211399633666667,1
0.8888815123999999,0.9252926007666668,0.9199788307999999,0.9242981838000001,0.9209805227333333,2
0.8852207577666666,0.9244822545,0.9199034575666666,0.9240584313666668,0.9204706699333333,3
0.8769111313,0.9231619854666665,0.9194741552666666,0.9234057234999998,0.9197973871666667,4
0.8589649460566666,0.9200121933333333,0.9178420211333335,0.9218395446000001,0.9186893793333333,5


==> pgfplots/acdc/pgf_format_corruption_trends_ContrastExpansion.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8808716751333333,0.9230382244666666,0.9176352872666667,0.9224321824666667,0.9197798942,1
0.8592176742,0.9195735424666666,0.9143700394333334,0.9194434613333332,0.9163293274000001,2
0.8265450394333332,0.9133676353333332,0.9091045423,0.9145498877666668,0.9120351577333334,3
0.7768881465913333,0.9027189646666667,0.9015506123333333,0.9052204263333333,0.9050493574666668,4
0.7121369122519999,0.88391154499,0.8922110271666667,0.8866783121333333,0.8929430680666668,5


==> pgfplots/acdc/pgf_format_corruption_trends_ElasticDeformation.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8532796223333333,0.8851426715666667,0.8815079255333335,0.8848765804666666,0.8835924086000001,1
0.8523248519000001,0.8850088192,0.8806685655000001,0.8841666214333334,0.8829585019,2
0.8503448936333333,0.8832868245333332,0.8774345364333334,0.8833550640333332,0.8808551710666667,3
0.8475660140333333,0.8799776259333334,0.8758564613,0.8812862084,0.8784369854333334,4
0.8430444693666667,0.8769445005666666,0.872377724,0.8784517150000001,0.8757440902,5


==> pgfplots/acdc/pgf_format_corruption_trends_Ghosting.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.871791657,0.9168162358999999,0.9137562238,0.9197993935,0.9167929300000001,1
0.8416404768333333,0.8971146751333333,0.9033907324,0.9137625356333333,0.9114717903999999,2
0.8003654672666668,0.8601972128999998,0.8841912870666667,0.9040978872666666,0.9035030810333332,3
0.7148588971856666,0.78105309328,0.8416705724,0.8865420587666667,0.8915266918666666,4
0.6748543689233334,0.7413471934333334,0.8248138959150001,0.8776742198333333,0.8803848892666668,5


==> pgfplots/acdc/pgf_format_corruption_trends_IsoDownsample.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8824244134666667,0.9203769213333333,0.9157154917666667,0.9186458729,0.9160886400666666,1
0.8740367295333332,0.9155777003,0.9122640943666668,0.9129298822999999,0.9101880873,2
0.8647808754,0.9036559255333333,0.9019934727666667,0.9023410832333333,0.9003381855999999,3
0.8477800429333334,0.8898486758666667,0.8903483203333334,0.8916338052333334,0.8921783738333332,4
0.8281706794999999,0.8656174375333333,0.8707785801,0.8718103876000001,0.8714651888666666,5


==> pgfplots/acdc/pgf_format_corruption_trends_KSpaceSubsampling.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8469393828333334,0.8894393551333333,0.8906995197333334,0.8940059665,0.8936816941666667,1
0.8178651605199999,0.8549684218666668,0.8628520794666666,0.8637732757666666,0.8646258688333331,2
0.7940245714666667,0.8375307549333334,0.8454255048333333,0.8666046535,0.8709093869333334,3
0.7522966537666665,0.7750052502216667,0.7957186164666666,0.8164311181333334,0.82076067203,4
0.7053111765833333,0.7471995594503333,0.7935833607,0.8369665856333333,0.8496971278666668,5


==> pgfplots/acdc/pgf_format_corruption_trends_RandomMotion.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8553772523,0.8853964862,0.8823914472666666,0.8836052163666667,0.8827044255333334,1
0.7651707873200001,0.7917027003666667,0.7939089462999999,0.7919527765666666,0.7916269367000001,2
0.6347289166833333,0.6600297810733333,0.6674865716,0.6759403900333333,0.6752084173666667,3
0.5332485772313333,0.5519870170466666,0.5775210403833334,0.5931593213,0.59624683205,4
0.4472747746086667,0.46287567840333327,0.4869212973233334,0.5350539988466667,0.53723252341,5


==> pgfplots/acdc/pgf_format_corruption_trends_RicianNoise.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8824885101666666,0.92003577,0.91693495,0.9185546654666666,0.9177824051666666,1
0.8495359160666666,0.9057186991666666,0.9099264640000001,0.9076193641666667,0.9109419872666668,2
0.7942417526533333,0.8790381528000001,0.8942494904333333,0.8918522548333333,0.9009131743333333,3
0.7333838568433334,0.826139264315,0.8746207987666667,0.8724903101333332,0.8884652470666667,4
0.6693919897353333,0.73899102792,0.8469361286333333,0.8461876906666667,0.8737805052333334,5


==> pgfplots/acdc/pgf_format_corruption_trends_Rotation.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.299211128927,0.9190981460000001,0.9137442891333333,0.9176471059666667,0.9146077382666666,1
0.27213150611000003,0.9165882745,0.9112182048666666,0.9150923325333333,0.9117585753333334,2
0.2784984827493333,0.9142543647333333,0.9115097430666667,0.9149650963333333,0.9121669011333333,3
0.2611491499493,0.9130872987333333,0.9109184885333333,0.9138284987,0.9109659988333334,4
0.2857787403236667,0.9116410610000001,0.9104684227666667,0.9133076021666667,0.9114040872999999,5


==> pgfplots/acdc/pgf_format_corruption_trends_Scale.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8752056942666666,0.9180033886666666,0.9119356855333334,0.9155042555333334,0.9128583630000001,1
0.8544613582666667,0.9100573438000001,0.9046515568999999,0.9097267305333334,0.9061070146999999,2
0.8073266465546668,0.8774196032333332,0.8709753778333335,0.8831614663999999,0.8778088742333333,3
0.7192066923564333,0.7688465225056668,0.7591967663966667,0.7795638155033333,0.7715138391733333,4
0.6205134003930495,0.6726132799456229,0.654371633365522,0.6705008286634682,0.6595488267507817,5


==> pgfplots/acdc/pgf_format_corruption_trends_Smoothing.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.8423353407,0.8891977235,0.8885100358333333,0.8956505959666666,0.8935243709333335,1
0.7517772464,0.7978403190833333,0.8053749374,0.8049062092666667,0.8104941751,2
0.6767514984566666,0.7296130439666667,0.7404086448333332,0.7354419177999999,0.7475894393333333,3
0.6037839019416666,0.67278523332,0.6895029712333334,0.6870043332333333,0.7000475508666666,4
0.5229813528216667,0.6060513075666667,0.63167235822,0.6397682487999999,0.6547927901333334,5


==> pgfplots/acdc/pgf_format_corruption_trends_SpikeNoise.csv <==
N,A,B,C,D,Severity
0.8905971053333334,0.9251883270666666,0.9194746973,0.9241285734333333,0.9211202259999999,0
0.675474277744,0.7708348184476667,0.9150143046,0.8816705263666665,0.9154963395333334,1
0.5659223381092667,0.63850195775,0.9113585043666667,0.8571183611333334,0.9131554371333334,2
0.5142748052911,0.5770040041336667,0.8914012057000001,0.8045898970866667,0.9012338575,3
0.3060654811876333,0.2604104759179333,0.8422882865866668,0.6074182276400001,0.8802371373666666,4
0.28251781163490003,0.20174526927399997,0.7786119657866667,0.5693074558561334,0.8633670311233334,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_AnisoDownsample.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
6.086445476666667,3.4333095063333334,3.9955082376666664,3.8851870116666665,3.9687522323333333,1
6.962016106,5.422749555,4.7366143203333335,4.732629093,4.657679968666667,2
8.736033037333334,9.349036869161617,7.293684777,6.720433669999999,6.059561540333333,3
11.350603319488215,15.831320927615119,11.822792612809524,9.988290672768708,8.713933280255892,4
13.587986052457913,24.46232340507116,17.72967307067376,15.18768624963574,12.896722576026937,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_BiasField.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
6.340937567666667,3.6030068170000003,3.806742572333333,3.5297913493333333,3.634199268333333,1
9.162083848666667,4.438460971666667,3.9163896286666664,3.8499419336666665,3.6546148623333337,2
13.312278491368422,7.38935268970068,4.577849809666667,6.835270252558922,4.47836039,3
18.990581734317534,10.936174653417508,6.796617916333333,13.172083823261337,6.908243825632996,4
26.81581204910697,15.991173377877404,9.173956339708335,18.145792375801616,10.915379769761444,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_ContrastCompression.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
5.913865186333333,3.3491618036666666,3.709763451666667,3.4852985476666665,3.570912934666667,1
6.062134802,3.3747851286666664,3.697391049,3.4608702853333337,3.5706848883333335,2
6.159694076333333,3.3925961243333336,3.6838938533333327,3.465359158,3.6196851653333333,3
6.531061664,3.415895401,3.7219567663333333,3.5269444076666665,3.687405313333333,4
7.349016252666668,3.5629126453333337,3.860807133,3.6044637529999997,3.80576099,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_ContrastExpansion.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
6.226937970666666,3.4953379556666664,3.8954262366666668,3.66070746,3.6473407009999996,1
7.061402318,3.627307714666667,4.045900644333334,3.743260853666667,3.906033593666667,2
8.419049861,4.031251889,4.28410454,4.0406023079999995,4.003906097000001,3
10.340581170897957,4.630474240333334,4.834280181333333,4.593971987333333,4.463306933666667,4
13.312127054871633,5.6355033809999995,5.084233652333333,5.565567842,4.994798274,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_ElasticDeformation.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
17.273435323,15.758734233666665,15.970712227333335,15.798640575333332,15.855609285999998,1
17.337135917333335,15.746503816666666,16.010343826333333,15.825734085999999,15.834506090333335,2
17.07337024,15.558307407666666,15.81860828,15.615074753,15.674764053666665,3
16.994140310666666,15.388348278333332,15.583548881,15.472660611000002,15.540772852333333,4
16.937365974000002,15.365190686333333,15.482730607999999,15.429951759666666,15.425233895666667,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_Ghosting.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
6.860466796666667,3.7885067199999996,4.017752435666667,3.730991158,3.873311666333333,1
8.126697402666666,5.082600026666667,4.2958687693333335,4.046096376,4.1547411536666665,2
10.405445665,8.164333878999999,5.886475952999999,4.589868066,4.6823221943333335,3
14.789191473414965,12.284227800614056,8.460332406666668,5.288902159,5.108464004666667,4
16.900964759635496,14.980668128092987,9.995387366104376,6.102147998666666,5.980260987333334,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_IsoDownsample.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
6.0803283336666665,3.442476611,3.7017640443333337,3.7565992263333334,3.788401533,1
6.351825112666667,3.5807547559999997,3.780830055666667,3.8585071380000002,3.9443258166666673,2
6.463888728000001,3.881565269333333,4.104396316333333,4.209190008333333,4.356662070666666,3
7.138582301666666,4.485260393,4.590069169666666,4.7644019643333335,4.731550787333333,4
7.980777706333334,5.482545072666667,5.054234632,5.177337065,5.231871245333333,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_KSpaceSubsampling.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
7.340214678333335,4.897777671333333,4.694240966,4.876830543333333,4.753501567333334,1
8.462753369,6.315256468333334,5.874895977666667,6.037102084666667,5.912810454333333,2
10.028218453000001,8.202046150666666,7.549824458000001,6.415128518,6.151863027,3
11.698392942666667,11.662167735734007,9.986164664666667,9.060131521333334,8.506897153333332,4
14.113851985312925,14.093538283605442,12.048598284333332,8.552457661666667,7.741359944,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_RandomMotion.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
6.791205380000001,4.534938023,4.982426649666667,4.880764844000001,4.957392351,1
9.384459826,7.700340503333333,7.716959415333332,8.082810827666668,8.126936201,2
13.517911808707481,12.797836641700338,12.125724940494948,12.070511996999999,12.289088522666667,3
17.607325634455783,17.244152827652922,15.324411363000001,15.118324294666666,15.015552761666667,4
21.88714758215488,20.733716325399552,18.935685514318624,17.03169853625589,17.224568328939394,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_RicianNoise.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
6.167395371333334,3.5795303863333334,3.811808501666667,3.7441479993333338,3.6911423316666667,1
7.735815399333333,4.308143835666667,3.9786556060000002,4.257339925666667,4.027956685,2
9.752038641195876,5.790842174666667,4.745481774999999,5.106392723,4.478606739666667,3
11.959122266210526,9.446434823333334,5.654863199,6.110655365333333,5.140898332666667,4
14.59859238068116,14.210431108836879,7.445463309,7.612575353057239,5.941509178333334,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_Rotation.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
44.82825028345934,3.425386616666666,3.8431750973333334,3.5806656269999997,3.7621797249999998,1
48.14816697082987,3.495280102,3.9891493453333333,3.7297371580000003,3.889306299,2
46.56236286809468,3.660934327666667,3.8418391799999996,3.6646764080000005,3.7571050896666667,3
49.97537461871847,3.7763386919999995,3.9779232743333335,3.7100723043333335,3.9138603933333336,4
46.15165257898232,3.9244644490000002,3.983280369333334,3.815171316666667,3.929531091,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_Scale.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
6.6842792509999995,3.606257261,3.8683356513333336,3.7989058083333336,3.7800935096666666,1
7.694059332000001,3.9918793906666665,4.332448040333333,4.100549199666666,4.174287248333333,2
10.334200467802722,6.194932503666667,6.57655017,6.191299592666667,6.304692882999999,3
19.98344378819927,15.893340349726492,15.55833065729461,14.687833090798291,14.749721486093337,4
27.188309893924046,18.931440452464248,20.04493845813181,16.6780225994482,18.692548630133576,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_Smoothing.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
7.817215052333334,4.932284607333334,4.998836436,4.672317574666667,4.796420328,1
11.51751549357823,9.305543748843538,8.688689825666666,9.258582729666669,8.439853145121212,2
15.151902952426118,13.052067443551019,11.787796689000002,11.957273801360545,11.50809889039394,3
18.565346595252745,15.682247772796918,14.085641670903781,13.6914950225461,13.43885596110204,4
23.260304126851853,19.347393117984556,17.19793156477083,15.275623775474452,15.445119321035087,5


==> pgfplots/acdc/pgf_format_corruption_trends_hd95_SpikeNoise.csv <==
N,A,B,C,D,Severity
5.8046328276666666,3.374208925,3.7240602186666667,3.4880492466666664,3.595585996666667,0
14.400075619555102,10.378874933831066,3.931630016666667,5.570411634,4.0217165543333335,1
20.208388653865548,14.438426590355819,4.119578122666667,7.217803539999999,4.131288896,2
26.382320465482454,16.268173648986018,4.986722713333333,9.124064298944774,4.553659218666667,3
46.68093071328542,26.824822863564105,6.798344569322391,15.242826044352347,5.536752872000001,4
52.500399647105404,31.276837707984427,8.402844206514528,17.861905847497628,6.408135580666666,5


==> pgfplots/p158/pgf_format_corruption_trends_AnisoDownsample.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7921303181578947,0.818375637631579,0.8172129394736842,0.8250574442105263,0.821659207368421,1
0.7811131255263158,0.8030028826315789,0.8067989910526316,0.8094245292105262,0.8102364963157895,2
0.7724273015789473,0.7798273468421052,0.786705985,0.7816241471052631,0.7845417060526316,3
0.7550160602631579,0.744585722631579,0.7602082255263158,0.7573192500000001,0.7637076039473685,4
0.7436268928947368,0.7051307960526316,0.7298362257894737,0.7218775431578948,0.7377689107894737,5


==> pgfplots/p158/pgf_format_corruption_trends_BiasField.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7907515931578948,0.8118139089473684,0.8138158942105262,0.8257035244736841,0.8237168144736842,1
0.723083099736842,0.7598666002631579,0.7788363215789473,0.791504877631579,0.8003398334210525,2
0.6164099367131579,0.6409435484236843,0.7090469644999999,0.6911006149868422,0.721403330631579,3
0.47473949408684213,0.5419440024710527,0.6383516962105262,0.5651012564210527,0.5996213788157895,4
0.36393777824473683,0.43055231863157895,0.5537708134210526,0.4576069242368421,0.5118153268421052,5


==> pgfplots/p158/pgf_format_corruption_trends_ContrastCompression.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7981121707894737,0.8265697976315789,0.8241206584210526,0.83290473,0.8300232778947367,1
0.7956062805263158,0.826994257631579,0.8243294428947368,0.8331944673684211,0.830254042368421,2
0.790784505,0.8262609563157894,0.8234068665789473,0.8322538676315789,0.8291453292105263,3
0.7837302794736842,0.8240999718421053,0.8214993392105263,0.8302278239473684,0.826733900263158,4
0.7727476434210525,0.8198100863157896,0.8171273931578947,0.825541575,0.821624685,5


==> pgfplots/p158/pgf_format_corruption_trends_ContrastExpansion.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.788433542368421,0.8188166076315789,0.8160979657894738,0.8265837271052632,0.8228385910526317,1
0.7591054668421053,0.8068353657894737,0.8050974621052631,0.8150987239473684,0.8115175431578947,2
0.7006975502631578,0.7890177644736842,0.7894756860526315,0.798330817631579,0.7959912542105263,3
0.6124769431578947,0.7631635607894738,0.7700563097368421,0.7715125176315789,0.7750043494736841,4
0.5164985531578947,0.7222456139473683,0.7427701786842105,0.7327903286842106,0.7475039697368421,5


==> pgfplots/p158/pgf_format_corruption_trends_ElasticDeformation.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7841479476315789,0.8098121610526315,0.8064408610526317,0.8153365452631579,0.8124418786842105,1
0.7826060221052631,0.8082224950000001,0.8051842334210526,0.8138008202631579,0.8108434605263157,2
0.7801057386842105,0.80643032,0.802844747368421,0.8114027455263157,0.8090133565789474,3
0.7764511839473683,0.8039836239473683,0.7999658986842104,0.8074996828947368,0.8054581902631579,4
0.77152444,0.8002419413157895,0.7967613092105263,0.8031863078947368,0.8009306778947368,5


==> pgfplots/p158/pgf_format_corruption_trends_Ghosting.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7980298452631579,0.8276318134210527,0.824732165,0.8309474371052632,0.8294365494736842,1
0.7684624213157895,0.792186725,0.8067580636842105,0.8151451131578948,0.8139400884210526,2
0.7290624134210526,0.7600493534210526,0.777150290263158,0.7971838681578947,0.7930965665789473,3
0.6025831214210526,0.6053006141578947,0.7362143657894737,0.7792027039473683,0.7884979078947367,4
0.7208087910526316,0.752761987631579,0.7733679060526315,0.7991055344736843,0.7990187960526316,5


==> pgfplots/p158/pgf_format_corruption_trends_IsoDownsample.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7936039489473685,0.8221515210526316,0.8176139294736842,0.8271713660526316,0.8237159178947369,1
0.7904612621052631,0.8185360518421053,0.8156015378947369,0.8227530236842107,0.8210238728947368,2
0.7842321957894737,0.8085205505263158,0.8088135521052632,0.8157891713157895,0.8143630805263158,3
0.7732116926315789,0.793409770263158,0.7976182536842105,0.800308872631579,0.8012930847368421,4
0.7628674407894738,0.7776556186842105,0.7856601555263159,0.7863832428947368,0.785225352631579,5


==> pgfplots/p158/pgf_format_corruption_trends_KSpaceSubsampling.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7703341555263158,0.7959261855263158,0.7980232131578948,0.7980789686842106,0.8029849531578948,1
0.7562221065789474,0.7745443805263159,0.783255232368421,0.774935922631579,0.7850965423684211,2
0.7315513310526316,0.7380706930789473,0.7548018286842104,0.7563108518157895,0.765228699736842,3
0.7269528736842105,0.7268354414473683,0.7427756963157894,0.7386172515973684,0.7445262313157894,4
0.6750774847368421,0.6557121516578948,0.70559051,0.734946192631579,0.7465784802631579,5


==> pgfplots/p158/pgf_format_corruption_trends_RandomMotion.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7405214078947369,0.7666221152631578,0.7696816536842105,0.7820724331578948,0.7771958663157894,1
0.6402774055552631,0.6477679092105264,0.6689347226315789,0.6810823414842104,0.6852309652105264,2
0.5600883266052632,0.5638338656947368,0.5875513252368421,0.6209561213157895,0.6231620959210527,3
0.48529518142105266,0.4753780930526316,0.5216690949210526,0.5877854614736843,0.5860875202631579,4
0.39354932728078945,0.3985297248026316,0.4467904990352632,0.5187958200263159,0.5218346969210527,5


==> pgfplots/p158/pgf_format_corruption_trends_RicianNoise.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7965831918421054,0.8239750144736842,0.8212320049999999,0.8302726084210525,0.8266551331578946,1
0.7884206502631579,0.8188461410526315,0.8176073034210527,0.8230501215789474,0.8216983784210525,2
0.774374127631579,0.8049126907894737,0.8089432107894737,0.8101253902631579,0.8121528386842105,3
0.7569067978947368,0.7837786960526316,0.7977211165789474,0.7923994268421053,0.7989970339473684,4
0.7378967665789473,0.7593055584210526,0.7833119613157894,0.7720136686842105,0.7848940071052631,5


==> pgfplots/p158/pgf_format_corruption_trends_Rotation.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.5350365498421052,0.8256441147368421,0.8200377813157895,0.8284509992105263,0.8261427026315789,1
0.5103360071447368,0.8229524436842105,0.8177254252631578,0.8259219839473684,0.8234141065789473,2
0.4843452315421053,0.8177186710526316,0.817470915,0.8200948086842106,0.8156203607894736,3
0.4727134011842105,0.8122320460526316,0.812863347368421,0.814280735,0.8090618665789474,4
0.46659779563157894,0.8059050263157894,0.812326385,0.8056299752631579,0.8085861999999999,5


==> pgfplots/p158/pgf_format_corruption_trends_Scale.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7951559342105263,0.8247472784210526,0.8188569055263157,0.830130032894737,0.825197369736842,1
0.7758275942105263,0.8134955821052632,0.8106558636842105,0.8174613415789473,0.8146661928947367,2
0.7187574210526315,0.7832757984210525,0.7815598147368421,0.7737400747368421,0.773531172631579,3
0.6539444471052631,0.7126661448421052,0.7004512289473684,0.6791996095263158,0.6819803384210525,4
0.5846832766578948,0.6181747151973684,0.6142270426578947,0.5712951518210526,0.577515901881579,5


==> pgfplots/p158/pgf_format_corruption_trends_Smoothing.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.7841951502631579,0.8240902494736841,0.8194897286842105,0.8264437426315789,0.8220049778947368,1
0.7350425965789473,0.7750937928947369,0.7777711302631579,0.7855941231578947,0.7841075786842104,2
0.6830656381578948,0.7029048394736842,0.7085800728947369,0.7118528399999999,0.7125760976315789,3
0.6268283165789474,0.6221023252368421,0.6282316696842105,0.6312045436842105,0.645838577368421,4
0.5639177021052632,0.49447157794736846,0.4960945275526316,0.4885292932631579,0.5406463873684211,5


==> pgfplots/p158/pgf_format_corruption_trends_SpikeNoise.csv <==
N,A,B,C,D,Severity
0.7987675805263157,0.8258472039473684,0.8229956386842106,0.8320357518421052,0.8288629607894736,0
0.6473038050342106,0.6473649204736842,0.8063997763157895,0.7908933681578947,0.820666362631579,1
0.5854416582894737,0.5882219411578948,0.7892629221052632,0.7141423055776316,0.8113353631578948,2
0.6606067344736842,0.6545338328947369,0.807639582631579,0.7484867402631579,0.8117878489473684,3
0.5478169660210527,0.5193077055078947,0.7688236521052632,0.6146800101105263,0.7787819157894738,4
0.5993707511842106,0.5979244663315789,0.7979604507894738,0.7047058584210526,0.8030994102631579,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_AnisoDownsample.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
4.674407607894737,4.6046757,4.8253014447368425,4.274073857894737,4.283719910526316,1
4.838067681578947,4.8569575657894735,4.780865960526316,4.5288788473684205,4.566819144736842,2
5.186169078947368,5.566222202631579,5.3742371421052635,5.2745092447368425,4.970535657894736,3
5.492198568421053,6.59512852368421,6.187109013157895,6.197240371052632,5.924742352631579,4
6.007837034210526,7.664832813157895,6.496169652631579,7.371019363157894,6.728311123684211,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_BiasField.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
5.006281934210525,5.343545413157894,4.983016992105263,4.568653955263158,4.358646828947368,1
9.725328413157897,7.54581260263158,5.8603273,5.724409889473684,5.1113785789473685,2
15.753440418421054,13.456361709064328,10.042527450000001,9.851909095614037,7.702483102631579,3
24.78800127894737,15.937244387847223,12.690900716666668,12.467644378627451,11.630053054513889,4
31.279108692105265,17.337524249547513,15.884304301736112,25.09427109509804,18.023492889215685,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_ContrastCompression.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
4.691935639473685,4.509777363157895,4.714529002631579,4.292384431578947,4.380681878947368,1
4.926808847368421,4.412109152631579,4.79128665,4.285555655263158,4.350662547368421,2
5.908611986842105,4.420957113157895,4.704950826315789,4.275973926315789,4.439457336842105,3
6.7404343921052625,4.444177502631579,4.959501510526316,4.439437134210526,4.424626718421052,4
7.604612007894737,4.681091092105262,4.957852628947368,4.552882865789473,4.47668272631579,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_ContrastExpansion.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
5.015144802631578,4.86962602368421,5.080566686842105,4.660031778947369,4.603041915789474,1
6.087380584210527,5.418596792105263,5.268212478947368,4.9500333184210525,4.913824444736842,2
7.481716418421053,6.199890421052631,5.645488439473684,5.498099360526316,5.3287694631578955,3
8.858314284210525,7.679370328947369,6.562075247368421,6.263145597368421,6.1097770421052635,4
10.82835042631579,8.83902085,7.187827318421053,7.520348021052632,7.016103815789474,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_ElasticDeformation.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
6.885912384210526,7.43389742631579,7.659381857894736,7.121377478947369,7.07854412368421,1
6.784977994736842,7.425396178947369,7.597641599999999,7.072751800000001,7.03804385263158,2
6.778363768421053,7.376206039473685,7.52430395,7.06021667631579,7.020813910526316,3
6.896322457894737,7.425921236842106,7.537693468421052,7.100427549999999,7.050300021052632,4
7.030953531578947,7.540621984210526,7.704488957894737,7.2457164368421045,7.139358813157895,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_Ghosting.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
4.6535982526315784,4.746865213157895,4.712174339473684,4.539814392105264,4.409965344736841,1
6.135175836842105,5.532810286842105,4.910255034210526,4.960722010526316,4.538496781578948,2
6.204169371052631,6.180751918421052,6.044798657894736,5.488577544736842,5.512076381578947,3
9.325721357894736,10.507275321052632,6.324689152631579,5.648982650000001,5.347557705263157,4
6.198895013157895,6.005208847368421,5.943888760526316,5.4498933526315785,5.2591566,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_IsoDownsample.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
4.738692978947368,4.6044591921052636,4.89037187631579,4.350567894736842,4.4542128342105265,1
4.731247923684211,4.615274665789474,4.902202676315789,4.394029834210526,4.415793486842105,2
4.798183473684211,4.808382376315789,5.030118839473684,4.461415813157895,4.391123871052631,3
5.010432289473684,5.140935355263158,5.088192871052632,4.6832324052631575,4.815897728947368,4
5.554840244736842,5.521213681578947,5.488227015789473,5.0924834210526315,5.0072804552631585,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_KSpaceSubsampling.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
5.315215136842105,5.204405944736842,5.259447797368421,4.935287313157895,4.71544492631579,1
5.6819341473684215,5.728245644736843,5.272476436842105,5.50138232631579,5.133258939473684,2
6.303829213157895,7.740422015789473,6.360302184210526,6.672866755263158,6.352116573684211,3
6.373570594736842,7.509387039473684,6.674923715789474,7.008243710526317,6.7696364289473685,4
8.822944910526315,9.850604563157894,7.980052186842105,7.668202971052631,7.163346984210525,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_RandomMotion.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
6.919717113157894,5.9211252000000005,5.837910852631579,4.791803921052631,5.061245489473684,1
12.052874913157893,9.57218702997076,10.431768163157894,7.965855449999999,8.011415547368422,2
12.340233371052632,13.790945310233917,12.554779605263157,11.488021105263158,11.337040684210525,3
13.685303268421052,13.922107914619883,14.100990831578947,15.028372913157895,15.302707557894738,4
15.39766539473684,15.590985742982458,15.300767901608186,16.609926786842106,16.701994728947366,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_RicianNoise.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
4.650345689473685,4.6774557236842105,4.825328176315789,4.362645702631579,4.392800910526317,1
4.700928660526316,4.762059592105263,4.898166428947368,4.538694142105263,4.575329628947368,2
5.272452960526316,5.061586418421053,5.098851852631579,4.767090765789474,4.712891665789474,3
5.554060889473685,5.436661857894737,5.230183039473684,5.025756271052632,4.89767167631579,4
6.061749057894737,6.210966602631579,5.469762778947368,5.592036442105263,5.478563139473684,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_Rotation.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
17.87972417105263,4.463610405263158,4.840911778947369,4.502165210526316,4.389382118421052,1
18.39759692105263,4.710640442105262,5.272112676315789,4.654132210526315,4.578980031578947,2
20.45102423684211,4.8846583789473685,4.928257857894737,4.973591015789474,4.857217957894736,3
21.53304027105263,5.092615563157894,5.2190995289473685,4.989323610526316,4.860584415789473,4
19.3934607375731,5.981811755263157,5.14513427368421,5.600635728947369,5.172844828947368,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_Scale.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
4.653073939473684,4.627705936842105,4.945578031578947,4.495560771052631,4.496504234210526,1
5.216040089473684,4.940466889473685,5.00018259736842,4.858671263157895,4.827258865789474,2
7.284294431578948,5.7449914263157895,5.769460497368421,5.987526047368421,5.907487713157895,3
9.672694542105262,8.31966932368421,8.904229492105262,9.323506254970761,10.012088181578948,4
13.15993534473684,13.396097052631578,12.87340315,12.905558915625,14.109222813888888,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_Smoothing.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
5.2780979973684214,4.298730513157895,4.765494973684211,4.417933015789473,4.422965868421052,1
6.519044728947367,5.249692236842105,5.204876815789474,5.053698371052631,5.124579163157895,2
7.798165642105264,6.64607462119883,6.603718805263158,6.581063178947368,7.037609265789474,3
9.285345784210527,9.277462330847953,9.52599392631579,9.448244877339182,9.657328960526316,4
10.600600913157894,12.443490398684212,11.169541256501548,13.134880302321982,14.079884244736842,5


==> pgfplots/p158/pgf_format_corruption_trends_hd95_SpikeNoise.csv <==
N,A,B,C,D,Severity
4.626190755263158,4.601161552631579,4.789321981578947,4.353562015789474,4.293341244736842,0
10.961635863157895,8.288299684868422,5.119909636842106,5.782423221052632,4.684305463157895,1
12.597296440643275,10.830616641176471,5.770094723684211,7.463759094736842,4.89641485263158,2
9.954340894736841,7.6295320261437904,5.139002139473684,6.747876689473684,4.576775894736842,3
15.614912710526315,13.170838266862745,5.958279118421053,10.583962338888888,5.616951807894736,4
13.840315936842105,10.877574979575165,5.271454757894737,7.818106386257311,4.747330892105263,5

